Out-of-Distribution Detection with Class Ratio Estimation

Density-based Out-of-distribution (OOD) detection has recently been shown unreliable for the task of detecting OOD images. Various density ratio based approaches achieve good empirical performance, however methods typically lack a principled probabilistic modelling explanation. In this work, we propose to unify density ratio based methods under a novel framework that builds energy-based models and employs differing base distributions. Under our framework, the density ratio can be viewed as the unnormalized density of an implicit semantic distribution. Further, we propose to directly estimate the density ratio of a data sample through class ratio estimation. We report competitive results on OOD image problems in comparison with recent work that alternatively requires training of deep generative models for the task. Our approach enables a simple and yet effective path towards solving the OOD detection problem.

==> data/FashionMNIST_MNIST_scores_AUROC_noised.txt <==
(0.0, 0.81932046)
(1.0, 0.59503913)
(2.0, 0.8526792550000001)
(3.0, 0.8438128650000001)
(4.0, 0.8003606550000001)
(5.0, 0.847950685)
(6.0, 0.88239009)
(7.0, 0.89335326)
(8.0, 0.83360453)
(9.0, 0.8688268749999999)
(10.0, 0.8777315)
(11.0, 0.801496475)
(12.0, 0.86194953)
(13.0, 0.862587655)
(14.0, 0.8737584249999999)
(15.0, 0.89566419)
(16.0, 0.9027084750000001)
(17.0, 0.9078753249999999)
(18.0, 0.9155461300000001)
(19.0, 0.896461925)
(20.0, 0.88700486)
(21.0, 0.9177528349999999)
(22.0, 0.93370112)
(23.0, 0.9421714)
(24.0, 0.85200545)
(25.0, 0.939261315)
(26.0, 0.9201622999999999)
(27.0, 0.921825785)
(28.0, 0.924624455)
(29.0, 0.9129031)
(30.0, 0.916904095)
(31.0, 0.8967840400000001)
(32.0, 0.87849117)
(33.0, 0.8995255850000001)
(34.0, 0.9342340050000001)
(35.0, 0.89209082)
(36.0, 0.9336524350000002)
(37.0, 0.9327840599999999)
(38.0, 0.9470600299999999)
(39.0, 0.9141868099999999)
(40.0, 0.8975125750000001)
(41.0, 0.932944985)
(42.0, 0.9284636999999999)
(43.0, 0.923684925)
(44.0, 0.9074609800000001)
(45.0, 0.8338300299999999)
(46.0, 0.90542234)
(47.0, 0.9118334399999999)
(48.0, 0.9421810850000001)
(49.0, 0.9348069099999999)
(50.0, 0.9043682300000001)
(51.0, 0.941306965)
(52.0, 0.88049766)
(53.0, 0.8970133299999999)
(54.0, 0.9678277149999999)
(55.0, 0.9544883699999998)
(56.0, 0.95855167)
(57.0, 0.96014732)
(58.0, 0.9547578499999999)
(59.0, 0.964647805)
(60.0, 0.91640955)
(61.0, 0.96291852)
(62.0, 0.92839221)
(63.0, 0.9629720749999999)
(64.0, 0.9649207699999999)
(65.0, 0.971279805)
(66.0, 0.94691977)
(67.0, 0.95414628)
(68.0, 0.933742055)
(69.0, 0.944976715)
(70.0, 0.90244309)
(71.0, 0.918251195)
(72.0, 0.9142889749999998)
(73.0, 0.970876965)
(74.0, 0.954214155)
(75.0, 0.9451374649999998)
(76.0, 0.933360715)
(77.0, 0.9446224750000001)
(78.0, 0.94591834)
(79.0, 0.9247591599999999)
(80.0, 0.9691401700000001)
(81.0, 0.9762107600000001)
(82.0, 0.979121035)
(83.0, 0.933867105)
(84.0, 0.9640121899999998)
(85.0, 0.9842080550000001)
(86.0, 0.9785579449999998)
(87.0, 0.9594480899999999)
(88.0, 0.91650858)
(89.0, 0.90413664)
(90.0, 0.9653843599999999)
(91.0, 0.966626095)
(92.0, 0.9320902200000001)
(93.0, 0.9755370449999998)
(94.0, 0.9446135699999999)
(95.0, 0.9559296949999999)
(96.0, 0.9369686149999998)
(97.0, 0.966721785)
(98.0, 0.9562858900000001)
(99.0, 0.9656515)
(100.0, 0.9099875)
(101.0, 0.9293033850000001)
(102.0, 0.9389093550000001)
(103.0, 0.9575116200000001)
(104.0, 0.9563514500000001)
(105.0, 0.9700184000000001)
(106.0, 0.975078405)
(107.0, 0.9574912499999999)
(108.0, 0.9648065700000001)
(109.0, 0.9658350850000001)
(110.0, 0.9660650749999999)
(111.0, 0.9741586050000001)
(112.0, 0.96725136)
(113.0, 0.9671391999999999)
(114.0, 0.954686105)
(115.0, 0.96944273)
(116.0, 0.928886535)
(117.0, 0.9261560000000001)
(118.0, 0.9314740100000001)
(119.0, 0.935005205)
(120.0, 0.8631952700000002)
(121.0, 0.93099947)
(122.0, 0.9726207100000002)
(123.0, 0.9294608150000001)
(124.0, 0.9534341000000001)
(125.0, 0.8931035949999999)
(126.0, 0.922771105)
(127.0, 0.9698749150000001)
(128.0, 0.96813331)
(129.0, 0.9330405650000001)
(130.0, 0.9458143099999999)
(131.0, 0.9362008400000001)
(132.0, 0.9406888649999998)
(133.0, 0.979306075)
(134.0, 0.903951395)
(135.0, 0.9546425199999999)
(136.0, 0.9483696149999998)
(137.0, 0.9422099199999999)
(138.0, 0.9713311549999999)
(139.0, 0.971417495)
(140.0, 0.9531785549999999)
(141.0, 0.9556667950000002)
(142.0, 0.9805839900000002)
(143.0, 0.9753499799999998)
(144.0, 0.9615855999999999)
(145.0, 0.9614303399999999)
(146.0, 0.9500059049999999)
(147.0, 0.95590993)
(148.0, 0.9637981)
(149.0, 0.972187685)
(150.0, 0.9520945499999999)
(151.0, 0.9401525199999999)
(152.0, 0.963699855)
(153.0, 0.8908483950000001)
(154.0, 0.9485099050000001)
(155.0, 0.9458935900000001)
(156.0, 0.953203085)
(157.0, 0.9475951099999999)
(158.0, 0.939626875)
(159.0, 0.9475978549999998)
(160.0, 0.9559040599999999)
(161.0, 0.92854301)
(162.0, 0.955833095)
(163.0, 0.97434097)
(164.0, 0.96330625)
(165.0, 0.96616547)
(166.0, 0.9533775700000001)
(167.0, 0.984345015)
(168.0, 0.9761312899999999)
(169.0, 0.9739452800000001)
(170.0, 0.973071885)
(171.0, 0.9702559449999998)
(172.0, 0.9859063499999999)
(173.0, 0.9380639949999999)
(174.0, 0.950846395)
(175.0, 0.9866198399999999)
(176.0, 0.95442936)
(177.0, 0.944741485)
(178.0, 0.9656556350000001)
(179.0, 0.97530523)
(180.0, 0.9390571050000002)
(181.0, 0.9795754749999999)
(182.0, 0.9773718349999998)
(183.0, 0.97410644)
(184.0, 0.9643067300000001)
(185.0, 0.9675311550000001)
(186.0, 0.9658180000000001)
(187.0, 0.92342948)
(188.0, 0.97260472)
(189.0, 0.9721425899999999)
(190.0, 0.9575145250000001)
(191.0, 0.8485899299999999)
(192.0, 0.9072463700000001)
(193.0, 0.9031494800000001)
(194.0, 0.90128098)
(195.0, 0.953400935)
(196.0, 0.9674614700000002)
(197.0, 0.98725803)
(198.0, 0.9638279949999999)
(199.0, 0.9645189150000001)
(200.0, 0.952231485)
(201.0, 0.9822937600000001)
(202.0, 0.9628867650000001)
(203.0, 0.9779875499999999)
(204.0, 0.9678110150000002)
(205.0, 0.977937045)
(206.0, 0.9767257349999999)
(207.0, 0.983599915)
(208.0, 0.9392349649999999)
(209.0, 0.95770898)
(210.0, 0.9385244699999998)
(211.0, 0.94698769)
(212.0, 0.934264405)
(213.0, 0.927215125)
(214.0, 0.946237215)
(215.0, 0.92065358)
(216.0, 0.93041887)
(217.0, 0.9347157150000001)
(218.0, 0.9081278399999999)
(219.0, 0.96324665)
(220.0, 0.86573423)
(221.0, 0.9301027150000001)
(222.0, 0.9771959849999999)
(223.0, 0.9526897900000001)
(224.0, 0.9395055549999999)
(225.0, 0.9563351350000001)
(226.0, 0.8813872199999999)
(227.0, 0.9272346800000001)
(228.0, 0.8481596299999999)
(229.0, 0.9389772399999999)
(230.0, 0.9450093850000001)
(231.0, 0.8996136499999999)
(232.0, 0.9461402699999999)
(233.0, 0.8667968399999999)
(234.0, 0.9475154500000001)
(235.0, 0.8656074749999999)
(236.0, 0.85782838)
(237.0, 0.9741757849999999)
(238.0, 0.8858232149999998)
(239.0, 0.757663925)
(240.0, 0.959432815)
(241.0, 0.9023061600000001)
(242.0, 0.9858734100000001)
(243.0, 0.979422665)
(244.0, 0.98194673)
(245.0, 0.932937715)
(246.0, 0.8456273549999999)
(247.0, 0.9548169400000001)
(248.0, 0.9339359500000001)
(249.0, 0.877207225)
(250.0, 0.98042694)
(251.0, 0.871253465)
(252.0, 0.898773475)
(253.0, 0.96089667)
(254.0, 0.9474660149999999)
(255.0, 0.9658979699999999)
(256.0, 0.9324064699999999)
(257.0, 0.9195047399999999)
(258.0, 0.9608420649999998)
(259.0, 0.9555098099999999)
(260.0, 0.91904986)
(261.0, 0.9700257549999999)
(262.0, 0.937757175)
(263.0, 0.951997575)
(264.0, 0.9679973749999999)
(265.0, 0.9582887649999999)
(266.0, 0.9338964)
(267.0, 0.9484582199999999)
(268.0, 0.94413742)
(269.0, 0.97360648)
(270.0, 0.911585125)
(271.0, 0.9727933950000002)
(272.0, 0.95571732)
(273.0, 0.891249655)
(274.0, 0.9658164200000001)
(275.0, 0.9794674700000001)
(276.0, 0.930273795)
(277.0, 0.93182941)
(278.0, 0.886443395)
(279.0, 0.962934625)
(280.0, 0.8381733499999999)
(281.0, 0.874327615)
(282.0, 0.92725461)
(283.0, 0.926248525)
(284.0, 0.9738392600000001)
(285.0, 0.9473087099999999)
(286.0, 0.8964812750000001)
(287.0, 0.8773102349999998)
(288.0, 0.9465862599999999)
(289.0, 0.8710597350000001)
(290.0, 0.906464945)
(291.0, 0.9781848799999999)
(292.0, 0.900051845)
(293.0, 0.9223083599999999)
(294.0, 0.9610644050000001)
(295.0, 0.9602992100000001)
(296.0, 0.962179305)
(297.0, 0.983975305)
(298.0, 0.977874525)
(299.0, 0.7358373100000001)
(300.0, 0.962013565)
(301.0, 0.97222668)
(302.0, 0.9778481950000001)
(303.0, 0.9035419200000001)
(304.0, 0.9416787999999999)
(305.0, 0.94011543)
(306.0, 0.97241939)
(307.0, 0.9797523699999999)
(308.0, 0.934044615)
(309.0, 0.9585171950000001)
(310.0, 0.98158475)
(311.0, 0.942554195)
(312.0, 0.960655275)
(313.0, 0.921533075)
(314.0, 0.855498525)
(315.0, 0.959140005)
(316.0, 0.822202095)
(317.0, 0.952094855)
(318.0, 0.9551147849999999)
(319.0, 0.9726228750000001)
(320.0, 0.8939235649999999)
(321.0, 0.93982914)
(322.0, 0.964846945)
(323.0, 0.9588527150000001)
(324.0, 0.9134269150000001)
(325.0, 0.8642982250000001)
(326.0, 0.98178477)
(327.0, 0.9669515000000001)
(328.0, 0.9777675499999999)
(329.0, 0.924286945)
(330.0, 0.931786475)
(331.0, 0.9723988150000001)
(332.0, 0.929464105)
(333.0, 0.9560095900000001)
(334.0, 0.8665295550000001)
(335.0, 0.9243890300000001)
(336.0, 0.96916584)
(337.0, 0.97072974)
(338.0, 0.95668226)
(339.0, 0.9285206699999999)
(340.0, 0.93417843)
(341.0, 0.8996474999999999)
(342.0, 0.944051255)
(343.0, 0.9791932799999999)
(344.0, 0.96089061)
(345.0, 0.90607509)
(346.0, 0.89913801)
(347.0, 0.92369341)
(348.0, 0.94179748)
(349.0, 0.80680335)
(350.0, 0.9229495200000001)
(351.0, 0.9205873499999999)
(352.0, 0.98405761)
(353.0, 0.97271344)
(354.0, 0.9522603849999999)
(355.0, 0.884597785)
(356.0, 0.9120478)
(357.0, 0.961759225)
(358.0, 0.97250256)
(359.0, 0.8843991250000001)
(360.0, 0.9849376200000001)
(361.0, 0.9778945350000001)
(362.0, 0.80877643)
(363.0, 0.9739645349999999)
(364.0, 0.9790603849999999)
(365.0, 0.9761485700000001)
(366.0, 0.9177620150000001)
(367.0, 0.948360825)
(368.0, 0.9215458599999999)
(369.0, 0.96116338)
(370.0, 0.980368145)
(371.0, 0.9685529)
(372.0, 0.8425557349999999)
(373.0, 0.96919093)
(374.0, 0.9606010400000001)
(375.0, 0.9876032049999999)
(376.0, 0.930796395)
(377.0, 0.882923045)
(378.0, 0.980678305)
(379.0, 0.937619415)
(380.0, 0.9387488050000001)
(381.0, 0.961072725)
(382.0, 0.93799659)
(383.0, 0.95768543)
(384.0, 0.9491325349999998)
(385.0, 0.9354366949999999)
(386.0, 0.921798045)
(387.0, 0.98555045)
(388.0, 0.9528654999999999)
(389.0, 0.947845185)
(390.0, 0.9374054100000001)
(391.0, 0.911363835)
(392.0, 0.91707473)
(393.0, 0.82606282)
(394.0, 0.9853914399999999)
(395.0, 0.96175059)
(396.0, 0.9808738749999999)
(397.0, 0.87444307)
(398.0, 0.94719508)
(399.0, 0.9533937100000001)
(400.0, 0.977194675)
(401.0, 0.93603614)
(402.0, 0.94566114)
(403.0, 0.9864000150000001)
(404.0, 0.9300465250000001)
(405.0, 0.9672134199999999)
(406.0, 0.961914025)
(407.0, 0.9290932000000001)
(408.0, 0.9572696949999999)
(409.0, 0.9394855050000002)
(410.0, 0.9680236200000001)
(411.0, 0.9545707449999999)
(412.0, 0.9592102899999999)
(413.0, 0.9517519)
(414.0, 0.9825391)
(415.0, 0.97116954)
(416.0, 0.8857373500000001)
(417.0, 0.96487223)
(418.0, 0.95900955)
(419.0, 0.9381487350000001)
(420.0, 0.9797611800000001)
(421.0, 0.9717334)
(422.0, 0.967785125)
(423.0, 0.978314645)
(424.0, 0.9635226750000001)
(425.0, 0.8740955699999999)
(426.0, 0.9688435699999999)
(427.0, 0.9277082299999999)
(428.0, 0.75114914)
(429.0, 0.9800689650000001)
(430.0, 0.985071995)
(431.0, 0.969023745)
(432.0, 0.986444325)
(433.0, 0.98156166)
(434.0, 0.9696728200000001)
(435.0, 0.97043504)
(436.0, 0.9825623399999999)
(437.0, 0.9829555799999998)
(438.0, 0.9836027250000001)
(439.0, 0.9455332250000001)
(440.0, 0.9810157850000001)
(441.0, 0.9667984350000001)
(442.0, 0.906491495)
(443.0, 0.96360987)
(444.0, 0.975117925)
(445.0, 0.9681844049999999)
(446.0, 0.9641106450000001)
(447.0, 0.9660659599999999)
(448.0, 0.918069635)
(449.0, 0.9499765099999999)
(450.0, 0.9648053200000001)
(451.0, 0.9650209200000001)
(452.0, 0.9723087350000001)
(453.0, 0.9887935550000001)
(454.0, 0.813004445)
(455.0, 0.98416296)
(456.0, 0.9455082499999999)
(457.0, 0.9562762899999999)
(458.0, 0.9715363800000001)
(459.0, 0.9770143050000002)
(460.0, 0.8945814700000001)
(461.0, 0.973494)
(462.0, 0.9720565699999999)
(463.0, 0.9674141650000001)
(464.0, 0.9824499449999999)
(465.0, 0.9866556900000001)
(466.0, 0.981492255)
(467.0, 0.9747149400000001)
(468.0, 0.9774601150000002)
(469.0, 0.968713085)
(470.0, 0.9525458050000001)
(471.0, 0.9297174)
(472.0, 0.951464305)
(473.0, 0.93777789)
(474.0, 0.9384462349999999)
(475.0, 0.93794659)
(476.0, 0.956150725)
(477.0, 0.9741150500000001)
(478.0, 0.9395144700000001)
(479.0, 0.898484055)
(480.0, 0.97413826)
(481.0, 0.91486354)
(482.0, 0.985483795)
(483.0, 0.967899605)
(484.0, 0.959246655)
(485.0, 0.97126741)
(486.0, 0.942565155)
(487.0, 0.949314475)
(488.0, 0.93061403)
(489.0, 0.94253458)
(490.0, 0.89287111)
(491.0, 0.9781777700000001)
(492.0, 0.72757733)
(493.0, 0.9848821850000001)
(494.0, 0.981401945)
(495.0, 0.9266083099999999)
(496.0, 0.98935087)
(497.0, 0.9612592650000001)
(498.0, 0.9506105949999999)
(499.0, 0.97155978)
(500.0, 0.943112035)
(501.0, 0.949684275)
(502.0, 0.9668870200000002)
(503.0, 0.9310704249999999)
(504.0, 0.94954286)
(505.0, 0.9909104750000001)
(506.0, 0.979623905)
(507.0, 0.94392363)
(508.0, 0.885648785)
(509.0, 0.946460565)
(510.0, 0.968225195)
(511.0, 0.9648688400000001)
(512.0, 0.946323105)
(513.0, 0.9853380949999999)
(514.0, 0.978111475)
(515.0, 0.9460484550000001)
(516.0, 0.9134550949999999)
(517.0, 0.9633043599999999)
(518.0, 0.9403618299999998)
(519.0, 0.92647183)
(520.0, 0.979492405)
(521.0, 0.959767875)
(522.0, 0.96440793)
(523.0, 0.9526459249999999)
(524.0, 0.903539785)
(525.0, 0.87810996)
(526.0, 0.958003055)
(527.0, 0.9809679499999999)
(528.0, 0.8875358850000001)
(529.0, 0.92285862)
(530.0, 0.9627134550000002)
(531.0, 0.958377855)
(532.0, 0.9574412549999999)
(533.0, 0.971241725)
(534.0, 0.97589035)
(535.0, 0.95198698)
(536.0, 0.96103797)
(537.0, 0.9548214700000001)
(538.0, 0.9237348850000001)
(539.0, 0.90481262)
(540.0, 0.97017673)
(541.0, 0.95118005)
(542.0, 0.9749733800000001)
(543.0, 0.97118399)
(544.0, 0.954185265)
(545.0, 0.94905105)
(546.0, 0.96277008)
(547.0, 0.940264235)
(548.0, 0.9603817450000001)
(549.0, 0.9733604100000002)
(550.0, 0.9751184)
(551.0, 0.9709386649999999)
(552.0, 0.975739415)
(553.0, 0.97447897)
(554.0, 0.98013528)
(555.0, 0.979717595)
(556.0, 0.94587506)
(557.0, 0.9725131499999999)
(558.0, 0.95079147)
(559.0, 0.9578186100000001)
(560.0, 0.96061456)
(561.0, 0.9779454200000001)
(562.0, 0.9637092349999999)
(563.0, 0.9229856299999999)
(564.0, 0.96128263)
(565.0, 0.969077725)
(566.0, 0.9273914649999999)
(567.0, 0.971372235)
(568.0, 0.938998835)
(569.0, 0.959894265)
(570.0, 0.9022950799999998)
(571.0, 0.919669675)
(572.0, 0.9317118850000001)
(573.0, 0.94391002)
(574.0, 0.984583765)
(575.0, 0.99235792)
(576.0, 0.88529265)
(577.0, 0.9862172750000001)
(578.0, 0.964462465)
(579.0, 0.98537535)
(580.0, 0.968982585)
(581.0, 0.9783132400000001)
(582.0, 0.9566789050000001)
(583.0, 0.96922624)
(584.0, 0.9272593900000001)
(585.0, 0.898822965)
(586.0, 0.8990572250000001)
(587.0, 0.9708411599999999)
(588.0, 0.9468451550000001)
(589.0, 0.9612790500000001)
(590.0, 0.9782450300000001)
(591.0, 0.9749366399999999)
(592.0, 0.9728845650000001)
(593.0, 0.97560877)
(594.0, 0.9360302499999998)
(595.0, 0.98826641)
(596.0, 0.984068815)
(597.0, 0.9357561400000001)
(598.0, 0.9486684499999998)
(599.0, 0.93171189)
(600.0, 0.87146733)
(601.0, 0.862160325)
(602.0, 0.96852877)
(603.0, 0.949050145)
(604.0, 0.9709579800000001)
(605.0, 0.9214566849999999)
(606.0, 0.9736558299999999)
(607.0, 0.94041735)
(608.0, 0.9596604100000001)
(609.0, 0.99606352)
(610.0, 0.90060753)
(611.0, 0.972265775)
(612.0, 0.99068154)
(613.0, 0.870588625)
(614.0, 0.9642481)
(615.0, 0.9903805000000001)
(616.0, 0.8987718450000002)
(617.0, 0.9085410300000001)
(618.0, 0.9928462900000001)
(619.0, 0.9791396249999998)
(620.0, 0.9754253500000002)
(621.0, 0.9849262450000001)
(622.0, 0.955958995)
(623.0, 0.976322475)
(624.0, 0.9624603950000001)
(625.0, 0.9829908850000002)
(626.0, 0.9567761450000001)
(627.0, 0.961077365)
(628.0, 0.9896152100000001)
(629.0, 0.990083155)
(630.0, 0.9616887799999999)
(631.0, 0.7471491700000001)
(632.0, 0.9959980100000002)
(633.0, 0.9681498849999999)
(634.0, 0.9818269799999999)
(635.0, 0.9489651699999999)
(636.0, 0.983089495)
(637.0, 0.927948345)
(638.0, 0.9575045050000002)
(639.0, 0.922917485)
(640.0, 0.98614569)
(641.0, 0.946376345)
(642.0, 0.953635695)
(643.0, 0.955494075)
(644.0, 0.9909237399999999)
(645.0, 0.9787020750000001)
(646.0, 0.9778997700000003)
(647.0, 0.959263255)
(648.0, 0.8944770599999998)
(649.0, 0.970460065)
(650.0, 0.96869359)
(651.0, 0.9634047850000002)
(652.0, 0.9879651)
(653.0, 0.96579153)
(654.0, 0.9704212949999999)
(655.0, 0.96482506)
(656.0, 0.942608215)
(657.0, 0.886444315)
(658.0, 0.93713427)
(659.0, 0.9785651049999999)
(660.0, 0.99225284)
(661.0, 0.955490605)
(662.0, 0.9668037200000001)
(663.0, 0.9628754650000002)
(664.0, 0.9639906400000001)
(665.0, 0.9498700649999999)
(666.0, 0.97566396)
(667.0, 0.9665954649999999)
(668.0, 0.9782152850000001)
(669.0, 0.9831062300000001)
(670.0, 0.9736596099999999)
(671.0, 0.975982845)
(672.0, 0.966759695)
(673.0, 0.8946726750000001)
(674.0, 0.909975465)
(675.0, 0.9346095799999999)
(676.0, 0.9603794299999999)
(677.0, 0.9614558550000001)
(678.0, 0.981162785)
(679.0, 0.9881447500000002)
(680.0, 0.9854036450000001)
(681.0, 0.896984445)
(682.0, 0.875837825)
(683.0, 0.9481067200000002)
(684.0, 0.946711645)
(685.0, 0.98884322)
(686.0, 0.9615049499999999)
(687.0, 0.9249088650000001)
(688.0, 0.9408341600000001)
(689.0, 0.9843086299999999)
(690.0, 0.8922199000000001)
(691.0, 0.95370409)
(692.0, 0.92492605)
(693.0, 0.9700613400000001)
(694.0, 0.859656715)
(695.0, 0.919379595)
(696.0, 0.972370295)
(697.0, 0.9471494399999999)
(698.0, 0.9184997749999999)
(699.0, 0.9479996449999999)
(700.0, 0.9677761)
(701.0, 0.9304893249999999)
(702.0, 0.9833895300000001)
(703.0, 0.9604257150000001)
(704.0, 0.9641366599999999)
(705.0, 0.971406965)
(706.0, 0.95551092)
(707.0, 0.9680341849999999)
(708.0, 0.988098205)
(709.0, 0.9878031300000001)
(710.0, 0.9771847149999999)
(711.0, 0.9835702999999999)
(712.0, 0.977562715)
(713.0, 0.97175731)
(714.0, 0.88409222)
(715.0, 0.9736634550000001)
(716.0, 0.9673093049999999)
(717.0, 0.9837418)
(718.0, 0.9661410500000001)
(719.0, 0.9338731650000001)
(720.0, 0.9783187)
(721.0, 0.93972517)
(722.0, 0.6683998400000001)
(723.0, 0.99194864)
(724.0, 0.9683118099999999)
(725.0, 0.9126080450000001)
(726.0, 0.9418398849999998)
(727.0, 0.9067842150000001)
(728.0, 0.9674705100000001)
(729.0, 0.97865644)
(730.0, 0.8753424750000001)
(731.0, 0.98301121)
(732.0, 0.9392004750000001)
(733.0, 0.97537539)
(734.0, 0.9788561750000001)
(735.0, 0.865990085)
(736.0, 0.89191719)
(737.0, 0.9614545)
(738.0, 0.9377272849999998)
(739.0, 0.9519974999999999)
(740.0, 0.83513638)
(741.0, 0.939791235)
(742.0, 0.9775159)
(743.0, 0.9446360850000001)
(744.0, 0.9702379699999999)
(745.0, 0.972882865)
(746.0, 0.9200981349999999)
(747.0, 0.9691096899999999)
(748.0, 0.973697125)
(749.0, 0.963172455)
(750.0, 0.9914015300000001)
(751.0, 0.969730545)
(752.0, 0.98382314)
(753.0, 0.97620063)
(754.0, 0.8928212050000002)
(755.0, 0.97396499)
(756.0, 0.95419976)
(757.0, 0.94299288)
(758.0, 0.941026215)
(759.0, 0.9601960900000001)
(760.0, 0.955201355)
(761.0, 0.9121350750000001)
(762.0, 0.978942435)
(763.0, 0.78881889)
(764.0, 0.9888672100000001)
(765.0, 0.9370839250000002)
(766.0, 0.98471524)
(767.0, 0.9754148099999999)
(768.0, 0.9393523550000001)
(769.0, 0.951796895)
(770.0, 0.970933085)
(771.0, 0.9677327099999999)
(772.0, 0.94585944)
(773.0, 0.9627815850000001)
(774.0, 0.9597204850000001)
(775.0, 0.91933356)
(776.0, 0.9512784950000001)
(777.0, 0.970388965)
(778.0, 0.9344869499999999)
(779.0, 0.9652850000000001)
(780.0, 0.93787719)
(781.0, 0.941636355)
(782.0, 0.957741775)
(783.0, 0.982350385)
(784.0, 0.97169576)
(785.0, 0.9499450600000001)
(786.0, 0.927358465)
(787.0, 0.9557852)
(788.0, 0.9866720749999999)
(789.0, 0.968013435)
(790.0, 0.9685400500000001)
(791.0, 0.836570515)
(792.0, 0.9341495299999998)
(793.0, 0.93799759)
(794.0, 0.9517691100000001)
(795.0, 0.9577880049999999)
(796.0, 0.9315446000000002)
(797.0, 0.9348717550000001)
(798.0, 0.9541947299999999)
(799.0, 0.6488017050000001)
(800.0, 0.9461640649999999)
(801.0, 0.9781575400000001)
(802.0, 0.966011205)
(803.0, 0.930348755)
(804.0, 0.784893985)
(805.0, 0.981815145)
(806.0, 0.9647486350000001)
(807.0, 0.9741497899999999)
(808.0, 0.913166755)
(809.0, 0.9676965200000001)
(810.0, 0.9538413600000001)
(811.0, 0.9575095800000001)
(812.0, 0.9271412050000001)
(813.0, 0.9554743200000001)
(814.0, 0.903419475)
(815.0, 0.96278268)
(816.0, 0.95542079)
(817.0, 0.963730725)
(818.0, 0.947918055)
(819.0, 0.97596414)
(820.0, 0.96886022)
(821.0, 0.9868512949999999)
(822.0, 0.96883493)
(823.0, 0.9815182500000001)
(824.0, 0.98564131)
(825.0, 0.970281805)
(826.0, 0.961478155)
(827.0, 0.9664528600000002)
(828.0, 0.9692196700000001)
(829.0, 0.938634095)
(830.0, 0.9709255600000001)
(831.0, 0.984328615)
(832.0, 0.9877380450000001)
(833.0, 0.9785997949999999)
(834.0, 0.973402785)
(835.0, 0.9767465500000001)
(836.0, 0.9620611950000001)
(837.0, 0.937021645)
(838.0, 0.97110642)
(839.0, 0.97857317)
(840.0, 0.992129725)
(841.0, 0.99073542)
(842.0, 0.876554935)
(843.0, 0.97219588)
(844.0, 0.9819326)
(845.0, 0.9014880700000001)
(846.0, 0.9303290149999999)
(847.0, 0.99074175)
(848.0, 0.9481428749999999)
(849.0, 0.94210814)
(850.0, 0.9455418200000001)
(851.0, 0.9008155600000001)
(852.0, 0.9120003550000001)
(853.0, 0.93107573)
(854.0, 0.9487365200000001)
(855.0, 0.98058664)
(856.0, 0.978187875)
(857.0, 0.9537453300000001)
(858.0, 0.973433145)
(859.0, 0.98509832)
(860.0, 0.9600073349999999)
(861.0, 0.9568223849999999)
(862.0, 0.9277642700000001)
(863.0, 0.969797255)
(864.0, 0.9531905650000001)
(865.0, 0.9720895800000001)
(866.0, 0.96616581)
(867.0, 0.94558877)
(868.0, 0.9837059549999999)
(869.0, 0.903209205)
(870.0, 0.930942265)
(871.0, 0.97846456)
(872.0, 0.933596925)
(873.0, 0.89949491)
(874.0, 0.9382312850000001)
(875.0, 0.9827819350000001)
(876.0, 0.983843735)
(877.0, 0.8666647649999999)
(878.0, 0.963592975)
(879.0, 0.9525342550000001)
(880.0, 0.97948339)
(881.0, 0.947884465)
(882.0, 0.9482410649999999)
(883.0, 0.8694038849999999)
(884.0, 0.9497947749999999)
(885.0, 0.963986755)
(886.0, 0.93707374)
(887.0, 0.92848193)
(888.0, 0.9737797900000001)
(889.0, 0.9873636200000001)
(890.0, 0.9705107549999998)
(891.0, 0.9787731199999999)
(892.0, 0.961397335)
(893.0, 0.959173405)
(894.0, 0.937292815)
(895.0, 0.9800667499999999)
(896.0, 0.9322406200000001)
(897.0, 0.942713635)
(898.0, 0.9616433450000001)
(899.0, 0.9618439699999999)
(900.0, 0.90450816)
(901.0, 0.9315382000000001)
(902.0, 0.963962165)
(903.0, 0.961610735)
(904.0, 0.98490564)
(905.0, 0.8575150500000001)
(906.0, 0.9632722250000002)
(907.0, 0.97780974)
(908.0, 0.990930715)
(909.0, 0.92969174)
(910.0, 0.9756806899999999)
(911.0, 0.985671075)
(912.0, 0.988834255)
(913.0, 0.969060445)
(914.0, 0.9515572200000001)
(915.0, 0.980912425)
(916.0, 0.9764896599999999)
(917.0, 0.984142955)
(918.0, 0.8633727250000002)
(919.0, 0.98658867)
(920.0, 0.964746105)
(921.0, 0.9678921600000001)
(922.0, 0.9669063700000001)
(923.0, 0.96481012)
(924.0, 0.9325821250000002)
(925.0, 0.938470945)
(926.0, 0.913868955)
(927.0, 0.9707738300000001)
(928.0, 0.9696918400000001)
(929.0, 0.854758195)
(930.0, 0.9845162150000001)
(931.0, 0.9108486550000001)
(932.0, 0.9616106449999999)
(933.0, 0.9497770200000001)
(934.0, 0.72145675)
(935.0, 0.8340273949999999)
(936.0, 0.7396193400000001)
(937.0, 0.9783864200000001)
(938.0, 0.960161525)
(939.0, 0.9861968949999999)
(940.0, 0.966993255)
(941.0, 0.92517838)
(942.0, 0.92556607)
(943.0, 0.969015775)
(944.0, 0.968286995)
(945.0, 0.91885592)
(946.0, 0.9897879800000002)
(947.0, 0.9618418900000001)
(948.0, 0.9311833300000001)
(949.0, 0.946529795)
(950.0, 0.936693295)
(951.0, 0.96659662)
(952.0, 0.94816871)
(953.0, 0.9590093949999999)
(954.0, 0.9876272850000001)
(955.0, 0.9001488549999999)
(956.0, 0.9578736899999999)
(957.0, 0.912291995)
(958.0, 0.9650481350000001)
(959.0, 0.9620957050000001)
(960.0, 0.96754447)
(961.0, 0.9176758399999999)
(962.0, 0.842676095)
(963.0, 0.941462695)
(964.0, 0.9563217800000001)
(965.0, 0.944715265)
(966.0, 0.813962625)
(967.0, 0.9564473050000001)
(968.0, 0.9679862199999999)
(969.0, 0.948430655)
(970.0, 0.916649015)
(971.0, 0.96738596)
(972.0, 0.96873093)
(973.0, 0.8322475650000001)
(974.0, 0.959935345)
(975.0, 0.94894543)
(976.0, 0.9507313850000001)
(977.0, 0.9868887550000001)
(978.0, 0.9664768850000001)
(979.0, 0.9655725400000001)
(980.0, 0.89335228)
(981.0, 0.9574924850000002)
(982.0, 0.88787758)
(983.0, 0.9146047500000001)
(984.0, 0.944430245)
(985.0, 0.9777281750000001)
(986.0, 0.90148924)
(987.0, 0.917033565)
(988.0, 0.98531397)
(989.0, 0.98098011)
(990.0, 0.8893822600000001)
(991.0, 0.96188899)
(992.0, 0.93945183)
(993.0, 0.9623049450000001)
(994.0, 0.9722760450000001)
(995.0, 0.9860813750000001)
(996.0, 0.9398761749999999)
(997.0, 0.980216325)
(998.0, 0.982209315)
(999.0, 0.9726956150000001)


==> data/FashionMNIST_MNIST_scores_AUROC_noised_smoothed.txt <==
(0.0, 0.81932046)
(1.0, 0.707179795)
(2.0, 0.755679615)
(3.0, 0.7777129275000001)
(4.0, 0.782242473)
(5.0, 0.7931938416666667)
(6.0, 0.8059361628571429)
(7.0, 0.8168633000000001)
(8.0, 0.8187234366666667)
(9.0, 0.8237337805)
(10.0, 0.8286426640909091)
(11.0, 0.8263804816666667)
(12.0, 0.8291165623076923)
(13.0, 0.8315073546428571)
(14.0, 0.8343240926666666)
(15.0, 0.83815784875)
(16.0, 0.8419549444117647)
(17.0, 0.8456171877777777)
(18.0, 0.8492976584210525)
(19.0, 0.8516558717499999)
(20.0, 0.8533391569047618)
(21.0, 0.8562670513636362)
(22.0, 0.8596337499999999)
(23.0, 0.8630728187499999)
(24.0, 0.8626301239999998)
(25.0, 0.8655774774999998)
(26.0, 0.8675991375925924)
(27.0, 0.8695358035714285)
(28.0, 0.8714354122413792)
(29.0, 0.8728176684999999)
(30.0, 0.8742398112903225)
(31.0, 0.8749443184374999)
(32.0, 0.8750517987878786)
(33.0, 0.8757716160294117)
(34.0, 0.8774419699999999)
(35.0, 0.8778488824999999)
(36.0, 0.8793570866216216)
(37.0, 0.8807630596052631)
(38.0, 0.8824629819230769)
(39.0, 0.883256077625)
(40.0, 0.8836037970731707)
(41.0, 0.8847785872619047)
(42.0, 0.885794520116279)
(43.0, 0.8866556656818181)
(44.0, 0.8871180059999999)
(45.0, 0.8859595717391303)
(46.0, 0.8863736731914893)
(47.0, 0.886904085)
(48.0, 0.8880321870408163)
(49.0, 0.8889676815)
(50.0, 0.8892696530392158)
(51.0, 0.8902703705769232)
(52.0, 0.8900859798113209)
(53.0, 0.8902142640740742)
(54.0, 0.8916254177272729)
(55.0, 0.8927479704464287)
(56.0, 0.8939024213157897)
(57.0, 0.8950445747413796)
(58.0, 0.8960566641525426)
(59.0, 0.8971998498333336)
(60.0, 0.8975147629508199)
(61.0, 0.8985696622580648)
(62.0, 0.8990430360317463)
(63.0, 0.9000419272656253)
(64.0, 0.9010400633076926)
(65.0, 0.9021043018181821)
(66.0, 0.9027731894029853)
(67.0, 0.903528676029412)
(68.0, 0.9039665510869568)
(69.0, 0.9045524105714289)
(70.0, 0.9045227018309863)
(71.0, 0.9047133753472225)
(72.0, 0.9048445479452057)
(73.0, 0.9057368779054057)
(74.0, 0.9063832416000003)
(75.0, 0.9068931655921055)
(76.0, 0.9072369000000002)
(77.0, 0.90771620224359)
(78.0, 0.9081997736075952)
(79.0, 0.9084067659375002)
(80.0, 0.9091565610493829)
(81.0, 0.909974295182927)
(82.0, 0.9108073884337352)
(83.0, 0.9110819088690479)
(84.0, 0.9117046180588239)
(85.0, 0.91254768127907)
(86.0, 0.913306419942529)
(87.0, 0.913830757102273)
(88.0, 0.9138608450000003)
(89.0, 0.9137527982777781)
(90.0, 0.9143201780769235)
(91.0, 0.9148887206521743)
(92.0, 0.9150736830107531)
(93.0, 0.9157169102659578)
(94.0, 0.9160210856315794)
(95.0, 0.9164368003125004)
(96.0, 0.916648468505155)
(97.0, 0.9171594207142861)
(98.0, 0.917554637575758)
(99.0, 0.9180356062000004)
(100.0, 0.9179559219801984)
(101.0, 0.9180671716176474)
(102.0, 0.9182695229126216)
(103.0, 0.918646850769231)
(104.0, 0.9190059421904765)
(105.0, 0.9194871917924531)
(106.0, 0.9200067358411217)
(107.0, 0.9203538146759261)
(108.0, 0.9207616381192663)
(109.0, 0.9211713967272729)
(110.0, 0.9215758442792794)
(111.0, 0.9220453332142858)
(112.0, 0.9224453865486727)
(113.0, 0.9228374375438598)
(114.0, 0.923114382478261)
(115.0, 0.923513764784483)
(116.0, 0.9235596858974361)
(117.0, 0.9235816885593222)
(118.0, 0.9236480105882354)
(119.0, 0.9237426538750001)
(120.0, 0.9232422622727273)
(121.0, 0.923305845942623)
(122.0, 0.923706779796748)
(123.0, 0.9237531833064516)
(124.0, 0.92399063064)
(125.0, 0.9237454954365079)
(126.0, 0.923737823070866)
(127.0, 0.9240982691015625)
(128.0, 0.9244396260077519)
(129.0, 0.924505787076923)
(130.0, 0.9246684475572519)
(131.0, 0.9247558141666666)
(132.0, 0.9248756115413533)
(133.0, 0.9252818090298507)
(134.0, 0.925123805962963)
(135.0, 0.9253408553308824)
(136.0, 0.9255089484671534)
(137.0, 0.9256299700000001)
(138.0, 0.9259587555035973)
(139.0, 0.9262834607857144)
(140.0, 0.926474206134752)
(141.0, 0.9266797877464791)
(142.0, 0.9270567402097905)
(143.0, 0.9273921099305558)
(144.0, 0.9276279271034484)
(145.0, 0.9278594504794522)
(146.0, 0.9280101066326532)
(147.0, 0.9281986189527028)
(148.0, 0.9284375416442955)
(149.0, 0.9287292092666668)
(150.0, 0.9288839466225167)
(151.0, 0.9289580819736843)
(152.0, 0.929185152385621)
(153.0, 0.9289362124025975)
(154.0, 0.9290624942903227)
(155.0, 0.9291703859294873)
(156.0, 0.92932346044586)
(157.0, 0.9294391037974685)
(158.0, 0.9295031778301889)
(159.0, 0.9296162695625002)
(160.0, 0.9297795477639753)
(161.0, 0.9297719148148149)
(162.0, 0.9299317993558284)
(163.0, 0.9302025869817074)
(164.0, 0.9304032152424243)
(165.0, 0.9306186505120483)
(166.0, 0.930754931467066)
(167.0, 0.9310739200595239)
(168.0, 0.9313405317159764)
(169.0, 0.931591147882353)
(170.0, 0.9318337252923977)
(171.0, 0.9320571102906977)
(172.0, 0.9323683775722543)
(173.0, 0.9324011110057471)
(174.0, 0.9325065126285714)
(175.0, 0.9328139747159091)
(176.0, 0.9329360955367232)
(177.0, 0.9330024179494383)
(178.0, 0.9331848381564246)
(179.0, 0.9334188403333333)
(180.0, 0.9334499909668509)
(181.0, 0.9337034276923077)
(182.0, 0.9339420528688525)
(183.0, 0.9341603375815217)
(184.0, 0.9343232910540541)
(185.0, 0.9345018279569893)
(186.0, 0.9346692941176471)
(187.0, 0.9346095078723404)
(188.0, 0.9348105407407408)
(189.0, 0.9350070252105264)
(190.0, 0.9351248655235602)
(191.0, 0.934674162734375)
(192.0, 0.9345320498186528)
(193.0, 0.9343702839948453)
(194.0, 0.9342005952564102)
(195.0, 0.9342985561734694)
(196.0, 0.9344668958375634)
(197.0, 0.9347335177272726)
(198.0, 0.9348797211306532)
(199.0, 0.9350279171)
(200.0, 0.9351135069900497)
(201.0, 0.9353470725990098)
(202.0, 0.9354827361083743)
(203.0, 0.9356910930392156)
(204.0, 0.9358477755853658)
(205.0, 0.9360520924271845)
(206.0, 0.9362485834541062)
(207.0, 0.9364762340865384)
(208.0, 0.9364894337559807)
(209.0, 0.9365904792142855)
(210.0, 0.9365996450473931)
(211.0, 0.9366486452594337)
(212.0, 0.9366374516431922)
(213.0, 0.936593422079439)
(214.0, 0.9366382769302323)
(215.0, 0.9365642737037034)
(216.0, 0.9365359538709674)
(217.0, 0.9365276041513758)
(218.0, 0.9363979248630133)
(219.0, 0.9365199645227269)
(220.0, 0.9361996670814476)
(221.0, 0.9361722033333331)
(222.0, 0.9363561664798203)
(223.0, 0.936429084441964)
(224.0, 0.9364427576444442)
(225.0, 0.936530777013274)
(226.0, 0.9362878538546252)
(227.0, 0.9362481469517541)
(228.0, 0.9358634809388643)
(229.0, 0.9358770190217388)
(230.0, 0.9359165530735928)
(231.0, 0.9357600750431032)
(232.0, 0.9358046252360512)
(233.0, 0.9355097201709399)
(234.0, 0.9355608083829785)
(235.0, 0.9352643959533896)
(236.0, 0.9349376617088605)
(237.0, 0.935102527773109)
(238.0, 0.934896338179916)
(239.0, 0.9341578697916664)
(240.0, 0.9342627450829872)
(241.0, 0.934130693078512)
(242.0, 0.9343436260699585)
(243.0, 0.9345283762295078)
(244.0, 0.9347219205306119)
(245.0, 0.9347146676626013)
(246.0, 0.9343539902834004)
(247.0, 0.9344365021774189)
(248.0, 0.9344344919277104)
(249.0, 0.9342055828599996)
(250.0, 0.9343897316932266)
(251.0, 0.9341391909523804)
(252.0, 0.9339994055138334)
(253.0, 0.934105300255905)
(254.0, 0.9341576952156857)
(255.0, 0.9342816806640619)
(256.0, 0.934274384124513)
(257.0, 0.9342171374418599)
(258.0, 0.9343199363899608)
(259.0, 0.9344014359038456)
(260.0, 0.9343426176053634)
(261.0, 0.934478812786259)
(262.0, 0.9344912780418245)
(263.0, 0.9345575897727267)
(264.0, 0.9346837776415089)
(265.0, 0.9347725181954882)
(266.0, 0.9347692368539321)
(267.0, 0.9348203151492532)
(268.0, 0.9348549512267653)
(269.0, 0.9349984754074069)
(270.0, 0.9349120792804423)
(271.0, 0.9350513488235289)
(272.0, 0.9351270483516478)
(273.0, 0.9349669118795615)
(274.0, 0.9350790919090903)
(275.0, 0.9352399193659414)
(276.0, 0.935221991119133)
(277.0, 0.9352097875899275)
(278.0, 0.9350349976523291)
(279.0, 0.9351346391785708)
(280.0, 0.9347895812099637)
(281.0, 0.9345751770744674)
(282.0, 0.934549309346289)
(283.0, 0.9345200812323936)
(284.0, 0.9346580432631572)
(285.0, 0.9347022763636357)
(286.0, 0.9345691021428565)
(287.0, 0.9343702866319438)
(288.0, 0.9344125564359855)
(289.0, 0.9341940984310338)
(290.0, 0.9340988092439856)
(291.0, 0.9342497889383555)
(292.0, 0.9341330724061427)
(293.0, 0.9340928522959178)
(294.0, 0.934184281288135)
(295.0, 0.9342725073986481)
(296.0, 0.9343664696801341)
(297.0, 0.9345329422818787)
(298.0, 0.9346778974080262)
(299.0, 0.9340150954499995)
(300.0, 0.934108113621262)
(301.0, 0.9342343340397347)
(302.0, 0.934378274174917)
(303.0, 0.9342768387993416)
(304.0, 0.9343011075245897)
(305.0, 0.934320108578431)
(306.0, 0.9344442104723123)
(307.0, 0.9345913148863633)
(308.0, 0.9345895456310676)
(309.0, 0.9346667315967738)
(310.0, 0.9348175933922825)
(311.0, 0.9348423901923073)
(312.0, 0.9349248594728431)
(313.0, 0.9348822104777067)
(314.0, 0.9346301987777774)
(315.0, 0.9347077614556959)
(316.0, 0.934352853990536)
(317.0, 0.9344086464465406)
(318.0, 0.9344735559717866)
(319.0, 0.9345927725937497)
(320.0, 0.9344660772429904)
(321.0, 0.934482732717391)
(322.0, 0.9345767395665632)
(323.0, 0.9346516654166663)
(324.0, 0.9345863584923073)
(325.0, 0.9343707507208585)
(326.0, 0.9345157477217122)
(327.0, 0.9346146372103655)
(328.0, 0.934745801079027)
(329.0, 0.9347141075757572)
(330.0, 0.9347052627643501)
(331.0, 0.9348187975602406)
(332.0, 0.934802717402402)
(333.0, 0.9348662110329337)
(334.0, 0.9346622210149249)
(335.0, 0.9346316460416662)
(336.0, 0.9347341213946583)
(337.0, 0.9348406173076919)
(338.0, 0.9349050469321529)
(339.0, 0.9348862693529407)
(340.0, 0.9348841935777121)
(341.0, 0.934781162309941)
(342.0, 0.9348081888192414)
(343.0, 0.9349372152470925)
(344.0, 0.9350124424782603)
(345.0, 0.9349288085115601)
(346.0, 0.9348256649999994)
(347.0, 0.9347936757614936)
(348.0, 0.9348137439684807)
(349.0, 0.9344479999857136)
(350.0, 0.934415240783475)
(351.0, 0.9343759570028402)
(352.0, 0.934516698229461)
(353.0, 0.9346245986299427)
(354.0, 0.9346742769014077)
(355.0, 0.9345336125983138)
(356.0, 0.9344706271288508)
(357.0, 0.9345468522625691)
(358.0, 0.9346525784679658)
(359.0, 0.9345129855416658)
(360.0, 0.9346526659695282)
(361.0, 0.934772118646408)
(362.0, 0.9344250230853985)
(363.0, 0.934533648118131)
(364.0, 0.9346556391780814)
(365.0, 0.9347690078415293)
(366.0, 0.9347226672615796)
(367.0, 0.9347597274728253)
(368.0, 0.9347239175338746)
(369.0, 0.9347953755405398)
(370.0, 0.9349182131940693)
(371.0, 0.9350086290188164)
(372.0, 0.9347607660321708)
(373.0, 0.934852825294117)
(374.0, 0.9349214871999993)
(375.0, 0.9350615981515951)
(376.0, 0.935050284615384)
(377.0, 0.9349123818650787)
(378.0, 0.9350331362796828)
(379.0, 0.9350399422763152)
(380.0, 0.9350496768241463)
(381.0, 0.9351177999869104)
(382.0, 0.935125316409921)
(383.0, 0.9351840667057285)
(384.0, 0.9352202964935058)
(385.0, 0.9352208571113982)
(386.0, 0.9351861728423765)
(387.0, 0.9353159776804116)
(388.0, 0.9353610921336754)
(389.0, 0.9353931026282044)
(390.0, 0.9353982491943726)
(391.0, 0.9353369369132646)
(392.0, 0.9352904681933835)
(393.0, 0.9350132406598978)
(394.0, 0.9351407804050625)
(395.0, 0.9352079768939386)
(396.0, 0.9353230043450874)
(397.0, 0.9351700396859289)
(398.0, 0.9352001776315783)
(399.0, 0.9352456614624993)
(400.0, 0.9353502724688273)
(401.0, 0.9353519786069645)
(402.0, 0.9353775596526048)
(403.0, 0.9355038528589102)
(404.0, 0.935490377975308)
(405.0, 0.9355685135467974)
(406.0, 0.9356332445331689)
(407.0, 0.9356172150122543)
(408.0, 0.935670155061124)
(409.0, 0.9356794607926823)
(410.0, 0.935758157043795)
(411.0, 0.9358038186650479)
(412.0, 0.9358604929297815)
(413.0, 0.9358988779710139)
(414.0, 0.9360112640481921)
(415.0, 0.9360957791346147)
(416.0, 0.9359750155155868)
(417.0, 0.9360441476076548)
(418.0, 0.9360989576372307)
(419.0, 0.936103838059523)
(420.0, 0.9362075372090254)
(421.0, 0.9362917217180088)
(422.0, 0.9363661742080371)
(423.0, 0.9364651092806597)
(424.0, 0.9365287741411759)
(425.0, 0.936382217323943)
(426.0, 0.9364582392271656)
(427.0, 0.9364377952803732)
(428.0, 0.9360058869930064)
(429.0, 0.9361083592674412)
(430.0, 0.9362219639907186)
(431.0, 0.9362978940393512)
(432.0, 0.9364137056581979)
(433.0, 0.9365177332027643)
(434.0, 0.9365939517931028)
(435.0, 0.9366715689678893)
(436.0, 0.9367765821739125)
(437.0, 0.9368820136757985)
(438.0, 0.936988438986332)
(439.0, 0.9370078589545449)
(440.0, 0.9371076501700675)
(441.0, 0.9371748238914022)
(442.0, 0.9371055612979678)
(443.0, 0.9371652556869364)
(444.0, 0.9372505425842692)
(445.0, 0.9373199010201789)
(446.0, 0.9373798355704693)
(447.0, 0.9374438670982138)
(448.0, 0.9374007173608013)
(449.0, 0.9374286635666662)
(450.0, 0.937489365687361)
(451.0, 0.9375502762057517)
(452.0, 0.9376270056953637)
(453.0, 0.9377397073458145)
(454.0, 0.9374655639120874)
(455.0, 0.9375679704824555)
(456.0, 0.9375853452735223)
(457.0, 0.9376261551965059)
(458.0, 0.9377000336819166)
(459.0, 0.9377854994891298)
(460.0, 0.9376917814208237)
(461.0, 0.9377692754004323)
(462.0, 0.9378433300323968)
(463.0, 0.9379070602801719)
(464.0, 0.938002851430107)
(465.0, 0.9381072566630896)
(466.0, 0.9382001581584577)
(467.0, 0.9382781811965807)
(468.0, 0.9383617247654579)
(469.0, 0.938426302127659)
(470.0, 0.9384562798407637)
(471.0, 0.9384377652648299)
(472.0, 0.9384653055179698)
(473.0, 0.938463855274261)
(474.0, 0.9384638181789468)
(475.0, 0.9384627315651254)
(476.0, 0.9384998133123683)
(477.0, 0.9385743221757316)
(478.0, 0.9385762849060536)
(479.0, 0.9384927594270827)
(480.0, 0.9385668664968808)
(481.0, 0.9385176894709537)
(482.0, 0.9386149277846785)
(483.0, 0.9386754333161151)
(484.0, 0.938717848206185)
(485.0, 0.9387848226131681)
(486.0, 0.9387925851026687)
(487.0, 0.9388141463524583)
(488.0, 0.9387973771983633)
(489.0, 0.9388050041428565)
(490.0, 0.9387114524236246)
(491.0, 0.9387916685162595)
(492.0, 0.9383632418661251)
(493.0, 0.9384574097672058)
(494.0, 0.9385441664040397)
(495.0, 0.9385201021774187)
(496.0, 0.9386223773641844)
(497.0, 0.9386678329618467)
(498.0, 0.9386917663527048)
(499.0, 0.9387575023799993)
(500.0, 0.9387661940618756)
(501.0, 0.9387879432270909)
(502.0, 0.9388438062027826)
(503.0, 0.9388283828273802)
(504.0, 0.9388495996138607)
(505.0, 0.9389524867193669)
(506.0, 0.9390327064792893)
(507.0, 0.9390423342814954)
(508.0, 0.9389374353634571)
(509.0, 0.9389521865980386)
(510.0, 0.9390094723287665)
(511.0, 0.9390599789062494)
(512.0, 0.939074137046783)
(513.0, 0.9391641447470811)
(514.0, 0.9392397706310673)
(515.0, 0.9392529657558133)
(516.0, 0.9392030665860729)
(517.0, 0.939249594179536)
(518.0, 0.9392517372157989)
(519.0, 0.9392271604711532)
(520.0, 0.9393044450095963)
(521.0, 0.939343646982758)
(522.0, 0.9393915710420644)
(523.0, 0.9394168656106864)
(524.0, 0.9393485283142851)
(525.0, 0.9392321051806077)
(526.0, 0.9392677236812138)
(527.0, 0.9393467013825751)
(528.0, 0.9392487603308123)
(529.0, 0.9392178355377353)
(530.0, 0.9392620834086624)
(531.0, 0.9392980153101498)
(532.0, 0.939332055159474)
(533.0, 0.939391811095505)
(534.0, 0.9394600326635507)
(535.0, 0.9394834038339546)
(536.0, 0.9395235426908746)
(537.0, 0.9395519774999993)
(538.0, 0.9395226322448973)
(539.0, 0.9394583544444438)
(540.0, 0.9395151351756001)
(541.0, 0.939536657158671)
(542.0, 0.9396019181583788)
(543.0, 0.9396599734374994)
(544.0, 0.9396866253486232)
(545.0, 0.9397037763095232)
(546.0, 0.939745945054844)
(547.0, 0.9397468908394154)
(548.0, 0.939784477094717)
(549.0, 0.9398455242454539)
(550.0, 0.9399095403539013)
(551.0, 0.9399657525362312)
(552.0, 0.940030442703435)
(553.0, 0.9400926241606491)
(554.0, 0.9401647730900894)
(555.0, 0.9402359112589921)
(556.0, 0.940246035403949)
(557.0, 0.9403038617741929)
(558.0, 0.9403226231484788)
(559.0, 0.9403538659821422)
(560.0, 0.9403899813012472)
(561.0, 0.9404568059252663)
(562.0, 0.9404981068650082)
(563.0, 0.9404670563741129)
(564.0, 0.9405038980973446)
(565.0, 0.9405543818904588)
(566.0, 0.940531166869488)
(567.0, 0.9405854645246474)
(568.0, 0.9405826760720558)
(569.0, 0.9406165560526312)
(570.0, 0.9405494431348508)
(571.0, 0.9405129400437059)
(572.0, 0.9404975804362997)
(573.0, 0.9405035254529612)
(574.0, 0.94058018673913)
(575.0, 0.9406700786371524)
(576.0, 0.9405741038908141)
(577.0, 0.9406530713148784)
(578.0, 0.9406941928929183)
(579.0, 0.9407712293706891)
(580.0, 0.9408197859208256)
(581.0, 0.9408842076632297)
(582.0, 0.9409112997684386)
(583.0, 0.9409597842551365)
(584.0, 0.9409363647777773)
(585.0, 0.9408644989078494)
(586.0, 0.9407932769761495)
(587.0, 0.9408443788180267)
(588.0, 0.9408545668930386)
(589.0, 0.9408891846610165)
(590.0, 0.9409523925211501)
(591.0, 0.9410097983445942)
(592.0, 0.9410635500590215)
(593.0, 0.9411217069949491)
(594.0, 0.9411131499243693)
(595.0, 0.9411922661325499)
(596.0, 0.9412640861474033)
(597.0, 0.9412548755351167)
(598.0, 0.9412672521201999)
(599.0, 0.9412513265166662)
(600.0, 0.9411352133777033)
(601.0, 0.9410040258554813)
(602.0, 0.9410496721973461)
(603.0, 0.9410629180132446)
(604.0, 0.9411123313388425)
(605.0, 0.9410798962788774)
(606.0, 0.941133563385502)
(607.0, 0.9411323854029601)
(608.0, 0.9411628090886694)
(609.0, 0.9412528102540979)
(610.0, 0.9411862877004905)
(611.0, 0.9412370711764702)
(612.0, 0.9413177309951056)
(613.0, 0.9412025370114002)
(614.0, 0.9412400094715443)
(615.0, 0.9413197829951294)
(616.0, 0.9412508236142622)
(617.0, 0.9411978951456307)
(618.0, 0.9412813335864293)
(619.0, 0.9413423953467738)
(620.0, 0.9413972793317226)
(621.0, 0.9414672615916394)
(622.0, 0.9414905228009626)
(623.0, 0.941546343237179)
(624.0, 0.9415798057199996)
(625.0, 0.9416459576038334)
(626.0, 0.9416700886842101)
(627.0, 0.9417009919904454)
(628.0, 0.9417771672178056)
(629.0, 0.9418538433888884)
(630.0, 0.9418852775198093)
(631.0, 0.9415771507674046)
(632.0, 0.941663123688783)
(633.0, 0.941704900914826)
(634.0, 0.941768085291338)
(635.0, 0.9417794014622636)
(636.0, 0.9418442524725269)
(637.0, 0.941822472053291)
(638.0, 0.9418470135758993)
(639.0, 0.9418174361874995)
(640.0, 0.9418865910296407)
(641.0, 0.9418935844158873)
(642.0, 0.941911845863141)
(643.0, 0.9419329362810555)
(644.0, 0.9420088910155034)
(645.0, 0.9420656916099067)
(646.0, 0.9421210765842345)
(647.0, 0.9421475305632712)
(648.0, 0.9420740783744217)
(649.0, 0.9421177491230764)
(650.0, 0.9421585722273421)
(651.0, 0.9421911584432511)
(652.0, 0.9422612563629398)
(653.0, 0.9422972353746173)
(654.0, 0.9423401728702285)
(655.0, 0.9423744486128044)
(656.0, 0.9423748044216129)
(657.0, 0.9422898036778111)
(658.0, 0.9422819804097112)
(659.0, 0.9423369548409086)
(660.0, 0.9424124705521931)
(661.0, 0.9424322260422956)
(662.0, 0.9424689854600297)
(663.0, 0.9424997181099393)
(664.0, 0.9425320352857138)
(665.0, 0.9425430533483479)
(666.0, 0.9425927098800595)
(667.0, 0.9426286421482031)
(668.0, 0.9426818359342297)
(669.0, 0.9427421708507457)
(670.0, 0.9427882475111768)
(671.0, 0.9428376442336305)
(672.0, 0.9428731896285285)
(673.0, 0.942801675511869)
(674.0, 0.9427530440888885)
(675.0, 0.9427409975443783)
(676.0, 0.9427670513589361)
(677.0, 0.9427946159660764)
(678.0, 0.942851122842415)
(679.0, 0.9429177311176468)
(680.0, 0.9429801186563874)
(681.0, 0.9429126763196478)
(682.0, 0.9428144700951681)
(683.0, 0.9428222073026312)
(684.0, 0.9428278853138683)
(685.0, 0.9428949630612242)
(686.0, 0.9429220518340609)
(687.0, 0.9428958698764532)
(688.0, 0.9428928775544264)
(689.0, 0.9429529003840577)
(690.0, 0.942879480701881)
(691.0, 0.9428951232008667)
(692.0, 0.9428691938023084)
(693.0, 0.9429083755691638)
(694.0, 0.9427885890071939)
(695.0, 0.9427549553951146)
(696.0, 0.9427974451219509)
(697.0, 0.9428036800716328)
(698.0, 0.9427689105364803)
(699.0, 0.9427763830142853)
(700.0, 0.9428120459486444)
(701.0, 0.9427944922150994)
(702.0, 0.9428522376458034)
(703.0, 0.9428771999715906)
(704.0, 0.9429073552340422)
(705.0, 0.9429477229532575)
(706.0, 0.9429654926803391)
(707.0, 0.9430009004378528)
(708.0, 0.9430645073554299)
(709.0, 0.9431275194999997)
(710.0, 0.9431754199156116)
(711.0, 0.9432321542977526)
(712.0, 0.943280303751753)
(713.0, 0.9433201875140055)
(714.0, 0.9432373511958041)
(715.0, 0.9432798457541899)
(716.0, 0.9433133596443514)
(717.0, 0.9433696666643453)
(718.0, 0.943401337573018)
(719.0, 0.943388104)
(720.0, 0.9434365514285714)
(721.0, 0.9434314110110803)
(722.0, 0.9430510077316735)
(723.0, 0.94311854589779)
(724.0, 0.9431532952275862)
(725.0, 0.9431112218801653)
(726.0, 0.9431094731361761)
(727.0, 0.9430595758035715)
(728.0, 0.9430930613100138)
(729.0, 0.9431417782671234)
(730.0, 0.9430490295622437)
(731.0, 0.9431036227049182)
(732.0, 0.9430982978103686)
(733.0, 0.9431422720504089)
(734.0, 0.943190862394558)
(735.0, 0.9430859700339675)
(736.0, 0.9430165415671643)
(737.0, 0.9430415252506776)
(738.0, 0.9430343341271991)
(739.0, 0.9430464465135137)
(740.0, 0.9429008188933875)
(741.0, 0.942896628079515)
(742.0, 0.9429432219851953)
(743.0, 0.9429454973387098)
(744.0, 0.9429821315302015)
(745.0, 0.9430222129423594)
(746.0, 0.9429915247523429)
(747.0, 0.9430264420855617)
(748.0, 0.9430673909279041)
(749.0, 0.9430941976800002)
(750.0, 0.9431585216910788)
(751.0, 0.9431938568284577)
(752.0, 0.9432478133798143)
(753.0, 0.9432915173806369)
(754.0, 0.9432246692847684)
(755.0, 0.9432653310846563)
(756.0, 0.9432797755085867)
(757.0, 0.9432793970184697)
(758.0, 0.9432764283992096)
(759.0, 0.9432986911118422)
(760.0, 0.9433143319316689)
(761.0, 0.9432734142716536)
(762.0, 0.9433201626605505)
(763.0, 0.9431179358638744)
(764.0, 0.9431777388366014)
(765.0, 0.9431697834660575)
(766.0, 0.9432239496414603)
(767.0, 0.9432658648242188)
(768.0, 0.9432607757347204)
(769.0, 0.9432718616038961)
(770.0, 0.9433077386770428)
(771.0, 0.9433393772409326)
(772.0, 0.9433426373479948)
(773.0, 0.9433677522674419)
(774.0, 0.943388852567742)
(775.0, 0.9433578534793815)
(776.0, 0.9433680473552124)
(777.0, 0.9434027786118252)
(778.0, 0.9433913333889602)
(779.0, 0.9434194021923077)
(780.0, 0.9434123058898848)
(781.0, 0.9434100348529412)
(782.0, 0.9434283384802044)
(783.0, 0.9434779839477041)
(784.0, 0.9435139301592357)
(785.0, 0.9435221122582698)
(786.0, 0.9435015739517154)
(787.0, 0.9435171623096447)
(788.0, 0.9435718580164766)
(789.0, 0.943602796721519)
(790.0, 0.9436343229582808)
(791.0, 0.9434991413825758)
(792.0, 0.9434873512042876)
(793.0, 0.9434804371473553)
(794.0, 0.9434908631509435)
(795.0, 0.9435088243844223)
(796.0, 0.9434938128105397)
(797.0, 0.9434830082268172)
(798.0, 0.9434964146370465)
(799.0, 0.9431280462500001)
(800.0, 0.9431318365355806)
(801.0, 0.9431755094825438)
(802.0, 0.943203947459527)
(803.0, 0.9431879584141792)
(804.0, 0.9429913199378883)
(805.0, 0.9430394884553351)
(806.0, 0.9430663895043372)
(807.0, 0.9431048590594061)
(808.0, 0.9430678527503092)
(809.0, 0.9430982585123459)
(810.0, 0.9431115052466092)
(811.0, 0.9431292368657637)
(812.0, 0.943109571389914)
(813.0, 0.9431247614987717)
(814.0, 0.9430760433558284)
(815.0, 0.9431001936458335)
(816.0, 0.9431152739351287)
(817.0, 0.9431404761980442)
(818.0, 0.9431463096275948)
(819.0, 0.9431863313719514)
(820.0, 0.943217602856273)
(821.0, 0.9432706852068128)
(822.0, 0.9433017474726612)
(823.0, 0.9433481267233012)
(824.0, 0.943399391187879)
(825.0, 0.943431936483051)
(826.0, 0.9434537577871828)
(827.0, 0.9434815344806765)
(828.0, 0.9435125816887818)
(829.0, 0.9435067039939761)
(830.0, 0.9435396990072203)
(831.0, 0.9435887241466347)
(832.0, 0.9436417245318128)
(833.0, 0.9436836406834533)
(834.0, 0.943719232473054)
(835.0, 0.9437587388337322)
(836.0, 0.9437806055675031)
(837.0, 0.9437725399821003)
(838.0, 0.9438051191001192)
(839.0, 0.9438465096369048)
(840.0, 0.9439039213079667)
(841.0, 0.9439595406650831)
(842.0, 0.9438795826512456)
(843.0, 0.9439131327665877)
(844.0, 0.9439581262189349)
(845.0, 0.9439079252068558)
(846.0, 0.9438918934356553)
(847.0, 0.9439471409080189)
(848.0, 0.9439520828798587)
(849.0, 0.9439499135352941)
(850.0, 0.9439517841656875)
(851.0, 0.943901154794601)
(852.0, 0.943863756436108)
(853.0, 0.9438487821662764)
(854.0, 0.9438544988187135)
(855.0, 0.9438974101985982)
(856.0, 0.9439374224095683)
(857.0, 0.9439488535372961)
(858.0, 0.9439831775087311)
(859.0, 0.9440309858139535)
(860.0, 0.9440495413879211)
(861.0, 0.9440643590719258)
(862.0, 0.9440454713673233)
(863.0, 0.9440752766724537)
(864.0, 0.9440858145780348)
(865.0, 0.9441181514896074)
(866.0, 0.944143581314879)
(867.0, 0.9441452462788019)
(868.0, 0.9441907706846951)
(869.0, 0.9441436654367817)
(870.0, 0.9441285088346729)
(871.0, 0.9441678850401377)
(872.0, 0.9441557762657504)
(873.0, 0.9441046768764303)
(874.0, 0.9440979644285715)
(875.0, 0.9441421242123289)
(876.0, 0.9441873940079819)
(877.0, 0.9440990994419136)
(878.0, 0.9441212767747442)
(879.0, 0.944130836977273)
(880.0, 0.9441709647332579)
(881.0, 0.9441751750510207)
(882.0, 0.9441797796828995)
(883.0, 0.9440951915667424)
(884.0, 0.9441016317740116)
(885.0, 0.9441240754796844)
(886.0, 0.9441161269616689)
(887.0, 0.9440985208840094)
(888.0, 0.944131908138358)
(889.0, 0.944180483095506)
(890.0, 0.9442100344668914)
(891.0, 0.9442487823206281)
(892.0, 0.9442679856271)
(893.0, 0.9442846583557051)
(894.0, 0.9442768462402238)
(895.0, 0.9443167903292414)
(896.0, 0.944303327486065)
(897.0, 0.9443015572271719)
(898.0, 0.9443208473136823)
(899.0, 0.9443403174500004)
(900.0, 0.9442961086182023)
(901.0, 0.9442819645953441)
(902.0, 0.9443037588372097)
(903.0, 0.9443229037223456)
(904.0, 0.9443677465248623)
(905.0, 0.9442718826214133)
(906.0, 0.9442928311797137)
(907.0, 0.9443297440748902)
(908.0, 0.9443810102695274)
(909.0, 0.9443648682142861)
(910.0, 0.9443992434302968)
(911.0, 0.9444444976315793)
(912.0, 0.9444931173001099)
(913.0, 0.9445199962144424)
(914.0, 0.9445276871693993)
(915.0, 0.9445674084989086)
(916.0, 0.9446022201145041)
(917.0, 0.9446452928104578)
(918.0, 0.9445568569368883)
(919.0, 0.9446025436902178)
(920.0, 0.9446244150922913)
(921.0, 0.9446496512581348)
(922.0, 0.9446737647128931)
(923.0, 0.9446955573051952)
(924.0, 0.9446824617027031)
(925.0, 0.9446757538012963)
(926.0, 0.9446425210086304)
(927.0, 0.9446706797467677)
(928.0, 0.94469761318084)
(929.0, 0.9446009041290326)
(930.0, 0.9446437777175084)
(931.0, 0.9446075168562236)
(932.0, 0.944625741002144)
(933.0, 0.9446312562901503)
(934.0, 0.9443925669786101)
(935.0, 0.9442746554700859)
(936.0, 0.9440562399786557)
(937.0, 0.9440928393176977)
(938.0, 0.94410995186901)
(939.0, 0.9441547252127664)
(940.0, 0.944178995701382)
(941.0, 0.9441588251963912)
(942.0, 0.9441391085949103)
(943.0, 0.9441654609957632)
(944.0, 0.9441909864285719)
(945.0, 0.9441642051744191)
(946.0, 0.9442123823389657)
(947.0, 0.9442309788660342)
(948.0, 0.9442172300263441)
(949.0, 0.9442196643052637)
(950.0, 0.9442117501419564)
(951.0, 0.9442352636607148)
(952.0, 0.9442393910965378)
(953.0, 0.944254873280923)
(954.0, 0.9443002894188487)
(955.0, 0.9442541059100423)
(956.0, 0.9442683374503662)
(957.0, 0.9442349592223387)
(958.0, 0.9442566622210641)
(959.0, 0.9442752445572922)
(960.0, 0.9442994581113429)
(961.0, 0.9442717828326408)
(962.0, 0.944166283676013)
(963.0, 0.9441634791234444)
(964.0, 0.9441760783989642)
(965.0, 0.9441766365631475)
(966.0, 0.9440419788469498)
(967.0, 0.9440547942665295)
(968.0, 0.9440794913003102)
(969.0, 0.944083977036083)
(970.0, 0.9440557226982498)
(971.0, 0.9440797250000006)
(972.0, 0.9441050602569379)
(973.0, 0.9439902168326494)
(974.0, 0.944006570810257)
(975.0, 0.9440116311168039)
(976.0, 0.9440185090634602)
(977.0, 0.9440623436707573)
(978.0, 0.9440852390143009)
(979.0, 0.9441071648316331)
(980.0, 0.944055426926606)
(981.0, 0.944069110285133)
(982.0, 0.9440119469786374)
(983.0, 0.9439820616158543)
(984.0, 0.9439825166243662)
(985.0, 0.944016741430021)
(986.0, 0.9439736537892611)
(987.0, 0.9439463864929157)
(988.0, 0.9439882141809917)
(989.0, 0.944025579732324)
(990.0, 0.9439704401564085)
(991.0, 0.9439885032106863)
(992.0, 0.9439839345568991)
(993.0, 0.9440023661569424)
(994.0, 0.9440307819145737)
(995.0, 0.944073001385543)
(996.0, 0.9440687919307932)
(997.0, 0.9441050119038085)
(998.0, 0.9441431543493501)
(999.0, 0.9441717068100008)


==> data/FashionMNIST_MNIST_scores_AUROC_raw.txt <==
(0.0, 0.58506535)
(1.0, 0.77220881)
(2.0, 0.86152226)
(3.0, 0.850896895)
(4.0, 0.831379745)
(5.0, 0.8731973449999999)
(6.0, 0.86056488)
(7.0, 0.87796158)
(8.0, 0.89718985)
(9.0, 0.8579572799999999)
(10.0, 0.935140415)
(11.0, 0.91275094)
(12.0, 0.94232207)
(13.0, 0.93195007)
(14.0, 0.93643314)
(15.0, 0.93209744)
(16.0, 0.9443587250000001)
(17.0, 0.941189325)
(18.0, 0.935213505)
(19.0, 0.9456143450000001)
(20.0, 0.938864835)
(21.0, 0.943180475)
(22.0, 0.9501899549999999)
(23.0, 0.94352459)
(24.0, 0.94737134)
(25.0, 0.9520823350000001)
(26.0, 0.953484185)
(27.0, 0.954975655)
(28.0, 0.95075032)
(29.0, 0.9518300999999999)
(30.0, 0.9642227800000001)
(31.0, 0.9568731250000001)
(32.0, 0.9526576900000001)
(33.0, 0.9548546250000002)
(34.0, 0.9561123650000001)
(35.0, 0.960865435)
(36.0, 0.95842459)
(37.0, 0.9669457550000001)
(38.0, 0.95753402)
(39.0, 0.9618071250000001)
(40.0, 0.9665607)
(41.0, 0.953452885)
(42.0, 0.96222737)
(43.0, 0.9605477250000001)
(44.0, 0.5938109199999999)
(45.0, 0.8904787)
(46.0, 0.95705971)
(47.0, 0.9661887499999999)
(48.0, 0.9633850850000001)
(49.0, 0.95265549)
(50.0, 0.95256381)
(51.0, 0.9484067749999999)
(52.0, 0.9665965649999999)
(53.0, 0.9651144500000001)
(54.0, 0.962072155)
(55.0, 0.9605111)
(56.0, 0.9007192150000001)
(57.0, 0.9421851450000002)
(58.0, 0.88708243)
(59.0, 0.947722025)
(60.0, 0.947562365)
(61.0, 0.946744745)
(62.0, 0.944915715)
(63.0, 0.94756383)
(64.0, 0.9516201150000001)
(65.0, 0.95278089)
(66.0, 0.954153655)
(67.0, 0.94291231)
(68.0, 0.947715525)
(69.0, 0.9362665000000001)
(70.0, 0.924645385)
(71.0, 0.92701635)
(72.0, 0.9241599450000001)
(73.0, 0.92211006)
(74.0, 0.91172627)
(75.0, 0.9177490300000001)
(76.0, 0.9113727100000001)
(77.0, 0.90507726)
(78.0, 0.9085387300000001)
(79.0, 0.9048519850000001)
(80.0, 0.8918986699999999)
(81.0, 0.891548295)
(82.0, 0.90591565)
(83.0, 0.918238395)
(84.0, 0.8989978249999999)
(85.0, 0.8939212249999999)
(86.0, 0.879462305)
(87.0, 0.87919631)
(88.0, 0.8546129849999999)
(89.0, 0.87450027)
(90.0, 0.8855885850000002)
(91.0, 0.88875425)
(92.0, 0.85083128)
(93.0, 0.83210435)
(94.0, 0.8279328699999999)
(95.0, 0.8468174350000001)
(96.0, 0.8595421700000001)
(97.0, 0.83720041)
(98.0, 0.8076109899999999)
(99.0, 0.88350051)
(100.0, 0.411910435)
(101.0, 0.8839388549999999)
(102.0, 0.956400945)
(103.0, 0.97199765)
(104.0, 0.9391198299999999)
(105.0, 0.8840382999999998)
(106.0, 0.9165078749999999)
(107.0, 0.9166612449999999)
(108.0, 0.9093350099999999)
(109.0, 0.8374474599999999)
(110.0, 0.8941527)
(111.0, 0.8806981349999999)
(112.0, 0.86502901)
(113.0, 0.856321165)
(114.0, 0.863343305)
(115.0, 0.8425967)
(116.0, 0.83514049)
(117.0, 0.8439002849999999)
(118.0, 0.629912665)
(119.0, 0.685976475)
(120.0, 0.728674055)
(121.0, 0.696489455)
(122.0, 0.8880479599999999)
(123.0, 0.8438793400000001)
(124.0, 0.853725385)
(125.0, 0.91276154)
(126.0, 0.83788783)
(127.0, 0.8751563699999999)
(128.0, 0.8320156350000001)
(129.0, 0.8394670049999999)
(130.0, 0.806590895)
(131.0, 0.8310034450000001)
(132.0, 0.8529073500000001)
(133.0, 0.8218676)
(134.0, 0.84296037)
(135.0, 0.86685562)
(136.0, 0.9501586500000001)
(137.0, 0.9216779)
(138.0, 0.91370949)
(139.0, 0.917691495)
(140.0, 0.89003948)
(141.0, 0.8638798700000001)
(142.0, 0.884938995)
(143.0, 0.7328534600000001)
(144.0, 0.54544423)
(145.0, 0.849012315)
(146.0, 0.7458739200000001)
(147.0, 0.79457406)
(148.0, 0.709399125)
(149.0, 0.795429145)
(150.0, 0.779366185)
(151.0, 0.9298260599999999)
(152.0, 0.85587472)
(153.0, 0.8365495199999999)
(154.0, 0.781169045)
(155.0, 0.7420954500000001)
(156.0, 0.74815258)
(157.0, 0.7278723500000001)
(158.0, 0.7106208299999999)
(159.0, 0.71182775)
(160.0, 0.6975448449999999)
(161.0, 0.74975028)
(162.0, 0.69033227)
(163.0, 0.66954644)
(164.0, 0.6601398599999999)
(165.0, 0.685131065)
(166.0, 0.6679512000000001)
(167.0, 0.67323329)
(168.0, 0.6639385600000001)
(169.0, 0.65670695)
(170.0, 0.648499705)
(171.0, 0.684655405)
(172.0, 0.6931267249999999)
(173.0, 0.699058745)
(174.0, 0.591300165)
(175.0, 0.52027158)
(176.0, 0.60290617)
(177.0, 0.60751687)
(178.0, 0.6321017250000001)
(179.0, 0.63691864)
(180.0, 0.6561479649999999)
(181.0, 0.6707443900000001)
(182.0, 0.646399245)
(183.0, 0.6417485300000001)
(184.0, 0.64448625)
(185.0, 0.65125601)
(186.0, 0.64775231)
(187.0, 0.622036925)
(188.0, 0.62396708)
(189.0, 0.66420116)
(190.0, 0.664919955)
(191.0, 0.6408226049999999)
(192.0, 0.68008459)
(193.0, 0.71719517)
(194.0, 0.685045635)
(195.0, 0.66524809)
(196.0, 0.65113915)
(197.0, 0.686518655)
(198.0, 0.65137607)
(199.0, 0.675482155)
(200.0, 0.689979315)
(201.0, 0.7114077050000001)
(202.0, 0.7038911600000001)
(203.0, 0.683684995)
(204.0, 0.6867477900000001)
(205.0, 0.63237117)
(206.0, 0.5076924500000001)
(207.0, 0.611939845)
(208.0, 0.6149189899999999)
(209.0, 0.33716872500000006)
(210.0, 0.25222693)
(211.0, 0.767485145)
(212.0, 0.9144170100000001)
(213.0, 0.76862847)
(214.0, 0.62639537)
(215.0, 0.04834496)
(216.0, 0.6292255849999999)
(217.0, 0.95718215)
(218.0, 0.475918385)
(219.0, 0.624258745)
(220.0, 0.709328465)
(221.0, 0.618721705)
(222.0, 0.39595526)
(223.0, 0.579311075)
(224.0, 0.571842215)
(225.0, 0.766714675)
(226.0, 0.217871275)
(227.0, 0.668922695)
(228.0, 0.8992593449999999)
(229.0, 0.766544585)
(230.0, 0.79717167)
(231.0, 0.8079058050000001)
(232.0, 0.67248508)
(233.0, 0.8760099)
(234.0, 0.9120470100000001)
(235.0, 0.6813335199999999)
(236.0, 0.90527496)
(237.0, 0.778202855)
(238.0, 0.873014195)
(239.0, 0.93213296)
(240.0, 0.7159227300000001)
(241.0, 0.836851985)
(242.0, 0.768843235)
(243.0, 0.825943445)
(244.0, 0.817168855)
(245.0, 0.82460954)
(246.0, 0.8154985400000001)
(247.0, 0.772537305)
(248.0, 0.8026197150000001)
(249.0, 0.700151255)
(250.0, 0.762352615)
(251.0, 0.8866200150000001)
(252.0, 0.7897453000000001)
(253.0, 0.6080484399999999)
(254.0, 0.84217018)
(255.0, 0.7709725749999999)
(256.0, 0.6624039150000001)
(257.0, 0.804304135)
(258.0, 0.496238675)
(259.0, 0.70437242)
(260.0, 0.8895861199999999)
(261.0, 0.8576569599999998)
(262.0, 0.81190202)
(263.0, 0.6088524799999999)
(264.0, 0.7189553449999999)
(265.0, 0.7359645450000001)
(266.0, 0.802852645)
(267.0, 0.767037995)
(268.0, 0.7671703999999999)
(269.0, 0.9057694700000001)
(270.0, 0.87284733)
(271.0, 0.829031505)
(272.0, 0.8116702199999999)
(273.0, 0.734674365)
(274.0, 0.48180053999999994)
(275.0, 0.7652291)
(276.0, 0.548586325)
(277.0, 0.66180635)
(278.0, 0.87220701)
(279.0, 0.7775646650000001)
(280.0, 0.67785775)
(281.0, 0.68539857)
(282.0, 0.5721188100000001)
(283.0, 0.787909185)
(284.0, 0.714161705)
(285.0, 0.67070007)
(286.0, 0.807458725)
(287.0, 0.8137224250000001)
(288.0, 0.238569455)
(289.0, 0.843990155)
(290.0, 0.90711313)
(291.0, 0.706890325)
(292.0, 0.837042205)
(293.0, 0.8303120350000001)
(294.0, 0.8212476750000001)
(295.0, 0.8120653099999999)
(296.0, 0.755950595)
(297.0, 0.6513111149999999)
(298.0, 0.8661682599999999)
(299.0, 0.811885975)
(300.0, 0.78768372)
(301.0, 0.810405225)
(302.0, 0.81099077)
(303.0, 0.7382519000000001)
(304.0, 0.7599911800000001)
(305.0, 0.77179267)
(306.0, 0.80808331)
(307.0, 0.72757652)
(308.0, 0.775040685)
(309.0, 0.7893347150000001)
(310.0, 0.484234695)
(311.0, 0.7294612900000002)
(312.0, 0.754466345)
(313.0, 0.7719518350000001)
(314.0, 0.8169996800000001)
(315.0, 0.794713675)
(316.0, 0.7266852749999999)
(317.0, 0.7927072549999999)
(318.0, 0.7699048400000001)
(319.0, 0.115103595)
(320.0, 0.725162945)
(321.0, 0.64361062)
(322.0, 0.6604242100000001)
(323.0, 0.8799993)
(324.0, 0.8922649949999999)
(325.0, 0.866706585)
(326.0, 0.9030940999999999)
(327.0, 0.8377259450000001)
(328.0, 0.8529780699999999)
(329.0, 0.6774068550000001)
(330.0, 0.7670506800000001)
(331.0, 0.78680041)
(332.0, 0.71595072)
(333.0, 0.668449835)
(334.0, 0.7781122549999999)
(335.0, 0.69148612)
(336.0, 0.6611474449999999)
(337.0, 0.7761951650000001)
(338.0, 0.761390555)
(339.0, 0.7394004750000001)
(340.0, 0.7868718299999999)
(341.0, 0.7894889950000001)
(342.0, 0.8008739850000001)
(343.0, 0.771661455)
(344.0, 0.77218738)
(345.0, 0.8138092800000001)
(346.0, 0.84733691)
(347.0, 0.5721277550000001)
(348.0, 0.718799985)
(349.0, 0.71831625)
(350.0, 0.73300698)
(351.0, 0.67480113)
(352.0, 0.7960917300000001)
(353.0, 0.82980946)
(354.0, 0.70236237)
(355.0, 0.7595045)
(356.0, 0.8529075700000001)
(357.0, 0.7084187249999999)
(358.0, 0.710632625)
(359.0, 0.8345797799999999)
(360.0, 0.807603545)
(361.0, 0.82311356)
(362.0, 0.805960205)
(363.0, 0.737866655)
(364.0, 0.7781762299999999)
(365.0, 0.7711408)
(366.0, 0.810633075)
(367.0, 0.6915114250000001)
(368.0, 0.7035617)
(369.0, 0.6911317350000001)
(370.0, 0.6565657549999999)
(371.0, 0.702556605)
(372.0, 0.6747856050000001)
(373.0, 0.681921405)
(374.0, 0.7125890800000001)
(375.0, 0.7100161600000001)
(376.0, 0.7318439000000001)
(377.0, 0.5322281799999999)
(378.0, 0.76835055)
(379.0, 0.6864863400000001)
(380.0, 0.567452115)
(381.0, 0.67141859)
(382.0, 0.8753358500000001)
(383.0, 0.73754355)
(384.0, 0.76565715)
(385.0, 0.7924411699999999)
(386.0, 0.7620078499999999)
(387.0, 0.7865723)
(388.0, 0.71858951)
(389.0, 0.675961265)
(390.0, 0.74671756)
(391.0, 0.8043000549999999)
(392.0, 0.692947845)
(393.0, 0.85729115)
(394.0, 0.7221018300000001)
(395.0, 0.690361185)
(396.0, 0.6901135950000001)
(397.0, 0.7088904249999999)
(398.0, 0.828101585)
(399.0, 0.80762727)
(400.0, 0.71170507)
(401.0, 0.68758371)
(402.0, 0.628444045)
(403.0, 0.72083677)
(404.0, 0.39260140499999996)
(405.0, 0.676589625)
(406.0, 0.560133555)
(407.0, 0.8649834599999999)
(408.0, 0.68426773)
(409.0, 0.8548167949999999)
(410.0, 0.6241619)
(411.0, 0.638566575)
(412.0, 0.530355165)
(413.0, 0.764550505)
(414.0, 0.506637265)
(415.0, 0.5167126)
(416.0, 0.710487235)
(417.0, 0.55103911)
(418.0, 0.44549693)
(419.0, 0.501656885)
(420.0, 0.641386515)
(421.0, 0.6488044450000001)
(422.0, 0.679956585)
(423.0, 0.8360635)
(424.0, 0.815423305)
(425.0, 0.66838618)
(426.0, 0.56944718)
(427.0, 0.7450395699999999)
(428.0, 0.71671303)
(429.0, 0.60536392)
(430.0, 0.7092276099999999)
(431.0, 0.5536821900000001)
(432.0, 0.72031024)
(433.0, 0.43707331)
(434.0, 0.61251145)
(435.0, 0.62149617)
(436.0, 0.675805835)
(437.0, 0.648483705)
(438.0, 0.652306655)
(439.0, 0.630356965)
(440.0, 0.6118412)
(441.0, 0.6187635)
(442.0, 0.52960582)
(443.0, 0.7052652699999999)
(444.0, 0.669964695)
(445.0, 0.625987455)
(446.0, 0.6400072450000001)
(447.0, 0.7409963549999999)
(448.0, 0.9235580999999999)
(449.0, 0.65810558)
(450.0, 0.6141850999999999)
(451.0, 0.589585905)
(452.0, 0.5514080650000001)
(453.0, 0.57853003)
(454.0, 0.61247724)
(455.0, 0.670108235)
(456.0, 0.6002089449999999)
(457.0, 0.5335177449999999)
(458.0, 0.6623134850000001)
(459.0, 0.70056748)
(460.0, 0.59237699)
(461.0, 0.7932261249999999)
(462.0, 0.65969002)
(463.0, 0.403841805)
(464.0, 0.6722740950000001)
(465.0, 0.70846144)
(466.0, 0.8358813650000001)
(467.0, 0.55704826)
(468.0, 0.591288075)
(469.0, 0.56614158)
(470.0, 0.452366015)
(471.0, 0.47910699)
(472.0, 0.495845155)
(473.0, 0.5003689499999999)
(474.0, 0.413000445)
(475.0, 0.8174712199999999)
(476.0, 0.769289305)
(477.0, 0.7971887099999999)
(478.0, 0.720174135)
(479.0, 0.724034855)
(480.0, 0.566927705)
(481.0, 0.71725623)
(482.0, 0.634742055)
(483.0, 0.623029295)
(484.0, 0.5040805399999999)
(485.0, 0.4221764)
(486.0, 0.498925355)
(487.0, 0.9053518199999999)
(488.0, 0.666164505)
(489.0, 0.62399508)
(490.0, 0.627102165)
(491.0, 0.64050239)
(492.0, 0.6159307)
(493.0, 0.652479075)
(494.0, 0.64330443)
(495.0, 0.66714613)
(496.0, 0.68686217)
(497.0, 0.7488741850000001)
(498.0, 0.667760045)
(499.0, 0.59620574)
(500.0, 0.58015492)
(501.0, 0.6522201950000001)
(502.0, 0.89574025)
(503.0, 0.6631189749999999)
(504.0, 0.8029739400000001)
(505.0, 0.6186987850000001)
(506.0, 0.683669785)
(507.0, 0.7983390749999999)
(508.0, 0.76322987)
(509.0, 0.8039125899999999)
(510.0, 0.79014434)
(511.0, 0.7955758250000001)
(512.0, 0.7764272900000002)
(513.0, 0.7455110149999999)
(514.0, 0.658155685)
(515.0, 0.854813035)
(516.0, 0.84561822)
(517.0, 0.711825145)
(518.0, 0.84067144)
(519.0, 0.72090046)
(520.0, 0.6561724249999998)
(521.0, 0.59836872)
(522.0, 0.6919121)
(523.0, 0.6857809699999999)
(524.0, 0.65976118)
(525.0, 0.7877829550000001)
(526.0, 0.7472080999999999)
(527.0, 0.7867215449999999)
(528.0, 0.77857365)
(529.0, 0.7436198199999999)
(530.0, 0.799923425)
(531.0, 0.7925052950000001)
(532.0, 0.778295775)
(533.0, 0.780262435)
(534.0, 0.7401722700000001)
(535.0, 0.7806117250000001)
(536.0, 0.7037505350000001)
(537.0, 0.66527899)
(538.0, 0.8090441199999999)
(539.0, 0.7215757250000001)
(540.0, 0.7630282299999999)
(541.0, 0.67108101)
(542.0, 0.762590505)
(543.0, 0.7979416050000001)
(544.0, 0.76342447)
(545.0, 0.8165185349999999)
(546.0, 0.672273405)
(547.0, 0.8678702699999999)
(548.0, 0.7988186300000001)
(549.0, 0.69288734)
(550.0, 0.7029824250000001)
(551.0, 0.657627525)
(552.0, 0.5840520650000001)
(553.0, 0.62187084)
(554.0, 0.657562015)
(555.0, 0.65194553)
(556.0, 0.6823240349999999)
(557.0, 0.6482883799999999)
(558.0, 0.708131785)
(559.0, 0.6543119749999999)
(560.0, 0.69584302)
(561.0, 0.64879741)
(562.0, 0.5085827999999999)
(563.0, 0.6347377599999999)
(564.0, 0.64246494)
(565.0, 0.76742804)
(566.0, 0.8619799150000002)
(567.0, 0.78669971)
(568.0, 0.86511771)
(569.0, 0.774781175)
(570.0, 0.7781915100000001)
(571.0, 0.4774526700000001)
(572.0, 0.8468319400000002)
(573.0, 0.706778025)
(574.0, 0.628204835)
(575.0, 0.6514903049999999)
(576.0, 0.548725675)
(577.0, 0.567226505)
(578.0, 0.63284423)
(579.0, 0.574798055)
(580.0, 0.52666922)
(581.0, 0.678766635)
(582.0, 0.670770535)
(583.0, 0.670436725)
(584.0, 0.6496898999999999)
(585.0, 0.8318818849999998)
(586.0, 0.598894085)
(587.0, 0.565762695)
(588.0, 0.637883545)
(589.0, 0.647363055)
(590.0, 0.60670135)
(591.0, 0.563040615)
(592.0, 0.42065949500000005)
(593.0, 0.572093195)
(594.0, 0.7150133399999999)
(595.0, 0.69527249)
(596.0, 0.612086155)
(597.0, 0.81162511)
(598.0, 0.7824740450000001)
(599.0, 0.828405975)
(600.0, 0.5233209350000001)
(601.0, 0.6765218599999999)
(602.0, 0.686552185)
(603.0, 0.69970566)
(604.0, 0.36146544)
(605.0, 0.6811367150000001)
(606.0, 0.82943331)
(607.0, 0.5415569)
(608.0, 0.61592815)
(609.0, 0.55783185)
(610.0, 0.56490122)
(611.0, 0.542401325)
(612.0, 0.59269901)
(613.0, 0.577825475)
(614.0, 0.48971787)
(615.0, 0.557808145)
(616.0, 0.4778098)
(617.0, 0.5000090500000001)
(618.0, 0.67742798)
(619.0, 0.42021121499999997)
(620.0, 0.773729895)
(621.0, 0.8779257650000001)
(622.0, 0.459179455)
(623.0, 0.39457866999999996)
(624.0, 0.4608749)
(625.0, 0.67799307)
(626.0, 0.5775568)
(627.0, 0.56005192)
(628.0, 0.30851992)
(629.0, 0.348372435)
(630.0, 0.41223308999999997)
(631.0, 0.38795852)
(632.0, 0.5178531749999999)
(633.0, 0.432275285)
(634.0, 0.5875394549999999)
(635.0, 0.7685186850000001)
(636.0, 0.6705386799999999)
(637.0, 0.7378592099999999)
(638.0, 0.686330875)
(639.0, 0.8273383599999999)
(640.0, 0.80124255)
(641.0, 0.710583465)
(642.0, 0.7762950399999999)
(643.0, 0.72414617)
(644.0, 0.710921755)
(645.0, 0.743191675)
(646.0, 0.8099236350000001)
(647.0, 0.646796425)
(648.0, 0.65423082)
(649.0, 0.6333213850000001)
(650.0, 0.61240732)
(651.0, 0.49426909500000005)
(652.0, 0.523279895)
(653.0, 0.79978351)
(654.0, 0.6524125599999999)
(655.0, 0.5718825000000001)
(656.0, 0.5931341400000001)
(657.0, 0.53072562)
(658.0, 0.46314652)
(659.0, 0.44504686)
(660.0, 0.393180035)
(661.0, 0.5038767900000001)
(662.0, 0.5191878299999999)
(663.0, 0.50620299)
(664.0, 0.46756640000000005)
(665.0, 0.5650217799999999)
(666.0, 0.5401826750000001)
(667.0, 0.43219205)
(668.0, 0.400029195)
(669.0, 0.461675705)
(670.0, 0.44056909499999997)
(671.0, 0.6534838649999999)
(672.0, 0.698680275)
(673.0, 0.71065446)
(674.0, 0.65304967)
(675.0, 0.66861998)
(676.0, 0.682860955)
(677.0, 0.719344475)
(678.0, 0.8132652899999999)
(679.0, 0.56210334)
(680.0, 0.5520554449999999)
(681.0, 0.501395465)
(682.0, 0.512351545)
(683.0, 0.5177242200000001)
(684.0, 0.5823440950000001)
(685.0, 0.6715441150000001)
(686.0, 0.50341084)
(687.0, 0.55238104)
(688.0, 0.4051038)
(689.0, 0.41070105)
(690.0, 0.33801279)
(691.0, 0.394734645)
(692.0, 0.48238674000000004)
(693.0, 0.386999885)
(694.0, 0.3727811)
(695.0, 0.39857091499999997)
(696.0, 0.55479974)
(697.0, 0.565852885)
(698.0, 0.429283635)
(699.0, 0.55483849)
(700.0, 0.508907765)
(701.0, 0.43420538)
(702.0, 0.424653365)
(703.0, 0.402973335)
(704.0, 0.39571744000000003)
(705.0, 0.361885835)
(706.0, 0.34706329)
(707.0, 0.31339708)
(708.0, 0.287464115)
(709.0, 0.8363203049999999)
(710.0, 0.64687929)
(711.0, 0.5928749099999999)
(712.0, 0.50251962)
(713.0, 0.46906112499999997)
(714.0, 0.6085179350000001)
(715.0, 0.426516145)
(716.0, 0.39543752)
(717.0, 0.10000357499999998)
(718.0, 0.6929548299999999)
(719.0, 0.5783985599999999)
(720.0, 0.42294421)
(721.0, 0.8832864100000001)
(722.0, 0.764960775)
(723.0, 0.46714327)
(724.0, 0.808600075)
(725.0, 0.613598885)
(726.0, 0.776890305)
(727.0, 0.64279482)
(728.0, 0.368022325)
(729.0, 0.416585515)
(730.0, 0.28482274)
(731.0, 0.7006716199999999)
(732.0, 0.434722915)
(733.0, 0.436011435)
(734.0, 0.37778722)
(735.0, 0.395211545)
(736.0, 0.40401989)
(737.0, 0.67272789)
(738.0, 0.39874067999999996)
(739.0, 0.48658672999999997)
(740.0, 0.402437625)
(741.0, 0.44274992)
(742.0, 0.42487849)
(743.0, 0.301627815)
(744.0, 0.240637695)
(745.0, 0.46388867)
(746.0, 0.38529973)
(747.0, 0.327495555)
(748.0, 0.053871105)
(749.0, 0.41882543499999997)
(750.0, 0.44326049500000003)
(751.0, 0.29954281)
(752.0, 0.33972813)
(753.0, 0.62729947)
(754.0, 0.473050615)
(755.0, 0.33636497)
(756.0, 0.752813255)
(757.0, 0.7037758499999999)
(758.0, 0.818576715)
(759.0, 0.459915975)
(760.0, 0.71886857)
(761.0, 0.607874335)
(762.0, 0.596890805)
(763.0, 0.58838846)
(764.0, 0.9119766)
(765.0, 0.6185835099999999)
(766.0, 0.601818285)
(767.0, 0.58578617)
(768.0, 0.504136515)
(769.0, 0.72706559)
(770.0, 0.650622355)
(771.0, 0.571781965)
(772.0, 0.48930541)
(773.0, 0.4804645150000001)
(774.0, 0.49175316999999996)
(775.0, 0.47992660499999995)
(776.0, 0.3703177200000001)
(777.0, 0.45144352499999996)
(778.0, 0.493541055)
(779.0, 0.46056627000000006)
(780.0, 0.44973913)
(781.0, 0.6505203749999999)
(782.0, 0.818913395)
(783.0, 0.472278245)
(784.0, 0.5327921)
(785.0, 0.79917106)
(786.0, 0.717984955)
(787.0, 0.62638156)
(788.0, 0.4846541)
(789.0, 0.6218610949999999)
(790.0, 0.6404149600000001)
(791.0, 0.80468449)
(792.0, 0.74273059)
(793.0, 0.780100915)
(794.0, 0.6793997999999999)
(795.0, 0.692742815)
(796.0, 0.7013834400000001)
(797.0, 0.659789815)
(798.0, 0.64191668)
(799.0, 0.740715875)
(800.0, 0.672194615)
(801.0, 0.62316919)
(802.0, 0.639988535)
(803.0, 0.625937365)
(804.0, 0.5886496449999999)
(805.0, 0.69463907)
(806.0, 0.646889685)
(807.0, 0.57205821)
(808.0, 0.57309823)
(809.0, 0.583080055)
(810.0, 0.670618505)
(811.0, 0.544405475)
(812.0, 0.45385012999999996)
(813.0, 0.413303115)
(814.0, 0.539472835)
(815.0, 0.774606695)
(816.0, 0.90280829)
(817.0, 0.7599920399999999)
(818.0, 0.632408275)
(819.0, 0.8035295650000002)
(820.0, 0.645745965)
(821.0, 0.663578265)
(822.0, 0.684554065)
(823.0, 0.680691345)
(824.0, 0.55133644)
(825.0, 0.5794540749999999)
(826.0, 0.5402576400000001)
(827.0, 0.5304958049999999)
(828.0, 0.516966555)
(829.0, 0.501647575)
(830.0, 0.6881691649999999)
(831.0, 0.48543988000000005)
(832.0, 0.522263105)
(833.0, 0.5531993)
(834.0, 0.460202305)
(835.0, 0.43218057)
(836.0, 0.402836055)
(837.0, 0.48795025)
(838.0, 0.17504712500000003)
(839.0, 0.570580315)
(840.0, 0.47824192)
(841.0, 0.498084685)
(842.0, 0.48850974999999996)
(843.0, 0.59895221)
(844.0, 0.51436298)
(845.0, 0.512861275)
(846.0, 0.580768985)
(847.0, 0.7372652949999999)
(848.0, 0.445757215)
(849.0, 0.21471515999999996)
(850.0, 0.14711596000000002)
(851.0, 0.74354962)
(852.0, 0.589217045)
(853.0, 0.82166443)
(854.0, 0.39865323499999994)
(855.0, 0.7427066849999999)
(856.0, 0.45584028)
(857.0, 0.7234744900000001)
(858.0, 0.7671596350000001)
(859.0, 0.71784852)
(860.0, 0.69365246)
(861.0, 0.59236069)
(862.0, 0.3343019850000001)
(863.0, 0.40261838)
(864.0, 0.7653997600000001)
(865.0, 0.84052858)
(866.0, 0.7219807650000001)
(867.0, 0.775648645)
(868.0, 0.79026858)
(869.0, 0.68066673)
(870.0, 0.7866703399999999)
(871.0, 0.7469006549999999)
(872.0, 0.646561875)
(873.0, 0.63620331)
(874.0, 0.77922883)
(875.0, 0.7625718550000001)
(876.0, 0.7804650550000001)
(877.0, 0.781723565)
(878.0, 0.70830641)
(879.0, 0.753178315)
(880.0, 0.78098838)
(881.0, 0.867489175)
(882.0, 0.824344145)
(883.0, 0.565635495)
(884.0, 0.79698963)
(885.0, 0.76589114)
(886.0, 0.76100928)
(887.0, 0.7577214549999999)
(888.0, 0.796375045)
(889.0, 0.697116345)
(890.0, 0.68701437)
(891.0, 0.800881735)
(892.0, 0.45509652999999994)
(893.0, 0.8199619849999998)
(894.0, 0.8120456600000001)
(895.0, 0.82132741)
(896.0, 0.8543310000000002)
(897.0, 0.8689102149999999)
(898.0, 0.808540395)
(899.0, 0.8525162499999999)
(900.0, 0.8376670850000001)
(901.0, 0.636895565)
(902.0, 0.7273215749999999)
(903.0, 0.7200083500000001)
(904.0, 0.8684181100000001)
(905.0, 0.68445453)
(906.0, 0.54249744)
(907.0, 0.47567771000000003)
(908.0, 0.6658930299999999)
(909.0, 0.54815653)
(910.0, 0.6522564900000001)
(911.0, 0.7674246050000001)
(912.0, 0.72463794)
(913.0, 0.5775235750000001)
(914.0, 0.700475035)
(915.0, 0.7779645350000001)
(916.0, 0.811356)
(917.0, 0.8651502649999999)
(918.0, 0.755819755)
(919.0, 0.58322082)
(920.0, 0.79898608)
(921.0, 0.48895858)
(922.0, 0.8539308499999998)
(923.0, 0.647178375)
(924.0, 0.794186975)
(925.0, 0.789506255)
(926.0, 0.8515493149999999)
(927.0, 0.6644342400000001)
(928.0, 0.7448726649999999)
(929.0, 0.7511814)
(930.0, 0.75330651)
(931.0, 0.743578155)
(932.0, 0.7772524249999999)
(933.0, 0.624857185)
(934.0, 0.61447617)
(935.0, 0.67471534)
(936.0, 0.6359148000000001)
(937.0, 0.73189843)
(938.0, 0.72578149)
(939.0, 0.5984883299999999)
(940.0, 0.681296425)
(941.0, 0.75638387)
(942.0, 0.74277608)
(943.0, 0.7566800950000001)
(944.0, 0.7598217500000001)
(945.0, 0.48033937000000004)
(946.0, 0.6834405699999999)
(947.0, 0.646365095)
(948.0, 0.66218481)
(949.0, 0.54231214)
(950.0, 0.603826685)
(951.0, 0.68718341)
(952.0, 0.729264625)
(953.0, 0.6798708950000001)
(954.0, 0.693665685)
(955.0, 0.49205194999999996)
(956.0, 0.744014105)
(957.0, 0.604502125)
(958.0, 0.7442926299999999)
(959.0, 0.7549113550000001)
(960.0, 0.73878974)
(961.0, 0.73543319)
(962.0, 0.529220735)
(963.0, 0.536232525)
(964.0, 0.68030185)
(965.0, 0.7127484)
(966.0, 0.783998725)
(967.0, 0.751507565)
(968.0, 0.77086429)
(969.0, 0.7731452000000001)
(970.0, 0.80203178)
(971.0, 0.7737371850000001)
(972.0, 0.74691968)
(973.0, 0.761056195)
(974.0, 0.760312875)
(975.0, 0.7919087899999999)
(976.0, 0.813717375)
(977.0, 0.69011002)
(978.0, 0.6373466449999999)
(979.0, 0.44749578)
(980.0, 0.63942807)
(981.0, 0.53361891)
(982.0, 0.684447705)
(983.0, 0.749583015)
(984.0, 0.66281331)
(985.0, 0.698738735)
(986.0, 0.6755677250000001)
(987.0, 0.67407189)
(988.0, 0.685931015)
(989.0, 0.7089926950000001)
(990.0, 0.717191385)
(991.0, 0.712171985)
(992.0, 0.74477052)
(993.0, 0.707051075)
(994.0, 0.725035585)
(995.0, 0.6416305950000001)
(996.0, 0.58488906)
(997.0, 0.79169104)
(998.0, 0.696508645)
(999.0, 0.398493685)


==> data/FashionMNIST_MNIST_scores_AUROC_raw_smoothed.txt <==
(0.0, 0.58506535)
(1.0, 0.67863708)
(2.0, 0.7395988066666667)
(3.0, 0.76742332875)
(4.0, 0.780214612)
(5.0, 0.7957117341666666)
(6.0, 0.8049764692857142)
(7.0, 0.8140996081249999)
(8.0, 0.8233318572222221)
(9.0, 0.8267943994999999)
(10.0, 0.8366440372727272)
(11.0, 0.8429862791666666)
(12.0, 0.8506274938461538)
(13.0, 0.8564362492857143)
(14.0, 0.8617693753333333)
(15.0, 0.866164879375)
(16.0, 0.8707645173529411)
(17.0, 0.8746770066666666)
(18.0, 0.8778631381578946)
(19.0, 0.8812506984999999)
(20.0, 0.8839942288095237)
(21.0, 0.8866845127272727)
(22.0, 0.8894456189130434)
(23.0, 0.891698909375)
(24.0, 0.8939258066)
(25.0, 0.8961625961538462)
(26.0, 0.898285617962963)
(27.0, 0.9003102621428573)
(28.0, 0.9020495744827587)
(29.0, 0.9037089253333334)
(30.0, 0.9056609851612903)
(31.0, 0.9072613645312501)
(32.0, 0.9086370107575759)
(33.0, 0.9099963523529413)
(34.0, 0.9113139527142858)
(35.0, 0.9126903827777779)
(36.0, 0.9139264424324326)
(37.0, 0.9153216875000002)
(38.0, 0.9164040550000002)
(39.0, 0.9175391317500002)
(40.0, 0.9187347797560977)
(41.0, 0.919561401309524)
(42.0, 0.9205536331395351)
(43.0, 0.9214625897727274)
(44.0, 0.9141814415555557)
(45.0, 0.9136661645652175)
(46.0, 0.9145894314893619)
(47.0, 0.9156644172916668)
(48.0, 0.9166383084693879)
(49.0, 0.9173586521000001)
(50.0, 0.9180489493137256)
(51.0, 0.9186327536538462)
(52.0, 0.9195377312264151)
(53.0, 0.920381744537037)
(54.0, 0.921139752)
(55.0, 0.9218428117857143)
(56.0, 0.9214722223684211)
(57.0, 0.921829341724138)
(58.0, 0.9212404110169492)
(59.0, 0.9216817712500001)
(60.0, 0.9221060432786886)
(61.0, 0.9225034416935485)
(62.0, 0.9228591920634922)
(63.0, 0.9232452020312502)
(64.0, 0.9236817391538463)
(65.0, 0.924122635378788)
(66.0, 0.9245708595522389)
(67.0, 0.924840586764706)
(68.0, 0.9251721076086958)
(69.0, 0.9253305989285716)
(70.0, 0.9253209480281692)
(71.0, 0.925344495277778)
(72.0, 0.925328268561644)
(73.0, 0.9252847792567569)
(74.0, 0.9251039991333335)
(75.0, 0.9250072232236844)
(76.0, 0.9248301516233769)
(77.0, 0.9245769094230772)
(78.0, 0.9243738944936712)
(79.0, 0.9241298706250004)
(80.0, 0.9237319545679016)
(81.0, 0.9233394709146345)
(82.0, 0.9231295453614462)
(83.0, 0.9230713173809528)
(84.0, 0.9227880998235298)
(85.0, 0.9224524384883726)
(86.0, 0.921958299022989)
(87.0, 0.921472367329546)
(88.0, 0.9207211383146072)
(89.0, 0.9202075731111116)
(90.0, 0.9198271446703301)
(91.0, 0.9194893958152178)
(92.0, 0.9187511365053768)
(93.0, 0.9178293621808514)
(94.0, 0.9168830833157898)
(95.0, 0.9161532328125004)
(96.0, 0.9155696136082478)
(97.0, 0.9147699278571433)
(98.0, 0.9136875143434348)
(99.0, 0.9133856443000005)
(100.0, 0.9084205432178223)
(101.0, 0.9081805266666672)
(102.0, 0.9086486860679617)
(103.0, 0.9092578107211543)
(104.0, 0.9095422109047624)
(105.0, 0.9093016079716986)
(106.0, 0.9093689562616827)
(107.0, 0.9094364774537042)
(108.0, 0.9094355465596334)
(109.0, 0.9087811094090913)
(110.0, 0.9086493219369374)
(111.0, 0.9083997577678575)
(112.0, 0.9080159458407083)
(113.0, 0.9075624828508776)
(114.0, 0.9071779682608699)
(115.0, 0.9066212331896556)
(116.0, 0.906010286666667)
(117.0, 0.9054839307203394)
(118.0, 0.9031682057983197)
(119.0, 0.9013582747083337)
(120.0, 0.8999311323966946)
(121.0, 0.8982635776639348)
(122.0, 0.898180523861789)
(123.0, 0.8977426110887101)
(124.0, 0.8973904732800004)
(125.0, 0.8975124658730163)
(126.0, 0.8970429805511815)
(127.0, 0.8968719914062504)
(128.0, 0.8963692289534888)
(129.0, 0.895931519538462)
(130.0, 0.8952495300381683)
(131.0, 0.8947628172727277)
(132.0, 0.8944481145112786)
(133.0, 0.8939064688805974)
(134.0, 0.8935290903703708)
(135.0, 0.8933329619117651)
(136.0, 0.8937477479562048)
(137.0, 0.8939501403623192)
(138.0, 0.8940922939568349)
(139.0, 0.8942608596785717)
(140.0, 0.8942309208156031)
(141.0, 0.894017181021127)
(142.0, 0.8939536972027975)
(143.0, 0.8928349455555559)
(144.0, 0.8904391475172417)
(145.0, 0.8901554020890414)
(146.0, 0.8891738954081636)
(147.0, 0.8885347073310814)
(148.0, 0.8873324551006715)
(149.0, 0.886719766366667)
(150.0, 0.8860088154966891)
(151.0, 0.8862970868421056)
(152.0, 0.8860982478431376)
(153.0, 0.8857765028571433)
(154.0, 0.8851016160322585)
(155.0, 0.884184909839744)
(156.0, 0.8833184618789812)
(157.0, 0.8823346257278484)
(158.0, 0.881254664748428)
(159.0, 0.8801957465312503)
(160.0, 0.8790612688819879)
(161.0, 0.8782630529012349)
(162.0, 0.8771101033128837)
(163.0, 0.8758444712195125)
(164.0, 0.8745371705454549)
(165.0, 0.8733961699096389)
(166.0, 0.8721659605089823)
(167.0, 0.8709818374702384)
(168.0, 0.869756729319527)
(169.0, 0.8685034953235298)
(170.0, 0.8672169234502928)
(171.0, 0.8661555192732562)
(172.0, 0.8651553528323703)
(173.0, 0.8642007746264372)
(174.0, 0.862641342571429)
(175.0, 0.8606960598295459)
(176.0, 0.8592396197740118)
(177.0, 0.8578254470224723)
(178.0, 0.8565644206424585)
(179.0, 0.855344166305556)
(180.0, 0.8542436348066302)
(181.0, 0.8532353971978026)
(182.0, 0.8521051450000005)
(183.0, 0.8509619025271744)
(184.0, 0.8498458179189194)
(185.0, 0.8487781307795704)
(186.0, 0.8477031263903748)
(187.0, 0.8465027742553196)
(188.0, 0.8453253367195772)
(189.0, 0.8443720515789479)
(190.0, 0.8434325118062832)
(191.0, 0.8423772518750005)
(192.0, 0.8415363572538864)
(193.0, 0.8408954232989695)
(194.0, 0.840096193615385)
(195.0, 0.839204111454082)
(196.0, 0.8382494669796958)
(197.0, 0.8374831497474752)
(198.0, 0.8365479382914577)
(199.0, 0.8357426093750004)
(200.0, 0.8350174188557218)
(201.0, 0.8344054895792083)
(202.0, 0.833762561847291)
(203.0, 0.8330268875000004)
(204.0, 0.8323133309268297)
(205.0, 0.8313427379126218)
(206.0, 0.8297792099516913)
(207.0, 0.8287319053125005)
(208.0, 0.8277088770095699)
(209.0, 0.82537297152381)
(210.0, 0.8226566395734601)
(211.0, 0.8223963966745287)
(212.0, 0.8228284183333338)
(213.0, 0.8225751475467294)
(214.0, 0.8216626834651167)
(215.0, 0.8180825088194449)
(216.0, 0.817212200414747)
(217.0, 0.8178542644036702)
(218.0, 0.8162929133561648)
(219.0, 0.8154200307727277)
(220.0, 0.8149399784389145)
(221.0, 0.8140561123423429)
(222.0, 0.8121812206278032)
(223.0, 0.8111416217633933)
(224.0, 0.8100780688444449)
(225.0, 0.8098861954203544)
(226.0, 0.8072782001762119)
(227.0, 0.8066713777850881)
(228.0, 0.8070756920524021)
(229.0, 0.8068994698478265)
(230.0, 0.8068573581601736)
(231.0, 0.8068618773275866)
(232.0, 0.8062851528755369)
(233.0, 0.8065831218803423)
(234.0, 0.8070319043829791)
(235.0, 0.8064992841101699)
(236.0, 0.8069160591139245)
(237.0, 0.8067954153991601)
(238.0, 0.8070724814225946)
(239.0, 0.8075935667500004)
(240.0, 0.8072131898340252)
(241.0, 0.8073356641942152)
(242.0, 0.8071772591358028)
(243.0, 0.807254169733607)
(244.0, 0.8072946378367352)
(245.0, 0.8073650236178866)
(246.0, 0.8073979528340086)
(247.0, 0.8072573857056456)
(248.0, 0.8072387605220889)
(249.0, 0.8068104105000005)
(250.0, 0.8066332878087654)
(251.0, 0.8069506954563497)
(252.0, 0.8068826899407119)
(253.0, 0.8060998779330713)
(254.0, 0.8062413300980396)
(255.0, 0.8061035615234379)
(256.0, 0.8055444189299614)
(257.0, 0.8055396116279073)
(258.0, 0.8043453995173748)
(259.0, 0.8039608880576926)
(260.0, 0.8042889540804601)
(261.0, 0.8044926487595423)
(262.0, 0.8045208212737646)
(263.0, 0.8037796533143943)
(264.0, 0.803459561584906)
(265.0, 0.803205820921053)
(266.0, 0.8032044981647943)
(267.0, 0.8030695485261198)
(268.0, 0.8029360944423796)
(269.0, 0.8033169587962967)
(270.0, 0.8035735284317347)
(271.0, 0.8036671239338239)
(272.0, 0.8036964393040297)
(273.0, 0.803444533923358)
(274.0, 0.8022749194000004)
(275.0, 0.8021406954166671)
(276.0, 0.8012253366787008)
(277.0, 0.8007238295323745)
(278.0, 0.8009800416487459)
(279.0, 0.8008964153035718)
(280.0, 0.8004585552846979)
(281.0, 0.8000505411524826)
(282.0, 0.799245128674912)
(283.0, 0.799205213380282)
(284.0, 0.7989068151052635)
(285.0, 0.7984585397727276)
(286.0, 0.7984898993031363)
(287.0, 0.7985427900173615)
(288.0, 0.7966051660207616)
(289.0, 0.7967685625344831)
(290.0, 0.7971477534879728)
(291.0, 0.7968386527054798)
(292.0, 0.7969758661945396)
(293.0, 0.79708925452381)
(294.0, 0.7971711474745767)
(295.0, 0.7972214655912166)
(296.0, 0.7970825064309769)
(297.0, 0.7965933406879199)
(298.0, 0.7968260327257529)
(299.0, 0.7968762325333337)
(300.0, 0.7968456926245852)
(301.0, 0.796890591738411)
(302.0, 0.7969371269801985)
(303.0, 0.7967440834703952)
(304.0, 0.7966235821475414)
(305.0, 0.7965424353758174)
(306.0, 0.7965800278013033)
(307.0, 0.7963559904383121)
(308.0, 0.7962870088673143)
(309.0, 0.7962645821129036)
(310.0, 0.7952612705787785)
(311.0, 0.7950503732051286)
(312.0, 0.7949207117731634)
(313.0, 0.7948475624840768)
(314.0, 0.7949178866666671)
(315.0, 0.7949172404272156)
(316.0, 0.7947019976340698)
(317.0, 0.7946957248584909)
(318.0, 0.7946180104858938)
(319.0, 0.7924945279375003)
(320.0, 0.7922847722274147)
(321.0, 0.7918230512577643)
(322.0, 0.7914162436996908)
(323.0, 0.7916896481944448)
(324.0, 0.7919991108000003)
(325.0, 0.7922282748312887)
(326.0, 0.7925673140519881)
(327.0, 0.7927049928048784)
(328.0, 0.7928881936474167)
(329.0, 0.79253825019697)
(330.0, 0.7924612484743205)
(331.0, 0.7924441977560244)
(332.0, 0.7922144876126129)
(333.0, 0.7918439347604793)
(334.0, 0.791802944671642)
(335.0, 0.7915043826934526)
(336.0, 0.7911175668545996)
(337.0, 0.7910734177366865)
(338.0, 0.7909858576696166)
(339.0, 0.7908341359558825)
(340.0, 0.7908225162903227)
(341.0, 0.7908186171052634)
(342.0, 0.7908479330466475)
(343.0, 0.790792158401163)
(344.0, 0.7907382315072466)
(345.0, 0.7908049108381505)
(346.0, 0.7909678272622481)
(347.0, 0.7903389764798854)
(348.0, 0.7901339936962753)
(349.0, 0.7899288001428574)
(350.0, 0.7897666297150999)
(351.0, 0.7894400231818184)
(352.0, 0.7894588665439095)
(353.0, 0.7895728512711866)
(354.0, 0.7893271879436621)
(355.0, 0.7892434163483147)
(356.0, 0.7894217473109245)
(357.0, 0.7891954818854751)
(358.0, 0.7889766438440113)
(359.0, 0.7891033192222224)
(360.0, 0.7891545663850418)
(361.0, 0.7892483757596688)
(362.0, 0.7892944138567496)
(363.0, 0.7891531288049454)
(364.0, 0.7891230551095894)
(365.0, 0.7890739232650277)
(366.0, 0.7891326675476843)
(367.0, 0.7888673924320656)
(368.0, 0.7886362116937673)
(369.0, 0.7883726860810815)
(370.0, 0.7880174113342322)
(371.0, 0.7877876779838714)
(372.0, 0.7874847233646117)
(373.0, 0.7872024685026743)
(374.0, 0.7870034994666671)
(375.0, 0.7867987459042558)
(376.0, 0.7866529770822286)
(377.0, 0.785979895608466)
(378.0, 0.785933380184697)
(379.0, 0.7856716774473689)
(380.0, 0.7850989226902891)
(381.0, 0.7848013301963355)
(382.0, 0.7850377127545696)
(383.0, 0.7849140300390629)
(384.0, 0.7848640121688316)
(385.0, 0.7848836421113994)
(386.0, 0.7848245315374681)
(387.0, 0.7848290360953613)
(388.0, 0.7846587545372755)
(389.0, 0.7843800430256415)
(390.0, 0.7842837195396424)
(391.0, 0.7843347816198983)
(392.0, 0.7841022448854965)
(393.0, 0.7842880035279192)
(394.0, 0.7841305701772155)
(395.0, 0.7838937788005054)
(396.0, 0.7836575566750633)
(397.0, 0.7834696995603019)
(398.0, 0.7835815589223062)
(399.0, 0.7836416732000004)
(400.0, 0.783462280174564)
(401.0, 0.7832237762686571)
(402.0, 0.782839707456576)
(403.0, 0.7826862348391093)
(404.0, 0.7817230624197534)
(405.0, 0.7814641130665028)
(406.0, 0.7809203033415236)
(407.0, 0.7811263404901964)
(408.0, 0.7808895223716384)
(409.0, 0.7810698327926833)
(410.0, 0.780688061666667)
(411.0, 0.7803431066019422)
(412.0, 0.7797378089225185)
(413.0, 0.7797011246135269)
(414.0, 0.7790431394096389)
(415.0, 0.7784125371514427)
(416.0, 0.7782496467386094)
(417.0, 0.7777060808612443)
(418.0, 0.7769132189260146)
(419.0, 0.7762578467023813)
(420.0, 0.7759374872446559)
(421.0, 0.7756362241113748)
(422.0, 0.7754100311111115)
(423.0, 0.7755530817452834)
(424.0, 0.7756468940352945)
(425.0, 0.7753951083215966)
(426.0, 0.7749127946721316)
(427.0, 0.7748429974182247)
(428.0, 0.7747074963286718)
(429.0, 0.77431367405814)
(430.0, 0.7741626623085851)
(431.0, 0.7736522908449078)
(432.0, 0.7735290990415709)
(433.0, 0.7727538552880189)
(434.0, 0.7723854819425292)
(435.0, 0.7720394055389913)
(436.0, 0.7718191914187648)
(437.0, 0.7715376035502288)
(438.0, 0.7712660068564925)
(439.0, 0.7709457590340913)
(440.0, 0.7705849777210889)
(441.0, 0.7702414902149326)
(442.0, 0.7696982945711066)
(443.0, 0.7695531751463969)
(444.0, 0.7693293808089893)
(445.0, 0.7690079863565027)
(446.0, 0.7687193940939602)
(447.0, 0.7686575123102682)
(448.0, 0.7690025024832966)
(449.0, 0.7687560648777781)
(450.0, 0.7684133354656323)
(451.0, 0.7680176995575225)
(452.0, 0.7675395325938194)
(453.0, 0.7671232121035246)
(454.0, 0.7667833308461542)
(455.0, 0.7665713240570179)
(456.0, 0.7662072925929981)
(457.0, 0.7656992368122274)
(458.0, 0.7654739955228761)
(459.0, 0.7653328944021742)
(460.0, 0.7649577189045557)
(461.0, 0.7650189059307363)
(462.0, 0.7647914137365014)
(463.0, 0.7640135050969831)
(464.0, 0.7638162160430111)
(465.0, 0.7636974289699574)
(466.0, 0.7638519984261245)
(467.0, 0.7634101100961541)
(468.0, 0.7630431121535184)
(469.0, 0.7626241727234045)
(470.0, 0.7619654505201702)
(471.0, 0.761366174120763)
(472.0, 0.7608048189006346)
(473.0, 0.7602553761392408)
(474.0, 0.7595243131263161)
(475.0, 0.7596460503256305)
(476.0, 0.7596662667924531)
(477.0, 0.7597447656276153)
(478.0, 0.7596621547077247)
(479.0, 0.7595879311666669)
(480.0, 0.7591873901559254)
(481.0, 0.7591003960477181)
(482.0, 0.758842925362319)
(483.0, 0.7585623186880167)
(484.0, 0.7580376139896909)
(485.0, 0.757346541532922)
(486.0, 0.7568159025462015)
(487.0, 0.7571202794262297)
(488.0, 0.7569342757975462)
(489.0, 0.7566629713163268)
(490.0, 0.7563991000203668)
(491.0, 0.7561635376016262)
(492.0, 0.7558790896551727)
(493.0, 0.7556697778846156)
(494.0, 0.7554427771818184)
(495.0, 0.7552647597479841)
(496.0, 0.7551271287826964)
(497.0, 0.7551145726706829)
(498.0, 0.7549395134969942)
(499.0, 0.7546220459500002)
(500.0, 0.7542738081736529)
(501.0, 0.7540705141235061)
(502.0, 0.7543521636978132)
(503.0, 0.75417114546627)
(504.0, 0.7542677846633664)
(505.0, 0.7539998617391305)
(506.0, 0.7538611436390533)
(507.0, 0.7539486986220473)
(508.0, 0.7539669327504912)
(509.0, 0.7540648654117648)
(510.0, 0.754135471037182)
(511.0, 0.7542164092285156)
(512.0, 0.7542597052923976)
(513.0, 0.7542426844941633)
(514.0, 0.7540561077961164)
(515.0, 0.7542513731589147)
(516.0, 0.7544280982011605)
(517.0, 0.7543458531177606)
(518.0, 0.7545121837283236)
(519.0, 0.7544475457980768)
(520.0, 0.7542589179270632)
(521.0, 0.7539602777011494)
(522.0, 0.7538416387380497)
(523.0, 0.7537117519656488)
(524.0, 0.753532798495238)
(525.0, 0.7535979128612167)
(526.0, 0.7535857879791271)
(527.0, 0.7536485450946969)
(528.0, 0.7536956624952741)
(529.0, 0.753676651471698)
(530.0, 0.7537637452071563)
(531.0, 0.753836567669173)
(532.0, 0.7538824573639775)
(533.0, 0.753931858071161)
(534.0, 0.7539061392149533)
(535.0, 0.7539559630690299)
(536.0, 0.7538624706517691)
(537.0, 0.7536978173420075)
(538.0, 0.7538005006493507)
(539.0, 0.753740825138889)
(540.0, 0.7537579922458411)
(541.0, 0.7536054516881919)
(542.0, 0.753621998747698)
(543.0, 0.7537034686121323)
(544.0, 0.7537213053119266)
(545.0, 0.7538363185531135)
(546.0, 0.7536872090219378)
(547.0, 0.7538955722718977)
(548.0, 0.7539773993351547)
(549.0, 0.7538663264999999)
(550.0, 0.7537739782214155)
(551.0, 0.7535997998641303)
(552.0, 0.7532932035985532)
(553.0, 0.7530559791155234)
(554.0, 0.7528839179189188)
(555.0, 0.7527023740557554)
(556.0, 0.7525760215619389)
(557.0, 0.7523891261469534)
(558.0, 0.7523099538014312)
(559.0, 0.7521349574107143)
(560.0, 0.7520346152762923)
(561.0, 0.7518509191814947)
(562.0, 0.7514188266074601)
(563.0, 0.751211945283688)
(564.0, 0.7510194727079647)
(565.0, 0.7510484631095407)
(566.0, 0.7512441094091711)
(567.0, 0.7513065312411972)
(568.0, 0.7515065508875219)
(569.0, 0.7515473835614035)
(570.0, 0.7515940457793345)
(571.0, 0.7511147776398601)
(572.0, 0.7512818232984293)
(573.0, 0.7512042905487805)
(574.0, 0.7509903784521739)
(575.0, 0.7508176352690972)
(576.0, 0.750467389237435)
(577.0, 0.7501503634861592)
(578.0, 0.7499477622193437)
(579.0, 0.7496457799655172)
(580.0, 0.7492619993115318)
(581.0, 0.7491408732560138)
(582.0, 0.74900644728988)
(583.0, 0.7488719100941781)
(584.0, 0.7487023681965812)
(585.0, 0.7488443127645051)
(586.0, 0.7485888609284498)
(587.0, 0.74827793207483)
(588.0, 0.7480905052716469)
(589.0, 0.747919780779661)
(590.0, 0.7476808325042301)
(591.0, 0.7473689402449324)
(592.0, 0.7468179968296795)
(593.0, 0.7465238473316498)
(594.0, 0.7464708884957982)
(595.0, 0.7463849851426174)
(596.0, 0.7461600289782244)
(597.0, 0.7462695023578595)
(598.0, 0.7463299439983305)
(599.0, 0.7464667373833334)
(600.0, 0.7460954465307821)
(601.0, 0.7459798757890366)
(602.0, 0.7458813224046434)
(603.0, 0.7458048726324503)
(604.0, 0.7451696008429752)
(605.0, 0.7450639360148515)
(606.0, 0.7452029300411862)
(607.0, 0.744867985912829)
(608.0, 0.744656262044335)
(609.0, 0.7443499925163934)
(610.0, 0.744056295671031)
(611.0, 0.7437267940849672)
(612.0, 0.7434804192332789)
(613.0, 0.7432106229071661)
(614.0, 0.7427984395691056)
(615.0, 0.7424981306493506)
(616.0, 0.7420691382171798)
(617.0, 0.741677455226537)
(618.0, 0.7415736596284328)
(619.0, 0.7410553331048385)
(620.0, 0.7411079491465377)
(621.0, 0.7413279134807073)
(622.0, 0.7408750267094701)
(623.0, 0.7403200645993588)
(624.0, 0.7398729523359998)
(625.0, 0.7397741026837059)
(626.0, 0.7395153829027111)
(627.0, 0.7392296130573246)
(628.0, 0.7385448599682033)
(629.0, 0.73792553865873)
(630.0, 0.7374093858082408)
(631.0, 0.7368564572231011)
(632.0, 0.7365104804739335)
(633.0, 0.7360306142350157)
(634.0, 0.7357967698897637)
(635.0, 0.7358482194418239)
(636.0, 0.7357456926923077)
(637.0, 0.7357490054153605)
(638.0, 0.7356716687480438)
(639.0, 0.7358148979531249)
(640.0, 0.7359169691731668)
(641.0, 0.7358775088862928)
(642.0, 0.7359403666329704)
(643.0, 0.7359220526630433)
(644.0, 0.7358832925116278)
(645.0, 0.7358946057972134)
(646.0, 0.7360090246986087)
(647.0, 0.7358713509336418)
(648.0, 0.7357455565870568)
(649.0, 0.7355879809384613)
(650.0, 0.7353987633333331)
(651.0, 0.7350289325536807)
(652.0, 0.7347046614395097)
(653.0, 0.7348041703822628)
(654.0, 0.7346783816641219)
(655.0, 0.7344302172103656)
(656.0, 0.7342151546879754)
(657.0, 0.7339059000759875)
(658.0, 0.7334950360698025)
(659.0, 0.7330579933787876)
(660.0, 0.7325438058472009)
(661.0, 0.7321983873942596)
(662.0, 0.7318771045022622)
(663.0, 0.7315372338478913)
(664.0, 0.7311402852255636)
(665.0, 0.7308908580405402)
(666.0, 0.7306049387256368)
(667.0, 0.730158212844311)
(668.0, 0.729664746449925)
(669.0, 0.7292647628059699)
(670.0, 0.7288345159090907)
(671.0, 0.7287223869642855)
(672.0, 0.7286777478677561)
(673.0, 0.7286510070845695)
(674.0, 0.7285390051037035)
(675.0, 0.7284503674926034)
(676.0, 0.7283830271491875)
(677.0, 0.7283696959513273)
(678.0, 0.7284947262812959)
(679.0, 0.7282500330661763)
(680.0, 0.7279913038619675)
(681.0, 0.7276590518988268)
(682.0, 0.727343813967789)
(683.0, 0.7270373525730993)
(684.0, 0.7268261215401459)
(685.0, 0.7267455355247813)
(686.0, 0.726420448631732)
(687.0, 0.7261674843749999)
(688.0, 0.7257014993468794)
(689.0, 0.7252449769565217)
(690.0, 0.7246845830535456)
(691.0, 0.7242077767846821)
(692.0, 0.7238588286796537)
(693.0, 0.7233734411527377)
(694.0, 0.7228689917410072)
(695.0, 0.7224030462284482)
(696.0, 0.7221625823744618)
(697.0, 0.7219386429799426)
(698.0, 0.7215199662875535)
(699.0, 0.721281849892857)
(700.0, 0.7209788911412267)
(701.0, 0.7205703818660968)
(702.0, 0.7201494472759601)
(703.0, 0.7196989130255681)
(704.0, 0.7192393648368793)
(705.0, 0.7187331983640226)
(706.0, 0.7182074983521923)
(707.0, 0.7176357322245762)
(708.0, 0.7170290021579689)
(709.0, 0.7171970180774647)
(710.0, 0.7170981183192686)
(711.0, 0.7169236475210674)
(712.0, 0.7166229406100981)
(713.0, 0.7162762153781512)
(714.0, 0.7161255044965035)
(715.0, 0.715721022150838)
(716.0, 0.7152743227057182)
(717.0, 0.7144173996587744)
(718.0, 0.7143875490751043)
(719.0, 0.7141986754791666)
(720.0, 0.713794716442441)
(721.0, 0.7140294694806093)
(722.0, 0.7140999138865836)
(723.0, 0.7137588135497236)
(724.0, 0.7138896290827584)
(725.0, 0.7137514875619833)
(726.0, 0.7138383360041264)
(727.0, 0.713740748756868)
(728.0, 0.7132665122359395)
(729.0, 0.7128600999109588)
(730.0, 0.712274549487004)
(731.0, 0.712258698490437)
(732.0, 0.7118800684993177)
(733.0, 0.7115042256743868)
(734.0, 0.7110501889319726)
(735.0, 0.7106210603396738)
(736.0, 0.7102050478968791)
(737.0, 0.7101542658401082)
(738.0, 0.7097328672124491)
(739.0, 0.7094313183783783)
(740.0, 0.7090170218960863)
(741.0, 0.7086581713544473)
(742.0, 0.7082762336944817)
(743.0, 0.7077296632392471)
(744.0, 0.7071026941543622)
(745.0, 0.7067766699932974)
(746.0, 0.7063463126439088)
(747.0, 0.7058398276737966)
(748.0, 0.7049693754405872)
(749.0, 0.7045878501866665)
(750.0, 0.7042398776764313)
(751.0, 0.7037017166821807)
(752.0, 0.7032183520252323)
(753.0, 0.7031176638527851)
(754.0, 0.7028129392847682)
(755.0, 0.7023282197486772)
(756.0, 0.702394910680317)
(757.0, 0.7023967325)
(758.0, 0.7025498023056653)
(759.0, 0.7022305472697368)
(760.0, 0.7022524106373192)
(761.0, 0.702128554895013)
(762.0, 0.7019906286173)
(763.0, 0.7018419346793192)
(764.0, 0.7021166205163397)
(765.0, 0.7020075694582244)
(766.0, 0.701876944576271)
(767.0, 0.7017257847135415)
(768.0, 0.7014688415799738)
(769.0, 0.7015020841103894)
(770.0, 0.701436092243839)
(771.0, 0.7012681464831604)
(772.0, 0.7009939385446311)
(773.0, 0.7007090168087853)
(774.0, 0.70043939636129)
(775.0, 0.700155230393041)
(776.0, 0.6997307290926638)
(777.0, 0.6994115938688943)
(778.0, 0.6991473184659817)
(779.0, 0.6988414453269227)
(780.0, 0.6985224922983351)
(781.0, 0.6984611085166237)
(782.0, 0.6986149428544057)
(783.0, 0.6983262480867343)
(784.0, 0.6981153765605091)
(785.0, 0.6982439461323151)
(786.0, 0.6982690300063529)
(787.0, 0.6981778022525377)
(788.0, 0.6979071765209122)
(789.0, 0.6978109156582275)
(790.0, 0.6977383543994939)
(791.0, 0.6978733873989895)
(792.0, 0.6979299538587638)
(793.0, 0.6980334437342565)
(794.0, 0.6980100051886787)
(795.0, 0.6980033881155774)
(796.0, 0.6980076290840648)
(797.0, 0.6979597370864657)
(798.0, 0.6978895955882348)
(799.0, 0.6979431284374995)
(800.0, 0.6979109829775276)
(801.0, 0.6978177887219447)
(802.0, 0.697745772216687)
(803.0, 0.6976564582773628)
(804.0, 0.6975210460869561)
(805.0, 0.6975174704342427)
(806.0, 0.6974547346406439)
(807.0, 0.6972995409220293)
(808.0, 0.6971460164338685)
(809.0, 0.6970051942592588)
(810.0, 0.6969726582675704)
(811.0, 0.6967847676477827)
(812.0, 0.69648595505535)
(813.0, 0.6961380645884516)
(814.0, 0.695945837312883)
(815.0, 0.6960422354227936)
(816.0, 0.6962953150489591)
(817.0, 0.6963731839058676)
(818.0, 0.6962950826739922)
(819.0, 0.6964258564329263)
(820.0, 0.6963641269671128)
(821.0, 0.6963242414902672)
(822.0, 0.6963099399392462)
(823.0, 0.6962909853337373)
(824.0, 0.6961152828545449)
(825.0, 0.6959740465254232)
(826.0, 0.6957857558282945)
(827.0, 0.6955861302838159)
(828.0, 0.6953706663811816)
(829.0, 0.6951372650662645)
(830.0, 0.6951288798676288)
(831.0, 0.694876849819711)
(832.0, 0.6946696304381748)
(833.0, 0.6945000017446038)
(834.0, 0.6942194057005983)
(835.0, 0.6939059621172243)
(836.0, 0.6935582083452803)
(837.0, 0.6933128527863957)
(838.0, 0.6926951343980924)
(839.0, 0.6925497596130946)
(840.0, 0.6922949345957188)
(841.0, 0.692064281092636)
(842.0, 0.6918228166429412)
(843.0, 0.6917127803791463)
(844.0, 0.6915028989585793)
(845.0, 0.6912917386465716)
(846.0, 0.6911612513341199)
(847.0, 0.691215619310141)
(848.0, 0.6909265045818604)
(849.0, 0.690366255941176)
(850.0, 0.689727888965922)
(851.0, 0.6897910600117366)
(852.0, 0.6896731537807733)
(853.0, 0.689827710310304)
(854.0, 0.6894871553684206)
(855.0, 0.6895493277161211)
(856.0, 0.6892766217094511)
(857.0, 0.6893164793648014)
(858.0, 0.6894071000349239)
(859.0, 0.6894401714534879)
(860.0, 0.6894450637746802)
(861.0, 0.6893324368909508)
(862.0, 0.688921045869061)
(863.0, 0.6885896770428237)
(864.0, 0.6886784748265892)
(865.0, 0.6888538213683598)
(866.0, 0.6888920300692037)
(867.0, 0.6889919800864052)
(868.0, 0.689108523929804)
(869.0, 0.6890988207183905)
(870.0, 0.6892108431285875)
(871.0, 0.6892770011697245)
(872.0, 0.6892280720446732)
(873.0, 0.6891674029805488)
(874.0, 0.6892703303257138)
(875.0, 0.6893540078652963)
(876.0, 0.6894578973147087)
(877.0, 0.6895629834965826)
(878.0, 0.6895843070762224)
(879.0, 0.6896565729943176)
(880.0, 0.689760241333711)
(881.0, 0.6899617480612239)
(882.0, 0.6901139365062282)
(883.0, 0.6899731237895922)
(884.0, 0.6900940463954797)
(885.0, 0.6901795961625277)
(886.0, 0.6902594492446443)
(887.0, 0.6903354199718463)
(888.0, 0.6904546996400445)
(889.0, 0.6904621846348309)
(890.0, 0.6904583150336695)
(891.0, 0.6905821081053807)
(892.0, 0.6903184064501675)
(893.0, 0.690463421638702)
(894.0, 0.6905992677150833)
(895.0, 0.6907451696595978)
(896.0, 0.6909275395930876)
(897.0, 0.6911257385634739)
(898.0, 0.6912563444104556)
(899.0, 0.6914355220833328)
(900.0, 0.6915978212652603)
(901.0, 0.6915371757483365)
(902.0, 0.6915768040974524)
(903.0, 0.6916082549225658)
(904.0, 0.6918036249281763)
(905.0, 0.6917955133443703)
(906.0, 0.6916309068687977)
(907.0, 0.6913930729515413)
(908.0, 0.6913650200990094)
(909.0, 0.6912076481318676)
(910.0, 0.6911648916465417)
(911.0, 0.6912485097532889)
(912.0, 0.6912850808707551)
(913.0, 0.6911606153282269)
(914.0, 0.6911707950218573)
(915.0, 0.6912655480130998)
(916.0, 0.6913965081570331)
(917.0, 0.6915857824019601)
(918.0, 0.6916556779107719)
(919.0, 0.6915378139347819)
(920.0, 0.6916544787187832)
(921.0, 0.6914346350108452)
(922.0, 0.6916106872481033)
(923.0, 0.6915626003300859)
(924.0, 0.6916735455999993)
(925.0, 0.6917791964740814)
(926.0, 0.6919515482740014)
(927.0, 0.6919218960021544)
(928.0, 0.691978893600645)
(929.0, 0.6920425522096766)
(930.0, 0.6921083566756168)
(931.0, 0.692163581781115)
(932.0, 0.6922547809699884)
(933.0, 0.692182620802997)
(934.0, 0.6920995122994643)
(935.0, 0.6920809394658111)
(936.0, 0.6920209969477046)
(937.0, 0.6920635102025577)
(938.0, 0.6920994185942483)
(939.0, 0.6919998323297863)
(940.0, 0.6919884578267791)
(941.0, 0.6920568181369418)
(942.0, 0.6921106031442197)
(943.0, 0.6921790030296602)
(944.0, 0.6922505826560839)
(945.0, 0.6920265750317117)
(946.0, 0.6920175085005272)
(947.0, 0.6919693519462018)
(948.0, 0.6919379667597464)
(949.0, 0.691780465889473)
(950.0, 0.6916879803154566)
(951.0, 0.6916832486239488)
(952.0, 0.6917226834365154)
(953.0, 0.6917102601781963)
(954.0, 0.6917123077434547)
(955.0, 0.6915034579968612)
(956.0, 0.6915583280564256)
(957.0, 0.6914674551931099)
(958.0, 0.6915225387956198)
(959.0, 0.6915885688124993)
(960.0, 0.6916376855358994)
(961.0, 0.6916832110083153)
(962.0, 0.6915145064641738)
(963.0, 0.6913534255705387)
(964.0, 0.6913419731606211)
(965.0, 0.6913641330227737)
(966.0, 0.6914599288779725)
(967.0, 0.6915219615599167)
(968.0, 0.6916038421878219)
(969.0, 0.6916879054432984)
(970.0, 0.6918015448609675)
(971.0, 0.6918858407870364)
(972.0, 0.6919424017728668)
(973.0, 0.6920133604928125)
(974.0, 0.6920834112769224)
(975.0, 0.6921856913780731)
(976.0, 0.6923100840941651)
(977.0, 0.6923078345398765)
(978.0, 0.692251694407558)
(979.0, 0.6920019434744891)
(980.0, 0.6919483513506619)
(981.0, 0.6917871197403251)
(982.0, 0.6917796533977613)
(983.0, 0.6918383966514221)
(984.0, 0.691808929558375)
(985.0, 0.69181595775862)
(986.0, 0.6917994955167167)
(987.0, 0.6917815525961533)
(988.0, 0.6917756369868548)
(989.0, 0.6917930279545449)
(990.0, 0.6918186569727542)
(991.0, 0.6918391744405237)
(992.0, 0.6918924789174214)
(993.0, 0.691907729014084)
(994.0, 0.691941023341708)
(995.0, 0.6918905108634533)
(996.0, 0.6917831874423265)
(997.0, 0.6918832955110216)
(998.0, 0.69188792549049)
(999.0, 0.6915945312499996)


==> data/FashionMNIST_kmnist_AUROC_noised.txt <==
(0.0, 0.6731963700000001)
(1.0, 0.40653704)
(2.0, 0.73199795)
(3.0, 0.7317704899999998)
(4.0, 0.682793235)
(5.0, 0.7321911399999999)
(6.0, 0.798257695)
(7.0, 0.82093431)
(8.0, 0.76376456)
(9.0, 0.78647837)
(10.0, 0.81531667)
(11.0, 0.6925341049999999)
(12.0, 0.7869274599999999)
(13.0, 0.80882224)
(14.0, 0.8124599550000001)
(15.0, 0.83751403)
(16.0, 0.8579002200000001)
(17.0, 0.841060915)
(18.0, 0.8776806449999999)
(19.0, 0.838795505)
(20.0, 0.78687049)
(21.0, 0.8318976150000001)
(22.0, 0.90288765)
(23.0, 0.8935160600000001)
(24.0, 0.81763269)
(25.0, 0.9191072)
(26.0, 0.9067829700000001)
(27.0, 0.8688455099999999)
(28.0, 0.897003825)
(29.0, 0.860098085)
(30.0, 0.85981767)
(31.0, 0.8573803950000001)
(32.0, 0.81485707)
(33.0, 0.8700621850000001)
(34.0, 0.898664345)
(35.0, 0.86568898)
(36.0, 0.919938395)
(37.0, 0.90797905)
(38.0, 0.92614476)
(39.0, 0.8888513499999999)
(40.0, 0.8782764750000001)
(41.0, 0.89595141)
(42.0, 0.89399451)
(43.0, 0.87112886)
(44.0, 0.8632602450000001)
(45.0, 0.7574318549999999)
(46.0, 0.89158855)
(47.0, 0.880001325)
(48.0, 0.9355277799999999)
(49.0, 0.91563735)
(50.0, 0.86863572)
(51.0, 0.9052864050000001)
(52.0, 0.852886005)
(53.0, 0.8702519350000001)
(54.0, 0.9535910900000001)
(55.0, 0.9251121850000001)
(56.0, 0.9298288650000001)
(57.0, 0.939791885)
(58.0, 0.93459233)
(59.0, 0.94761591)
(60.0, 0.89367955)
(61.0, 0.94240749)
(62.0, 0.91315113)
(63.0, 0.9527973599999999)
(64.0, 0.9522987700000001)
(65.0, 0.9535032400000001)
(66.0, 0.9426043750000002)
(67.0, 0.944056445)
(68.0, 0.9251297449999998)
(69.0, 0.932769335)
(70.0, 0.88687217)
(71.0, 0.9025896999999999)
(72.0, 0.900800435)
(73.0, 0.969100925)
(74.0, 0.9478912199999999)
(75.0, 0.93374365)
(76.0, 0.910898515)
(77.0, 0.92990436)
(78.0, 0.93272674)
(79.0, 0.903255785)
(80.0, 0.9560860250000002)
(81.0, 0.9591777849999998)
(82.0, 0.967450865)
(83.0, 0.92477482)
(84.0, 0.95696983)
(85.0, 0.9767119750000001)
(86.0, 0.9657347250000001)
(87.0, 0.933405375)
(88.0, 0.8899402799999999)
(89.0, 0.9050270850000001)
(90.0, 0.9575443299999999)
(91.0, 0.962099385)
(92.0, 0.91177969)
(93.0, 0.9693979399999999)
(94.0, 0.9258589)
(95.0, 0.947127385)
(96.0, 0.9098532049999999)
(97.0, 0.9467588850000002)
(98.0, 0.94870783)
(99.0, 0.962136165)
(100.0, 0.90791183)
(101.0, 0.9104245700000001)
(102.0, 0.9358061050000002)
(103.0, 0.9430957500000001)
(104.0, 0.949833775)
(105.0, 0.9643297700000001)
(106.0, 0.9750741050000002)
(107.0, 0.947063175)
(108.0, 0.9572089950000001)
(109.0, 0.9637760149999999)
(110.0, 0.950584295)
(111.0, 0.97124747)
(112.0, 0.9630870949999999)
(113.0, 0.9584206150000001)
(114.0, 0.9453579550000001)
(115.0, 0.96638039)
(116.0, 0.900406415)
(117.0, 0.936408445)
(118.0, 0.9346219050000001)
(119.0, 0.9422056000000001)
(120.0, 0.8872903050000002)
(121.0, 0.9293777750000002)
(122.0, 0.96988133)
(123.0, 0.944278785)
(124.0, 0.9532065750000001)
(125.0, 0.896530725)
(126.0, 0.92013658)
(127.0, 0.965136835)
(128.0, 0.9589438699999999)
(129.0, 0.9004389749999999)
(130.0, 0.922896875)
(131.0, 0.91807432)
(132.0, 0.936504625)
(133.0, 0.9797505900000001)
(134.0, 0.89705552)
(135.0, 0.9502971699999999)
(136.0, 0.9315947000000001)
(137.0, 0.923692645)
(138.0, 0.96440629)
(139.0, 0.9627355200000001)
(140.0, 0.9402128599999999)
(141.0, 0.94518687)
(142.0, 0.97463001)
(143.0, 0.970561215)
(144.0, 0.953436925)
(145.0, 0.953376825)
(146.0, 0.947178655)
(147.0, 0.9252115899999999)
(148.0, 0.92349203)
(149.0, 0.9424016000000002)
(150.0, 0.9355439299999999)
(151.0, 0.90359984)
(152.0, 0.95988154)
(153.0, 0.8633193600000001)
(154.0, 0.93166998)
(155.0, 0.9449640749999999)
(156.0, 0.9177766950000001)
(157.0, 0.9098276250000001)
(158.0, 0.903608)
(159.0, 0.8965179050000001)
(160.0, 0.90957379)
(161.0, 0.8939320200000002)
(162.0, 0.9459965600000001)
(163.0, 0.95633597)
(164.0, 0.940663095)
(165.0, 0.9562178000000001)
(166.0, 0.9468494949999999)
(167.0, 0.9698446149999999)
(168.0, 0.96530384)
(169.0, 0.957792145)
(170.0, 0.9575793849999998)
(171.0, 0.95378918)
(172.0, 0.98088388)
(173.0, 0.94571974)
(174.0, 0.9559622550000001)
(175.0, 0.98312614)
(176.0, 0.9445481650000002)
(177.0, 0.9474336250000002)
(178.0, 0.939202675)
(179.0, 0.965247455)
(180.0, 0.925336585)
(181.0, 0.970101975)
(182.0, 0.96587634)
(183.0, 0.9724230149999998)
(184.0, 0.93487839)
(185.0, 0.9501664750000001)
(186.0, 0.95978336)
(187.0, 0.909524145)
(188.0, 0.9668857150000001)
(189.0, 0.96508868)
(190.0, 0.935855185)
(191.0, 0.85667472)
(192.0, 0.89715916)
(193.0, 0.898846185)
(194.0, 0.917172535)
(195.0, 0.9493043149999999)
(196.0, 0.948912605)
(197.0, 0.96845338)
(198.0, 0.9426238149999999)
(199.0, 0.9522922349999999)
(200.0, 0.938413995)
(201.0, 0.9648753799999998)
(202.0, 0.912459535)
(203.0, 0.9424853200000001)
(204.0, 0.9158507749999999)
(205.0, 0.963731165)
(206.0, 0.93610026)
(207.0, 0.960604335)
(208.0, 0.89989399)
(209.0, 0.9083626800000001)
(210.0, 0.92566207)
(211.0, 0.913921015)
(212.0, 0.905284075)
(213.0, 0.911919915)
(214.0, 0.931882415)
(215.0, 0.89928594)
(216.0, 0.94149047)
(217.0, 0.921205735)
(218.0, 0.895096795)
(219.0, 0.9475834299999998)
(220.0, 0.817055355)
(221.0, 0.91891438)
(222.0, 0.97894718)
(223.0, 0.931970285)
(224.0, 0.9359453249999999)
(225.0, 0.938024075)
(226.0, 0.86953169)
(227.0, 0.9311531400000002)
(228.0, 0.897417205)
(229.0, 0.9336920249999999)
(230.0, 0.923460295)
(231.0, 0.89157643)
(232.0, 0.9411938550000001)
(233.0, 0.885845095)
(234.0, 0.9437755300000001)
(235.0, 0.81006766)
(236.0, 0.88556517)
(237.0, 0.97935849)
(238.0, 0.935987025)
(239.0, 0.7912919249999999)
(240.0, 0.956130155)
(241.0, 0.805609975)
(242.0, 0.9699962550000001)
(243.0, 0.959418595)
(244.0, 0.965407055)
(245.0, 0.855299485)
(246.0, 0.891739215)
(247.0, 0.924377615)
(248.0, 0.917900685)
(249.0, 0.858785065)
(250.0, 0.9793722299999998)
(251.0, 0.8536170150000001)
(252.0, 0.87762988)
(253.0, 0.95394899)
(254.0, 0.9253389750000002)
(255.0, 0.96108446)
(256.0, 0.879782515)
(257.0, 0.9089799650000001)
(258.0, 0.9239295599999999)
(259.0, 0.9490184700000001)
(260.0, 0.902553125)
(261.0, 0.9611955549999999)
(262.0, 0.9245259599999999)
(263.0, 0.9382244)
(264.0, 0.9469115)
(265.0, 0.93618648)
(266.0, 0.916835015)
(267.0, 0.919722365)
(268.0, 0.9226501399999999)
(269.0, 0.963021865)
(270.0, 0.8978732199999999)
(271.0, 0.9574507300000001)
(272.0, 0.9533723850000001)
(273.0, 0.8297775599999999)
(274.0, 0.94851066)
(275.0, 0.9687027099999999)
(276.0, 0.9243888500000002)
(277.0, 0.93066854)
(278.0, 0.9321702650000001)
(279.0, 0.95741096)
(280.0, 0.8720233550000001)
(281.0, 0.835428)
(282.0, 0.9442098099999999)
(283.0, 0.91893091)
(284.0, 0.97834624)
(285.0, 0.933701635)
(286.0, 0.9288204200000001)
(287.0, 0.82308932)
(288.0, 0.91847941)
(289.0, 0.82744543)
(290.0, 0.89031539)
(291.0, 0.9719349349999999)
(292.0, 0.881775175)
(293.0, 0.9083962950000001)
(294.0, 0.9569501899999999)
(295.0, 0.961146295)
(296.0, 0.936456665)
(297.0, 0.96867458)
(298.0, 0.962081905)
(299.0, 0.72480663)
(300.0, 0.920314865)
(301.0, 0.95302955)
(302.0, 0.9627780300000002)
(303.0, 0.841479845)
(304.0, 0.9316747249999999)
(305.0, 0.883725345)
(306.0, 0.9594401700000001)
(307.0, 0.96941414)
(308.0, 0.9119672649999999)
(309.0, 0.94704198)
(310.0, 0.971036755)
(311.0, 0.9282721049999999)
(312.0, 0.9448615049999998)
(313.0, 0.900217625)
(314.0, 0.8945501800000001)
(315.0, 0.9039630200000001)
(316.0, 0.8549369400000001)
(317.0, 0.9335455450000001)
(318.0, 0.9389365300000001)
(319.0, 0.953310555)
(320.0, 0.9116429650000001)
(321.0, 0.9203898049999999)
(322.0, 0.9543524)
(323.0, 0.9631526149999999)
(324.0, 0.87193019)
(325.0, 0.8179175699999999)
(326.0, 0.9728135950000001)
(327.0, 0.95177607)
(328.0, 0.959750455)
(329.0, 0.8996658)
(330.0, 0.9256956350000001)
(331.0, 0.95609697)
(332.0, 0.913832885)
(333.0, 0.9082455550000001)
(334.0, 0.86078447)
(335.0, 0.89971329)
(336.0, 0.971193955)
(337.0, 0.9584842100000001)
(338.0, 0.94124319)
(339.0, 0.8854378549999999)
(340.0, 0.8992463350000001)
(341.0, 0.871778405)
(342.0, 0.90936515)
(343.0, 0.963556465)
(344.0, 0.964574475)
(345.0, 0.916261465)
(346.0, 0.9093153950000001)
(347.0, 0.862105065)
(348.0, 0.927719035)
(349.0, 0.8440881499999999)
(350.0, 0.9388419)
(351.0, 0.933727665)
(352.0, 0.9716715300000001)
(353.0, 0.958483295)
(354.0, 0.92628199)
(355.0, 0.8517371950000001)
(356.0, 0.8786824449999999)
(357.0, 0.9278388000000001)
(358.0, 0.96924793)
(359.0, 0.885917465)
(360.0, 0.974522775)
(361.0, 0.97523418)
(362.0, 0.78181404)
(363.0, 0.96512506)
(364.0, 0.9580794100000001)
(365.0, 0.965034125)
(366.0, 0.87172826)
(367.0, 0.9115295999999999)
(368.0, 0.9227010599999999)
(369.0, 0.9475398150000001)
(370.0, 0.98128291)
(371.0, 0.97956453)
(372.0, 0.81237867)
(373.0, 0.9494216050000001)
(374.0, 0.935626655)
(375.0, 0.9922757299999999)
(376.0, 0.9363710749999999)
(377.0, 0.87775258)
(378.0, 0.97468285)
(379.0, 0.902518165)
(380.0, 0.9098132699999999)
(381.0, 0.9342008099999999)
(382.0, 0.901906085)
(383.0, 0.9428484950000001)
(384.0, 0.9375232350000001)
(385.0, 0.927966975)
(386.0, 0.8763474200000001)
(387.0, 0.9737928299999999)
(388.0, 0.9171291299999998)
(389.0, 0.9202246550000001)
(390.0, 0.9193904800000001)
(391.0, 0.9333253750000001)
(392.0, 0.89376117)
(393.0, 0.82142717)
(394.0, 0.9838278)
(395.0, 0.95447265)
(396.0, 0.9575842999999999)
(397.0, 0.8307107100000002)
(398.0, 0.89968789)
(399.0, 0.9152773650000001)
(400.0, 0.9565236200000001)
(401.0, 0.9061353849999999)
(402.0, 0.908991535)
(403.0, 0.982194295)
(404.0, 0.9055505150000001)
(405.0, 0.9630358800000001)
(406.0, 0.9388300500000001)
(407.0, 0.91798242)
(408.0, 0.94270307)
(409.0, 0.9110242900000001)
(410.0, 0.9511609999999999)
(411.0, 0.9293073700000001)
(412.0, 0.9380253500000001)
(413.0, 0.9384378750000001)
(414.0, 0.9568315150000001)
(415.0, 0.951186415)
(416.0, 0.884880455)
(417.0, 0.9215379299999998)
(418.0, 0.9470493050000001)
(419.0, 0.8763042)
(420.0, 0.975167465)
(421.0, 0.9449956399999999)
(422.0, 0.930316805)
(423.0, 0.960012905)
(424.0, 0.926181065)
(425.0, 0.8253909549999999)
(426.0, 0.9452521399999999)
(427.0, 0.88848595)
(428.0, 0.6366892749999999)
(429.0, 0.960034435)
(430.0, 0.97764244)
(431.0, 0.95674929)
(432.0, 0.976938)
(433.0, 0.96046851)
(434.0, 0.93889623)
(435.0, 0.9659988399999998)
(436.0, 0.97648419)
(437.0, 0.9758153400000001)
(438.0, 0.9659624500000001)
(439.0, 0.9193448500000001)
(440.0, 0.9689966750000001)
(441.0, 0.955689385)
(442.0, 0.8677424650000001)
(443.0, 0.9389181799999999)
(444.0, 0.9414047449999999)
(445.0, 0.926403965)
(446.0, 0.936370645)
(447.0, 0.94583041)
(448.0, 0.8749163000000001)
(449.0, 0.9069839549999998)
(450.0, 0.93083936)
(451.0, 0.933145695)
(452.0, 0.954279715)
(453.0, 0.9760739650000001)
(454.0, 0.83679015)
(455.0, 0.970268435)
(456.0, 0.9180039249999999)
(457.0, 0.9406602900000001)
(458.0, 0.937615815)
(459.0, 0.946798815)
(460.0, 0.8815938200000001)
(461.0, 0.9553042549999998)
(462.0, 0.94014549)
(463.0, 0.9365627350000001)
(464.0, 0.9704688300000001)
(465.0, 0.96506502)
(466.0, 0.963489325)
(467.0, 0.9346209900000001)
(468.0, 0.961224525)
(469.0, 0.92751437)
(470.0, 0.9076318849999999)
(471.0, 0.904784725)
(472.0, 0.9247014)
(473.0, 0.9087627950000001)
(474.0, 0.9045494550000001)
(475.0, 0.892158765)
(476.0, 0.9286505700000001)
(477.0, 0.971825955)
(478.0, 0.90739589)
(479.0, 0.82730748)
(480.0, 0.96788687)
(481.0, 0.9087038649999999)
(482.0, 0.98448488)
(483.0, 0.97793355)
(484.0, 0.944421355)
(485.0, 0.9601956850000001)
(486.0, 0.924966865)
(487.0, 0.908791205)
(488.0, 0.8950416699999999)
(489.0, 0.961683655)
(490.0, 0.8740472300000001)
(491.0, 0.9351013000000001)
(492.0, 0.7352215)
(493.0, 0.9791124999999999)
(494.0, 0.9514917799999999)
(495.0, 0.91315655)
(496.0, 0.9781129)
(497.0, 0.92207364)
(498.0, 0.9091117900000001)
(499.0, 0.93838805)
(500.0, 0.9020124850000002)
(501.0, 0.91328639)
(502.0, 0.905553795)
(503.0, 0.904918305)
(504.0, 0.9198353450000001)
(505.0, 0.97807181)
(506.0, 0.9603856399999999)
(507.0, 0.88526768)
(508.0, 0.86322753)
(509.0, 0.90806008)
(510.0, 0.915067425)
(511.0, 0.9649429700000001)
(512.0, 0.9220279100000001)
(513.0, 0.9703966049999999)
(514.0, 0.9643282049999999)
(515.0, 0.91352475)
(516.0, 0.87431723)
(517.0, 0.9510577100000002)
(518.0, 0.9483824200000001)
(519.0, 0.8853806049999999)
(520.0, 0.9772626200000001)
(521.0, 0.9588411649999998)
(522.0, 0.9549029899999999)
(523.0, 0.952238255)
(524.0, 0.9048543150000001)
(525.0, 0.78634279)
(526.0, 0.93501415)
(527.0, 0.9759202550000001)
(528.0, 0.911193715)
(529.0, 0.882404415)
(530.0, 0.948560345)
(531.0, 0.911428765)
(532.0, 0.9279630299999999)
(533.0, 0.9483652549999999)
(534.0, 0.9661205900000001)
(535.0, 0.939055625)
(536.0, 0.9460295250000001)
(537.0, 0.93008218)
(538.0, 0.9310797)
(539.0, 0.902777465)
(540.0, 0.96243644)
(541.0, 0.83288062)
(542.0, 0.9390213649999999)
(543.0, 0.95513858)
(544.0, 0.9386775549999999)
(545.0, 0.9202456250000001)
(546.0, 0.942476005)
(547.0, 0.917838755)
(548.0, 0.93058485)
(549.0, 0.9537891000000002)
(550.0, 0.9590917050000001)
(551.0, 0.94671689)
(552.0, 0.9539960900000001)
(553.0, 0.94881585)
(554.0, 0.96380255)
(555.0, 0.9675041299999999)
(556.0, 0.90162317)
(557.0, 0.955138855)
(558.0, 0.9244080749999999)
(559.0, 0.9548108399999999)
(560.0, 0.9525832200000001)
(561.0, 0.971073985)
(562.0, 0.956602455)
(563.0, 0.8722068749999999)
(564.0, 0.937542005)
(565.0, 0.9369218349999999)
(566.0, 0.919210195)
(567.0, 0.9672294800000001)
(568.0, 0.91969379)
(569.0, 0.9476958149999999)
(570.0, 0.8962570249999999)
(571.0, 0.8619922950000001)
(572.0, 0.914561875)
(573.0, 0.92812351)
(574.0, 0.96866303)
(575.0, 0.989668145)
(576.0, 0.86581433)
(577.0, 0.9753367799999999)
(578.0, 0.93698984)
(579.0, 0.94961859)
(580.0, 0.934482565)
(581.0, 0.9533877549999998)
(582.0, 0.9262331349999999)
(583.0, 0.94026171)
(584.0, 0.89391468)
(585.0, 0.8910018799999999)
(586.0, 0.86548065)
(587.0, 0.9446919850000001)
(588.0, 0.930869565)
(589.0, 0.92139768)
(590.0, 0.95978808)
(591.0, 0.9572890900000001)
(592.0, 0.9570226)
(593.0, 0.96435955)
(594.0, 0.908174855)
(595.0, 0.983512695)
(596.0, 0.9701166300000001)
(597.0, 0.919507545)
(598.0, 0.9703936150000001)
(599.0, 0.941943855)
(600.0, 0.878499795)
(601.0, 0.8550582800000001)
(602.0, 0.9608430649999999)
(603.0, 0.9559994749999999)
(604.0, 0.9445385399999999)
(605.0, 0.866411185)
(606.0, 0.932538465)
(607.0, 0.88087098)
(608.0, 0.92520165)
(609.0, 0.995068265)
(610.0, 0.88689529)
(611.0, 0.9572190949999999)
(612.0, 0.980505475)
(613.0, 0.7983214449999999)
(614.0, 0.9435606200000001)
(615.0, 0.987981315)
(616.0, 0.92335194)
(617.0, 0.8926197900000001)
(618.0, 0.99050299)
(619.0, 0.960972615)
(620.0, 0.941873725)
(621.0, 0.97155623)
(622.0, 0.8956523550000002)
(623.0, 0.95312125)
(624.0, 0.9348261200000001)
(625.0, 0.95742515)
(626.0, 0.92312394)
(627.0, 0.934020205)
(628.0, 0.9793531150000001)
(629.0, 0.9805573249999999)
(630.0, 0.914510115)
(631.0, 0.6656420200000001)
(632.0, 0.99200329)
(633.0, 0.9559577449999999)
(634.0, 0.9604212200000001)
(635.0, 0.9373086300000001)
(636.0, 0.97516669)
(637.0, 0.900317475)
(638.0, 0.9246755550000001)
(639.0, 0.88697908)
(640.0, 0.9850829099999999)
(641.0, 0.933593535)
(642.0, 0.9214592149999999)
(643.0, 0.937179585)
(644.0, 0.9780752950000001)
(645.0, 0.9458569349999999)
(646.0, 0.94953614)
(647.0, 0.923467775)
(648.0, 0.86577266)
(649.0, 0.96244042)
(650.0, 0.9301996100000001)
(651.0, 0.933146155)
(652.0, 0.9755198100000001)
(653.0, 0.9488699700000001)
(654.0, 0.94292045)
(655.0, 0.9495634500000001)
(656.0, 0.92937015)
(657.0, 0.893323715)
(658.0, 0.92660087)
(659.0, 0.9713209700000001)
(660.0, 0.9887704700000001)
(661.0, 0.926967265)
(662.0, 0.9372439700000001)
(663.0, 0.920544705)
(664.0, 0.9487037950000001)
(665.0, 0.886149925)
(666.0, 0.9502976949999999)
(667.0, 0.928153835)
(668.0, 0.9756456649999999)
(669.0, 0.97023296)
(670.0, 0.95324702)
(671.0, 0.95486599)
(672.0, 0.9530686149999998)
(673.0, 0.8537815449999999)
(674.0, 0.860863245)
(675.0, 0.919981945)
(676.0, 0.95272619)
(677.0, 0.9428599099999999)
(678.0, 0.9676868550000001)
(679.0, 0.981426985)
(680.0, 0.9819623799999999)
(681.0, 0.88213796)
(682.0, 0.844591165)
(683.0, 0.921160445)
(684.0, 0.9111286150000001)
(685.0, 0.9794457299999999)
(686.0, 0.9299484800000001)
(687.0, 0.90566615)
(688.0, 0.8965279199999998)
(689.0, 0.96674643)
(690.0, 0.86096727)
(691.0, 0.94102359)
(692.0, 0.8950127)
(693.0, 0.9410650199999999)
(694.0, 0.842374755)
(695.0, 0.878451275)
(696.0, 0.93143538)
(697.0, 0.92435645)
(698.0, 0.8706493250000001)
(699.0, 0.943448005)
(700.0, 0.960521385)
(701.0, 0.9019248049999999)
(702.0, 0.965762665)
(703.0, 0.9455366700000001)
(704.0, 0.94957064)
(705.0, 0.962113295)
(706.0, 0.8466478000000002)
(707.0, 0.937488055)
(708.0, 0.9610235500000001)
(709.0, 0.9749337199999999)
(710.0, 0.9489059550000001)
(711.0, 0.9594888100000001)
(712.0, 0.96141013)
(713.0, 0.944005095)
(714.0, 0.8390715950000001)
(715.0, 0.9587047000000001)
(716.0, 0.9037004900000001)
(717.0, 0.9535323900000001)
(718.0, 0.9359373350000002)
(719.0, 0.8803723699999999)
(720.0, 0.9636773900000002)
(721.0, 0.88587193)
(722.0, 0.587855865)
(723.0, 0.9833933349999999)
(724.0, 0.9598556050000002)
(725.0, 0.860644875)
(726.0, 0.91391973)
(727.0, 0.9117753450000001)
(728.0, 0.95123211)
(729.0, 0.9610510099999999)
(730.0, 0.883081105)
(731.0, 0.971652355)
(732.0, 0.92131097)
(733.0, 0.961505005)
(734.0, 0.968465825)
(735.0, 0.8556832699999999)
(736.0, 0.8863802550000001)
(737.0, 0.94868818)
(738.0, 0.91281321)
(739.0, 0.945011195)
(740.0, 0.87041291)
(741.0, 0.9307077850000001)
(742.0, 0.97979612)
(743.0, 0.91106748)
(744.0, 0.962605565)
(745.0, 0.9553966700000001)
(746.0, 0.8997717949999999)
(747.0, 0.94217591)
(748.0, 0.9620024)
(749.0, 0.9268663699999999)
(750.0, 0.9875203400000001)
(751.0, 0.955751565)
(752.0, 0.9756279999999999)
(753.0, 0.9694678949999999)
(754.0, 0.8612228150000001)
(755.0, 0.96151665)
(756.0, 0.9430268100000001)
(757.0, 0.93317967)
(758.0, 0.9135819949999999)
(759.0, 0.942867395)
(760.0, 0.9271631550000001)
(761.0, 0.8822084600000002)
(762.0, 0.971416175)
(763.0, 0.78811953)
(764.0, 0.974505665)
(765.0, 0.917673495)
(766.0, 0.976146425)
(767.0, 0.950786345)
(768.0, 0.9194368700000001)
(769.0, 0.9374194249999999)
(770.0, 0.95007609)
(771.0, 0.95502658)
(772.0, 0.9162020100000001)
(773.0, 0.9509081699999999)
(774.0, 0.94965057)
(775.0, 0.920970845)
(776.0, 0.93597162)
(777.0, 0.9508229899999999)
(778.0, 0.900414765)
(779.0, 0.9452683400000002)
(780.0, 0.92733859)
(781.0, 0.9431645150000001)
(782.0, 0.95317514)
(783.0, 0.9817807749999999)
(784.0, 0.98105003)
(785.0, 0.9571879449999999)
(786.0, 0.935590795)
(787.0, 0.97429161)
(788.0, 0.9797038000000001)
(789.0, 0.9470158850000001)
(790.0, 0.9239784550000001)
(791.0, 0.78150787)
(792.0, 0.9047965)
(793.0, 0.89236179)
(794.0, 0.946664605)
(795.0, 0.901867095)
(796.0, 0.9220824249999999)
(797.0, 0.92200693)
(798.0, 0.9291933349999999)
(799.0, 0.73853929)
(800.0, 0.942965335)
(801.0, 0.9686116450000001)
(802.0, 0.9283504499999999)
(803.0, 0.8868857499999999)
(804.0, 0.7754343300000001)
(805.0, 0.9680498200000001)
(806.0, 0.968343765)
(807.0, 0.970250845)
(808.0, 0.93480147)
(809.0, 0.97272544)
(810.0, 0.949781685)
(811.0, 0.932089395)
(812.0, 0.8991791)
(813.0, 0.9250413349999999)
(814.0, 0.88556816)
(815.0, 0.89643554)
(816.0, 0.89809323)
(817.0, 0.943145345)
(818.0, 0.914370165)
(819.0, 0.954346265)
(820.0, 0.941872555)
(821.0, 0.97620243)
(822.0, 0.9545943699999999)
(823.0, 0.9733985700000001)
(824.0, 0.977466775)
(825.0, 0.951311935)
(826.0, 0.9266672800000001)
(827.0, 0.9581320149999999)
(828.0, 0.964490245)
(829.0, 0.9139844700000002)
(830.0, 0.956272705)
(831.0, 0.9636360350000001)
(832.0, 0.9722269150000001)
(833.0, 0.9478725100000001)
(834.0, 0.9573696249999999)
(835.0, 0.9632689499999999)
(836.0, 0.925369205)
(837.0, 0.88286144)
(838.0, 0.9253552650000001)
(839.0, 0.95855054)
(840.0, 0.9818753)
(841.0, 0.9740846749999998)
(842.0, 0.8443777650000001)
(843.0, 0.945481585)
(844.0, 0.9809539850000001)
(845.0, 0.8572327399999999)
(846.0, 0.8890613549999999)
(847.0, 0.97627854)
(848.0, 0.923117475)
(849.0, 0.84162936)
(850.0, 0.9049535850000001)
(851.0, 0.804470035)
(852.0, 0.8714343250000001)
(853.0, 0.886172425)
(854.0, 0.919637375)
(855.0, 0.939630185)
(856.0, 0.9623486500000001)
(857.0, 0.9417754999999999)
(858.0, 0.95899456)
(859.0, 0.971617195)
(860.0, 0.9240625250000001)
(861.0, 0.94067097)
(862.0, 0.905910765)
(863.0, 0.9538723899999999)
(864.0, 0.9485771000000001)
(865.0, 0.9593470500000001)
(866.0, 0.93863758)
(867.0, 0.884327095)
(868.0, 0.974663645)
(869.0, 0.8931992349999998)
(870.0, 0.856929925)
(871.0, 0.9668983800000001)
(872.0, 0.9395285)
(873.0, 0.9002781)
(874.0, 0.91243395)
(875.0, 0.9656097000000001)
(876.0, 0.96871132)
(877.0, 0.8188357150000001)
(878.0, 0.939549895)
(879.0, 0.92152046)
(880.0, 0.9696648800000001)
(881.0, 0.9205147800000001)
(882.0, 0.93052528)
(883.0, 0.8793173100000001)
(884.0, 0.9474317200000001)
(885.0, 0.94366259)
(886.0, 0.9153641)
(887.0, 0.895847725)
(888.0, 0.951702445)
(889.0, 0.97722248)
(890.0, 0.963476295)
(891.0, 0.9637874900000001)
(892.0, 0.9395059350000001)
(893.0, 0.9282049800000001)
(894.0, 0.8707625950000001)
(895.0, 0.96402068)
(896.0, 0.9316978400000001)
(897.0, 0.9011548650000001)
(898.0, 0.91834126)
(899.0, 0.9276220399999999)
(900.0, 0.84971413)
(901.0, 0.897660485)
(902.0, 0.9379605000000002)
(903.0, 0.95082017)
(904.0, 0.973094495)
(905.0, 0.807961765)
(906.0, 0.95498943)
(907.0, 0.9579563099999999)
(908.0, 0.973597175)
(909.0, 0.9085639200000001)
(910.0, 0.9543068499999999)
(911.0, 0.9610091150000001)
(912.0, 0.9763639150000001)
(913.0, 0.938066115)
(914.0, 0.9185194349999999)
(915.0, 0.958698355)
(916.0, 0.9552735400000001)
(917.0, 0.972777085)
(918.0, 0.848120685)
(919.0, 0.979365925)
(920.0, 0.94485114)
(921.0, 0.9597292550000002)
(922.0, 0.935259085)
(923.0, 0.9529554600000001)
(924.0, 0.9187613950000001)
(925.0, 0.9422559649999999)
(926.0, 0.914015265)
(927.0, 0.966230855)
(928.0, 0.9711978050000001)
(929.0, 0.8693718700000002)
(930.0, 0.9860558500000001)
(931.0, 0.9258313050000001)
(932.0, 0.9448405400000001)
(933.0, 0.938827445)
(934.0, 0.75486723)
(935.0, 0.8670906700000001)
(936.0, 0.6785938949999999)
(937.0, 0.963129775)
(938.0, 0.9344201399999998)
(939.0, 0.97687276)
(940.0, 0.9475222449999999)
(941.0, 0.9207765650000002)
(942.0, 0.915430065)
(943.0, 0.96347912)
(944.0, 0.95323892)
(945.0, 0.9140945950000001)
(946.0, 0.98633566)
(947.0, 0.95527021)
(948.0, 0.92028979)
(949.0, 0.9323689950000001)
(950.0, 0.9547011049999998)
(951.0, 0.96262783)
(952.0, 0.93891006)
(953.0, 0.91264263)
(954.0, 0.9703955850000001)
(955.0, 0.8796314249999999)
(956.0, 0.9356158700000001)
(957.0, 0.9089484850000001)
(958.0, 0.975554435)
(959.0, 0.958701045)
(960.0, 0.958419275)
(961.0, 0.9139698350000001)
(962.0, 0.846494945)
(963.0, 0.923169675)
(964.0, 0.9684305999999999)
(965.0, 0.9229894550000001)
(966.0, 0.8553358899999999)
(967.0, 0.9337595799999999)
(968.0, 0.964402295)
(969.0, 0.9436849100000001)
(970.0, 0.91269428)
(971.0, 0.971669735)
(972.0, 0.9543065849999999)
(973.0, 0.8200559650000001)
(974.0, 0.9322537800000001)
(975.0, 0.9307948850000001)
(976.0, 0.9205425900000002)
(977.0, 0.974328215)
(978.0, 0.95139743)
(979.0, 0.9585435200000001)
(980.0, 0.9010715899999999)
(981.0, 0.954653175)
(982.0, 0.90296603)
(983.0, 0.9085146150000001)
(984.0, 0.8917576549999999)
(985.0, 0.950094555)
(986.0, 0.900728685)
(987.0, 0.88518823)
(988.0, 0.964948475)
(989.0, 0.9649333699999998)
(990.0, 0.850432255)
(991.0, 0.91443757)
(992.0, 0.9075993400000001)
(993.0, 0.94651067)
(994.0, 0.94758024)
(995.0, 0.9703257550000001)
(996.0, 0.9087106699999999)
(997.0, 0.965789725)
(998.0, 0.971561205)
(999.0, 0.9581065249999999)


==> data/FashionMNIST_kmnist_AUROC_noised_smoothed.txt <==
(0.0, 0.6731963700000001)
(1.0, 0.5398667050000001)
(2.0, 0.6039104533333334)
(3.0, 0.6358754625)
(4.0, 0.645259017)
(5.0, 0.6597477041666666)
(6.0, 0.6795348457142857)
(7.0, 0.69720977875)
(8.0, 0.7046047544444445)
(9.0, 0.712792116)
(10.0, 0.72211253)
(11.0, 0.71964766125)
(12.0, 0.7248230303846154)
(13.0, 0.7308229739285714)
(14.0, 0.7362654393333333)
(15.0, 0.7425934762499999)
(16.0, 0.7493762258823529)
(17.0, 0.7544698197222222)
(18.0, 0.7609545999999999)
(19.0, 0.7648466452499999)
(20.0, 0.7658953997619047)
(21.0, 0.7688955004545454)
(22.0, 0.7747212460869565)
(23.0, 0.7796710299999999)
(24.0, 0.7811894963999999)
(25.0, 0.7864940234615384)
(26.0, 0.7909491696296296)
(27.0, 0.7937311817857142)
(28.0, 0.7972923074137931)
(29.0, 0.7993858333333334)
(30.0, 0.8013352474193548)
(31.0, 0.8030866582812499)
(32.0, 0.8034433374242423)
(33.0, 0.8054027152941176)
(34.0, 0.8080673332857142)
(35.0, 0.8096679345833333)
(36.0, 0.8126482172972973)
(37.0, 0.8151569234210526)
(38.0, 0.8180027653846154)
(39.0, 0.81977398)
(40.0, 0.8212008701219512)
(41.0, 0.8229806448809524)
(42.0, 0.824632130116279)
(43.0, 0.8256888739772726)
(44.0, 0.8265237933333333)
(45.0, 0.825021794673913)
(46.0, 0.8264381086170213)
(47.0, 0.8275540089583333)
(48.0, 0.8297575553061224)
(49.0, 0.8314751511999999)
(50.0, 0.8322037898039215)
(51.0, 0.8336092247115384)
(52.0, 0.8339729375471697)
(53.0, 0.8346447708333332)
(54.0, 0.8368074311818181)
(55.0, 0.8383843017857142)
(56.0, 0.8399885923684209)
(57.0, 0.8417093387931034)
(58.0, 0.843283626779661)
(59.0, 0.8450224981666666)
(60.0, 0.8458201547540983)
(61.0, 0.847378015)
(62.0, 0.8484220326984127)
(63.0, 0.8500528971875)
(64.0, 0.8516259106153846)
(65.0, 0.8531695065151516)
(66.0, 0.8545043552985075)
(67.0, 0.8558212977941178)
(68.0, 0.8568257680434783)
(69.0, 0.8579106761428572)
(70.0, 0.8583185845070423)
(71.0, 0.8589334611111112)
(72.0, 0.85950698130137)
(73.0, 0.8609879805405407)
(74.0, 0.8621466904000001)
(75.0, 0.8630887556578949)
(76.0, 0.8637096616233768)
(77.0, 0.8645583116025642)
(78.0, 0.8654212031012659)
(79.0, 0.865894135375)
(80.0, 0.8670076154938272)
(81.0, 0.8681316419512196)
(82.0, 0.8693282590963857)
(83.0, 0.8699883372023811)
(84.0, 0.871011648882353)
(85.0, 0.8722407224418606)
(86.0, 0.8733153661494254)
(87.0, 0.873998207159091)
(88.0, 0.8741773315730338)
(89.0, 0.8745201066111112)
(90.0, 0.8754324607142858)
(91.0, 0.8763744925000001)
(92.0, 0.8767551935483872)
(93.0, 0.8777407546808511)
(94.0, 0.8782472614736843)
(95.0, 0.8789647627604167)
(96.0, 0.8792832003092783)
(97.0, 0.8799717277040816)
(98.0, 0.8806660317676768)
(99.0, 0.8814807331)
(100.0, 0.8817424271287129)
(101.0, 0.8820236246078431)
(102.0, 0.8825457846116505)
(103.0, 0.8831279958173076)
(104.0, 0.8837632889523809)
(105.0, 0.8845233500943396)
(106.0, 0.8853696188317757)
(107.0, 0.885940855462963)
(108.0, 0.8865946916055046)
(109.0, 0.88729634)
(110.0, 0.8878665017567567)
(111.0, 0.8886109746874999)
(112.0, 0.88927005539823)
(113.0, 0.8898766392543859)
(114.0, 0.8903590854782608)
(115.0, 0.891014441551724)
(116.0, 0.8910947148290598)
(117.0, 0.8914787294915254)
(118.0, 0.8918412771848739)
(119.0, 0.892260979875)
(120.0, 0.8922198999173554)
(121.0, 0.8925244726639344)
(122.0, 0.893153390203252)
(123.0, 0.8935656917741935)
(124.0, 0.89404281884)
(125.0, 0.8940625641269841)
(126.0, 0.8942678713385827)
(127.0, 0.8948215351171874)
(128.0, 0.8953186074806201)
(129.0, 0.8953579949230769)
(130.0, 0.8955682153816793)
(131.0, 0.8957387161742424)
(132.0, 0.8960452267669172)
(133.0, 0.8966698936567163)
(134.0, 0.8966727501481481)
(135.0, 0.8970670473529411)
(136.0, 0.8973190740145984)
(137.0, 0.897510186847826)
(138.0, 0.8979914537769783)
(139.0, 0.898453911392857)
(140.0, 0.898750074148936)
(141.0, 0.899077093838028)
(142.0, 0.8996054359090908)
(143.0, 0.9000981843749999)
(144.0, 0.9004660377586206)
(145.0, 0.9008284404109588)
(146.0, 0.9011437479931972)
(147.0, 0.9013063685472972)
(148.0, 0.9014552656040268)
(149.0, 0.9017282411666666)
(150.0, 0.9019521861258277)
(151.0, 0.9019630259539473)
(152.0, 0.9023415783333333)
(153.0, 0.9020881873051948)
(154.0, 0.9022790375806452)
(155.0, 0.9025526596153847)
(156.0, 0.9026496279936306)
(157.0, 0.9026950583544304)
(158.0, 0.9027008001257862)
(159.0, 0.9026621570312501)
(160.0, 0.9027050864285715)
(161.0, 0.902650931697531)
(162.0, 0.9029168557975461)
(163.0, 0.9032425821036586)
(164.0, 0.9034693730909091)
(165.0, 0.9037871346987952)
(166.0, 0.9040449931437127)
(167.0, 0.904436657559524)
(168.0, 0.904796818402367)
(169.0, 0.9051085556176472)
(170.0, 0.9054154025730996)
(171.0, 0.9056966454651164)
(172.0, 0.9061312537572256)
(173.0, 0.9063587737931036)
(174.0, 0.906642222257143)
(175.0, 0.907076789971591)
(176.0, 0.9072884926553674)
(177.0, 0.9075140271067417)
(178.0, 0.907691058659218)
(179.0, 0.9080108164166667)
(180.0, 0.9081065388950277)
(181.0, 0.9084471731593408)
(182.0, 0.9087609937431695)
(183.0, 0.9091069829891306)
(184.0, 0.9092462878918921)
(185.0, 0.9094662888978496)
(186.0, 0.9097353641443852)
(187.0, 0.909734240638298)
(188.0, 0.9100366293915345)
(189.0, 0.9103263770263159)
(190.0, 0.9104600357068064)
(191.0, 0.9101799038541668)
(192.0, 0.9101124388601037)
(193.0, 0.910054365386598)
(194.0, 0.9100908688205129)
(195.0, 0.9102909374234694)
(196.0, 0.910486986497462)
(197.0, 0.9107797460606061)
(198.0, 0.9109397665075377)
(199.0, 0.91114652885)
(200.0, 0.9112821878855721)
(201.0, 0.9115475007178218)
(202.0, 0.9115519934975369)
(203.0, 0.9117036274509803)
(204.0, 0.9117238574390243)
(205.0, 0.9119763200970873)
(206.0, 0.9120928608695651)
(207.0, 0.9123260891105768)
(208.0, 0.9122666053827749)
(209.0, 0.9122480152619046)
(210.0, 0.9123115889810425)
(211.0, 0.9123191806132074)
(212.0, 0.9122861519483566)
(213.0, 0.9122844405607474)
(214.0, 0.9123755939302323)
(215.0, 0.9123149936805552)
(216.0, 0.912449442880184)
(217.0, 0.9124896093577979)
(218.0, 0.9124101901141549)
(219.0, 0.9125700684772724)
(220.0, 0.9121378752036196)
(221.0, 0.9121683999999997)
(222.0, 0.9124678564125557)
(223.0, 0.9125549208258925)
(224.0, 0.9126588781777775)
(225.0, 0.9127711135619466)
(226.0, 0.9125806315198235)
(227.0, 0.9126620898903506)
(228.0, 0.912595518340611)
(229.0, 0.9126872422826083)
(230.0, 0.9127338788744586)
(231.0, 0.9126426829741376)
(232.0, 0.9127652201931328)
(233.0, 0.9126501769230767)
(234.0, 0.9127826252340423)
(235.0, 0.9123473923305082)
(236.0, 0.9122343871729955)
(237.0, 0.9125164212184872)
(238.0, 0.9126146245815897)
(239.0, 0.9121091133333331)
(240.0, 0.9122917732572612)
(241.0, 0.911850939380165)
(242.0, 0.912090220514403)
(243.0, 0.9122841892622948)
(244.0, 0.912501017285714)
(245.0, 0.912268490731707)
(246.0, 0.9121853762550605)
(247.0, 0.9122345385080642)
(248.0, 0.9122572941164656)
(249.0, 0.9120434051999997)
(250.0, 0.9123116475298801)
(251.0, 0.9120787323214282)
(252.0, 0.911942570849802)
(253.0, 0.9121079504527555)
(254.0, 0.912159836823529)
(255.0, 0.9123509486328121)
(256.0, 0.9122242232101163)
(257.0, 0.9122116485658911)
(258.0, 0.9122568914671811)
(259.0, 0.9123982821538458)
(260.0, 0.9123605612452104)
(261.0, 0.9125469543511446)
(262.0, 0.9125925019011403)
(263.0, 0.912689592424242)
(264.0, 0.9128187316981128)
(265.0, 0.9129065803759394)
(266.0, 0.9129212936142318)
(267.0, 0.9129466707462682)
(268.0, 0.9129827431226761)
(269.0, 0.9131680732037033)
(270.0, 0.9131116346309959)
(271.0, 0.9132746460110289)
(272.0, 0.9134215241758237)
(273.0, 0.9131162542335761)
(274.0, 0.9132449611636358)
(275.0, 0.9134458950362314)
(276.0, 0.9134854002888082)
(277.0, 0.9135472101438844)
(278.0, 0.913613959444444)
(279.0, 0.913770377303571)
(280.0, 0.9136218113879)
(281.0, 0.913344528368794)
(282.0, 0.9134535929681975)
(283.0, 0.9134728792957743)
(284.0, 0.9137005051228066)
(285.0, 0.9137704391433563)
(286.0, 0.913822878101045)
(287.0, 0.9135078310243052)
(288.0, 0.9135250337197228)
(289.0, 0.9132282074999997)
(290.0, 0.9131494692955323)
(291.0, 0.9133507893835613)
(292.0, 0.9132430227815697)
(293.0, 0.9132265373129249)
(294.0, 0.9133747530847455)
(295.0, 0.9135361434290538)
(296.0, 0.9136133169023566)
(297.0, 0.9137980862416104)
(298.0, 0.913959570585284)
(299.0, 0.9133290607833331)
(300.0, 0.9133522694352157)
(301.0, 0.9134836511589401)
(302.0, 0.9136463388778875)
(303.0, 0.9134089490953944)
(304.0, 0.9134688368852456)
(305.0, 0.9133716359313723)
(306.0, 0.9135216963029313)
(307.0, 0.9137031652759737)
(308.0, 0.9136975474757278)
(309.0, 0.9138051101612901)
(310.0, 0.913989134742765)
(311.0, 0.9140349134935895)
(312.0, 0.9141334010063895)
(313.0, 0.9140890832484074)
(314.0, 0.9140270549841267)
(315.0, 0.9139952067721516)
(316.0, 0.9138089030914823)
(317.0, 0.9138709680031444)
(318.0, 0.9139495434326016)
(319.0, 0.9140725465937497)
(320.0, 0.914064977803738)
(321.0, 0.9140846201242232)
(322.0, 0.9142092881733742)
(323.0, 0.9143603478240737)
(324.0, 0.9142297934923074)
(325.0, 0.913934357223926)
(326.0, 0.9141144160550455)
(327.0, 0.9142292381707313)
(328.0, 0.9143676005319145)
(329.0, 0.9143230496212117)
(330.0, 0.9143574078851959)
(331.0, 0.9144831294578308)
(332.0, 0.9144811767717713)
(333.0, 0.9144625072455085)
(334.0, 0.914302274298507)
(335.0, 0.9142588547023804)
(336.0, 0.9144278015875366)
(337.0, 0.9145581459911237)
(338.0, 0.9146368629351027)
(339.0, 0.9145509834999994)
(340.0, 0.914506101832844)
(341.0, 0.9143811670467831)
(342.0, 0.9143665430903785)
(343.0, 0.9145095370494181)
(344.0, 0.9146546528115936)
(345.0, 0.914659296777456)
(346.0, 0.9146438964841492)
(347.0, 0.9144929228304591)
(348.0, 0.9145308199999994)
(349.0, 0.9143295552285708)
(350.0, 0.9143993909686604)
(351.0, 0.9144543008380677)
(352.0, 0.9146163893059485)
(353.0, 0.9147403071186435)
(354.0, 0.9147728189014079)
(355.0, 0.9145957525421343)
(356.0, 0.9144951550420163)
(357.0, 0.9145324277932956)
(358.0, 0.9146848386629521)
(359.0, 0.9146049292916661)
(360.0, 0.9147709067036006)
(361.0, 0.9149379323204415)
(362.0, 0.9145711998347102)
(363.0, 0.9147100840659336)
(364.0, 0.9148289041369858)
(365.0, 0.9149660768715842)
(366.0, 0.9148482626566752)
(367.0, 0.9148392445516299)
(368.0, 0.9148605502845523)
(369.0, 0.9149488726216211)
(370.0, 0.9151276705660372)
(371.0, 0.915300887930107)
(372.0, 0.9150249570509378)
(373.0, 0.9151169266978604)
(374.0, 0.9151716193066661)
(375.0, 0.9153766834308505)
(376.0, 0.9154323714721481)
(377.0, 0.9153326894841265)
(378.0, 0.9154892862137198)
(379.0, 0.91545515168421)
(380.0, 0.9154403435958)
(381.0, 0.9154894547643974)
(382.0, 0.9154539890469968)
(383.0, 0.9155253289062494)
(384.0, 0.9155824663246747)
(385.0, 0.9156145505440408)
(386.0, 0.9155130850904387)
(387.0, 0.9156632906185561)
(388.0, 0.9156670588431871)
(389.0, 0.9156787449871789)
(390.0, 0.9156882379156005)
(391.0, 0.9157332306122444)
(392.0, 0.9156773220610682)
(393.0, 0.9154381084771569)
(394.0, 0.9156112469367084)
(395.0, 0.9157093817929288)
(396.0, 0.915814860176322)
(397.0, 0.9156010306532659)
(398.0, 0.9155611480952377)
(399.0, 0.9155604386374996)
(400.0, 0.9156625912094759)
(401.0, 0.9156388916915419)
(402.0, 0.9156223970099252)
(403.0, 0.9157871789356432)
(404.0, 0.9157619032222218)
(405.0, 0.9158783415886695)
(406.0, 0.9159347339926286)
(407.0, 0.9159397528308819)
(408.0, 0.9160051888141805)
(409.0, 0.9159930402804873)
(410.0, 0.9160786070924569)
(411.0, 0.9161107157402908)
(412.0, 0.9161637778087163)
(413.0, 0.916217579975845)
(414.0, 0.9163154448795177)
(415.0, 0.9163992693269226)
(416.0, 0.9163236846402874)
(417.0, 0.9163361589114828)
(418.0, 0.9164094599761332)
(419.0, 0.9163139712619043)
(420.0, 0.9164537657838475)
(421.0, 0.9165214005568716)
(422.0, 0.9165540138061461)
(423.0, 0.9166565111910373)
(424.0, 0.916678921905882)
(425.0, 0.9164646309037555)
(426.0, 0.9165320489578451)
(427.0, 0.916466520689252)
(428.0, 0.915814359277389)
(429.0, 0.9159171966627904)
(430.0, 0.9160604106844544)
(431.0, 0.9161545979050922)
(432.0, 0.9162949752771359)
(433.0, 0.916396757615207)
(434.0, 0.9164484805402295)
(435.0, 0.9165621281536693)
(436.0, 0.9166992495766586)
(437.0, 0.9168342178196343)
(438.0, 0.9169461272323458)
(439.0, 0.9169515788749996)
(440.0, 0.917069594965986)
(441.0, 0.9171569700565606)
(442.0, 0.9170454248984193)
(443.0, 0.9170946878603599)
(444.0, 0.9171493172022467)
(445.0, 0.9171700675336317)
(446.0, 0.917213021845637)
(447.0, 0.9172768999441959)
(448.0, 0.9171825556236075)
(449.0, 0.9171598920666661)
(450.0, 0.9171902234811524)
(451.0, 0.9172255231969021)
(452.0, 0.9173073205298008)
(453.0, 0.917436762477973)
(454.0, 0.9172595171758237)
(455.0, 0.917375764802631)
(456.0, 0.9173771393326035)
(457.0, 0.917427975906113)
(458.0, 0.9174719581263612)
(459.0, 0.917535712163043)
(460.0, 0.917457747104121)
(461.0, 0.9175396659523805)
(462.0, 0.9175884906263494)
(463.0, 0.917629383394396)
(464.0, 0.9177430166129027)
(465.0, 0.9178445659763943)
(466.0, 0.9179423063597425)
(467.0, 0.917977944572649)
(468.0, 0.9180701547654578)
(469.0, 0.9180902488404249)
(470.0, 0.9180680442462839)
(471.0, 0.9180399016207621)
(472.0, 0.9180539851268493)
(473.0, 0.9180343834599151)
(474.0, 0.9180059941368416)
(475.0, 0.9179516932352936)
(476.0, 0.9179741227463307)
(477.0, 0.9180867834832631)
(478.0, 0.9180644642901874)
(479.0, 0.9178753872395828)
(480.0, 0.9179793612162157)
(481.0, 0.9179601174481322)
(482.0, 0.9180978498757758)
(483.0, 0.9182214773553713)
(484.0, 0.9182754977216488)
(485.0, 0.9183617532510282)
(486.0, 0.9183753161088289)
(487.0, 0.9183556765368847)
(488.0, 0.9183079996319012)
(489.0, 0.9183965213775505)
(490.0, 0.9183061969551929)
(491.0, 0.9183403333434953)
(492.0, 0.9179688955476667)
(493.0, 0.9180926680263152)
(494.0, 0.9181601409797974)
(495.0, 0.9181500530947575)
(496.0, 0.9182707026861161)
(497.0, 0.9182783391064251)
(498.0, 0.9182599692685365)
(499.0, 0.9183002254299995)
(500.0, 0.9182677149700593)
(501.0, 0.9182577920119517)
(502.0, 0.9182325355566595)
(503.0, 0.9182061184325392)
(504.0, 0.9182093446237619)
(505.0, 0.9183276498913039)
(506.0, 0.9184106045069029)
(507.0, 0.9183453625295271)
(508.0, 0.9182370760216105)
(509.0, 0.9182171211274505)
(510.0, 0.9182109573385513)
(511.0, 0.9183022308007807)
(512.0, 0.9183094933333328)
(513.0, 0.9184108301264586)
(514.0, 0.9184999900776694)
(515.0, 0.9184903481395343)
(516.0, 0.9184049069052219)
(517.0, 0.9184679432046327)
(518.0, 0.9185255818882461)
(519.0, 0.9184618415480764)
(520.0, 0.9185747029270629)
(521.0, 0.9186518417432946)
(522.0, 0.9187211556022941)
(523.0, 0.9187851195324424)
(524.0, 0.9187585846666663)
(525.0, 0.918506843612167)
(526.0, 0.9185381667741932)
(527.0, 0.9186468449715905)
(528.0, 0.9186327558790166)
(529.0, 0.9185644005188676)
(530.0, 0.9186208900564968)
(531.0, 0.9186073710244358)
(532.0, 0.9186249238555344)
(533.0, 0.9186806173595503)
(534.0, 0.9187692902056073)
(535.0, 0.918807137845149)
(536.0, 0.9188578313035379)
(537.0, 0.9188786944052042)
(538.0, 0.9189013307792205)
(539.0, 0.9188714717685182)
(540.0, 0.9189519985120145)
(541.0, 0.918793195230627)
(542.0, 0.9188304478453035)
(543.0, 0.9188971907352937)
(544.0, 0.918933484981651)
(545.0, 0.9189358881684977)
(546.0, 0.9189789231170014)
(547.0, 0.9189768425182477)
(548.0, 0.9189979864298721)
(549.0, 0.9190612429999996)
(550.0, 0.9191338935662428)
(551.0, 0.9191838627626807)
(552.0, 0.919246814349005)
(553.0, 0.9193001880595664)
(554.0, 0.9193803724954951)
(555.0, 0.9194669260161866)
(556.0, 0.9194348905475759)
(557.0, 0.919498876146953)
(558.0, 0.9195076582558136)
(559.0, 0.9195706996517854)
(560.0, 0.9196295454991085)
(561.0, 0.9197210836476866)
(562.0, 0.9197865923001773)
(563.0, 0.9197022310992905)
(564.0, 0.9197338059203537)
(565.0, 0.9197641734628973)
(566.0, 0.9197631964285712)
(567.0, 0.9198467638292251)
(568.0, 0.9198464949824251)
(569.0, 0.9198953534385963)
(570.0, 0.9198539553152363)
(571.0, 0.9197527985664334)
(572.0, 0.9197437393630016)
(573.0, 0.9197583382665504)
(574.0, 0.9198433899043477)
(575.0, 0.9199646134374998)
(576.0, 0.9198707654592719)
(577.0, 0.9199667274221451)
(578.0, 0.9199961283074264)
(579.0, 0.9200472015172412)
(580.0, 0.9200720472375213)
(581.0, 0.9201292907216493)
(582.0, 0.9201397604373927)
(583.0, 0.9201742158304793)
(584.0, 0.9201293277350426)
(585.0, 0.9200796221928327)
(586.0, 0.9199866086115842)
(587.0, 0.920028624557823)
(588.0, 0.9200470302292019)
(589.0, 0.9200493194661016)
(590.0, 0.9201165593316412)
(591.0, 0.9201793507685809)
(592.0, 0.9202414810370994)
(593.0, 0.9203157538804713)
(594.0, 0.9202953490084033)
(595.0, 0.9204014183808724)
(596.0, 0.920484693442211)
(597.0, 0.9204830594147156)
(598.0, 0.9205663825459097)
(599.0, 0.9206020116666666)
(600.0, 0.920531958061564)
(601.0, 0.9204231977990032)
(602.0, 0.9204902290878937)
(603.0, 0.9205490192301323)
(604.0, 0.9205886713305784)
(605.0, 0.9204992695379537)
(606.0, 0.9205191034678747)
(607.0, 0.9204538927384868)
(608.0, 0.920461688727422)
(609.0, 0.9205839945901639)
(610.0, 0.9205288575941081)
(611.0, 0.9205888089624183)
(612.0, 0.9206865523001632)
(613.0, 0.9204872605944626)
(614.0, 0.9205247782520326)
(615.0, 0.9206342856168832)
(616.0, 0.920638690243112)
(617.0, 0.9205933522168286)
(618.0, 0.9207062918578354)
(619.0, 0.9207712375403228)
(620.0, 0.9208052190016105)
(621.0, 0.9208868122668812)
(622.0, 0.9208463075200644)
(623.0, 0.9208980301842951)
(624.0, 0.9209203151280002)
(625.0, 0.9209786295607031)
(626.0, 0.9209820511084532)
(627.0, 0.9210028125000003)
(628.0, 0.9210955792766299)
(629.0, 0.9211899630000003)
(630.0, 0.9211793768700479)
(631.0, 0.9207750456091776)
(632.0, 0.9208875704818329)
(633.0, 0.9209428862145114)
(634.0, 0.921005056818898)
(635.0, 0.9210306913679249)
(636.0, 0.921115677237049)
(637.0, 0.9210830781739815)
(638.0, 0.9210887002034431)
(639.0, 0.9210354039218752)
(640.0, 0.9211353220280813)
(641.0, 0.921154727344237)
(642.0, 0.9211552008864698)
(643.0, 0.9211800834704971)
(644.0, 0.9212682931007754)
(645.0, 0.9213063560139321)
(646.0, 0.9213499878284391)
(647.0, 0.9213532560185187)
(648.0, 0.9212676156548538)
(649.0, 0.9213309584307694)
(650.0, 0.9213445815514595)
(651.0, 0.9213626821242333)
(652.0, 0.9214456180015316)
(653.0, 0.9214875512614681)
(654.0, 0.921520273244275)
(655.0, 0.9215630219893295)
(656.0, 0.9215749049847796)
(657.0, 0.921531970045593)
(658.0, 0.9215396618512901)
(659.0, 0.9216150880757579)
(660.0, 0.9217166847201214)
(661.0, 0.9217246161102722)
(662.0, 0.9217480238838616)
(663.0, 0.9217462116566268)
(664.0, 0.9217867493759402)
(665.0, 0.921733240630631)
(666.0, 0.9217760658995506)
(667.0, 0.9217856134580842)
(668.0, 0.9218661217563531)
(669.0, 0.9219383110671645)
(670.0, 0.9219849708420271)
(671.0, 0.9220339009300599)
(672.0, 0.9220800149182767)
(673.0, 0.9219786818768549)
(674.0, 0.9218881404888892)
(675.0, 0.9218853206730773)
(676.0, 0.9219308758714923)
(677.0, 0.9219617446533928)
(678.0, 0.9220290864948458)
(679.0, 0.9221164363455887)
(680.0, 0.9222043158516892)
(681.0, 0.922145567529326)
(682.0, 0.9220320178916549)
(683.0, 0.9220307436622811)
(684.0, 0.9220148281459858)
(685.0, 0.922098546661808)
(686.0, 0.922109973056769)
(687.0, 0.9220860721511632)
(688.0, 0.9220489775907116)
(689.0, 0.9221137565072468)
(690.0, 0.9220252666570192)
(691.0, 0.9220527208815033)
(692.0, 0.9220137020923524)
(693.0, 0.9220411535590781)
(694.0, 0.9219265256474823)
(695.0, 0.9218640612068969)
(696.0, 0.9218777933715929)
(697.0, 0.9218813444555878)
(698.0, 0.9218080511516455)
(699.0, 0.921838965371429)
(700.0, 0.9218941471398007)
(701.0, 0.9218657007834762)
(702.0, 0.9219281431223333)
(703.0, 0.9219616779616482)
(704.0, 0.9220008396099295)
(705.0, 0.9220576561189806)
(706.0, 0.9219509943705804)
(707.0, 0.9219729393714694)
(708.0, 0.9220280178067706)
(709.0, 0.9221025328802822)
(710.0, 0.9221402310829823)
(711.0, 0.9221926869522478)
(712.0, 0.9222476903786822)
(713.0, 0.9222781629341742)
(714.0, 0.9221617901118886)
(715.0, 0.9222128276955313)
(716.0, 0.9221870085355653)
(717.0, 0.9222306650557108)
(718.0, 0.9222497285744095)
(719.0, 0.9221915655763895)
(720.0, 0.9222491048613043)
(721.0, 0.9221987209626045)
(722.0, 0.9217362827109273)
(723.0, 0.9218214443853597)
(724.0, 0.9218739052965523)
(725.0, 0.9217895677892568)
(726.0, 0.9217787427028892)
(727.0, 0.9217650017719786)
(728.0, 0.9218054230452681)
(729.0, 0.9218591841232883)
(730.0, 0.9218061361354315)
(731.0, 0.9218742320628421)
(732.0, 0.9218734636289229)
(733.0, 0.9219274575544966)
(734.0, 0.9219907750612252)
(735.0, 0.921900683342392)
(736.0, 0.9218524873744918)
(737.0, 0.9218888501016266)
(738.0, 0.9218765691271995)
(739.0, 0.9219078321351357)
(740.0, 0.921838338313091)
(741.0, 0.9218502917452837)
(742.0, 0.9219282807469724)
(743.0, 0.9219136828965061)
(744.0, 0.921968302872484)
(745.0, 0.9220131130160866)
(746.0, 0.9219833388286487)
(747.0, 0.9220103342446532)
(748.0, 0.922063728190922)
(749.0, 0.9220701317133341)
(750.0, 0.9221572824567251)
(751.0, 0.922201955704788)
(752.0, 0.9222729066268268)
(753.0, 0.9223354994496029)
(754.0, 0.9222545554966896)
(755.0, 0.9223064894841277)
(756.0, 0.9223338611096441)
(757.0, 0.9223481695646446)
(758.0, 0.922336619927537)
(759.0, 0.9223636341052639)
(760.0, 0.9223699409658351)
(761.0, 0.9223172356102369)
(762.0, 0.9223815854652694)
(763.0, 0.9222058497905766)
(764.0, 0.9222742155620922)
(765.0, 0.9222682093994785)
(766.0, 0.9223384547913958)
(767.0, 0.9223754963151048)
(768.0, 0.922371674954487)
(769.0, 0.9223912174870137)
(770.0, 0.9224271252334637)
(771.0, 0.9224693525064773)
(772.0, 0.922461244689522)
(773.0, 0.922497997822998)
(774.0, 0.9225330334000006)
(775.0, 0.9225310202706192)
(776.0, 0.9225483183397689)
(777.0, 0.922584661105399)
(778.0, 0.9225562016752252)
(779.0, 0.9225853198012827)
(780.0, 0.9225914059346997)
(781.0, 0.9226177142583126)
(782.0, 0.9226567403448281)
(783.0, 0.9227321536543373)
(784.0, 0.9228064439426756)
(785.0, 0.922850186310433)
(786.0, 0.9228663751397718)
(787.0, 0.922931635590102)
(788.0, 0.9230035901711032)
(789.0, 0.9230339854810132)
(790.0, 0.9230351795006326)
(791.0, 0.9228564834027783)
(792.0, 0.9228337091488025)
(793.0, 0.922795331416877)
(794.0, 0.9228253556603777)
(795.0, 0.9227990261871862)
(796.0, 0.9227981270639902)
(797.0, 0.9227971355889727)
(798.0, 0.9228051408448062)
(799.0, 0.9225748085312503)
(800.0, 0.9226002648689141)
(801.0, 0.9226576356670826)
(802.0, 0.9226647250996267)
(803.0, 0.9226202238868162)
(804.0, 0.922437384267081)
(805.0, 0.9224939753784122)
(806.0, 0.9225507904832716)
(807.0, 0.9226098252042081)
(808.0, 0.9226248952224971)
(809.0, 0.9226867477469138)
(810.0, 0.9227201570406908)
(811.0, 0.922731695511084)
(812.0, 0.9227027255289055)
(813.0, 0.9227055985135137)
(814.0, 0.9226600311042947)
(815.0, 0.9226278932475492)
(816.0, 0.9225978630599757)
(817.0, 0.9226229822310515)
(818.0, 0.9226129055311357)
(819.0, 0.9226516047500002)
(820.0, 0.9226750163824606)
(821.0, 0.9227401348905112)
(822.0, 0.9227788399149456)
(823.0, 0.9228402716262138)
(824.0, 0.9229064855696972)
(825.0, 0.9229408747336565)
(826.0, 0.9229453806650547)
(827.0, 0.9229878766002418)
(828.0, 0.9230379397708085)
(829.0, 0.923027031975904)
(830.0, 0.9230670388026477)
(831.0, 0.9231157996153849)
(832.0, 0.923174756536615)
(833.0, 0.9232043701498804)
(834.0, 0.9232452866227548)
(835.0, 0.9232931618181822)
(836.0, 0.9232956421565117)
(837.0, 0.9232473913186161)
(838.0, 0.9232499036829562)
(839.0, 0.9232919282500003)
(840.0, 0.9233615874316293)
(841.0, 0.9234218286282664)
(842.0, 0.9233280634282328)
(843.0, 0.9233543116765406)
(844.0, 0.9234224769704145)
(845.0, 0.9233442385106385)
(846.0, 0.9233037628512399)
(847.0, 0.9233662331073116)
(848.0, 0.9233659401060074)
(849.0, 0.9232697794235297)
(850.0, 0.9232482562808464)
(851.0, 0.9231088452230051)
(852.0, 0.9230482654806569)
(853.0, 0.9230050853395788)
(854.0, 0.9230011464970764)
(855.0, 0.9230205729439256)
(856.0, 0.9230664633488919)
(857.0, 0.9230882687529142)
(858.0, 0.923130068859139)
(859.0, 0.9231864492383726)
(860.0, 0.9231874667479679)
(861.0, 0.9232077492343392)
(862.0, 0.9231877063789112)
(863.0, 0.9232232210590282)
(864.0, 0.9232525319017345)
(865.0, 0.9232942114838342)
(866.0, 0.9233119085640142)
(867.0, 0.9232669951843322)
(868.0, 0.9233261397756045)
(869.0, 0.9232915111494256)
(870.0, 0.9232153210390359)
(871.0, 0.9232654162901379)
(872.0, 0.9232840452520049)
(873.0, 0.9232577226601834)
(874.0, 0.923245352634286)
(875.0, 0.9232937137614158)
(876.0, 0.92334550122577)
(877.0, 0.923226469578588)
(878.0, 0.9232450400284418)
(879.0, 0.9232430802784094)
(880.0, 0.9232957724460843)
(881.0, 0.9232926193934243)
(882.0, 0.9233008104020388)
(883.0, 0.9232510553110863)
(884.0, 0.9232783780960455)
(885.0, 0.9233013851072238)
(886.0, 0.9232924366459981)
(887.0, 0.9232615304391896)
(888.0, 0.9232935224690667)
(889.0, 0.9233541168033711)
(890.0, 0.9233991473063976)
(891.0, 0.9234444257174891)
(892.0, 0.9234624117301234)
(893.0, 0.9234677166163313)
(894.0, 0.9234088282122908)
(895.0, 0.9234541539397324)
(896.0, 0.9234633442251954)
(897.0, 0.923438501820713)
(898.0, 0.9234328319187989)
(899.0, 0.9234374865944447)
(900.0, 0.9233556626692566)
(901.0, 0.9233271757760535)
(902.0, 0.9233433810077523)
(903.0, 0.923373775685841)
(904.0, 0.9234287157071827)
(905.0, 0.9233012687417221)
(906.0, 0.9233362060749727)
(907.0, 0.9233743339427315)
(908.0, 0.9234295845929595)
(909.0, 0.9234132486978024)
(910.0, 0.9234471604445667)
(911.0, 0.9234883467982459)
(912.0, 0.9235462608926618)
(913.0, 0.9235621469474838)
(914.0, 0.9235566357868855)
(915.0, 0.9235950001091706)
(916.0, 0.9236295459541988)
(917.0, 0.9236830835784317)
(918.0, 0.9236008611643093)
(919.0, 0.9236614753641307)
(920.0, 0.9236844826004346)
(921.0, 0.9237235767136662)
(922.0, 0.9237360745557966)
(923.0, 0.9237676972673163)
(924.0, 0.923762285048649)
(925.0, 0.9237822566252704)
(926.0, 0.9237717204962248)
(927.0, 0.9238174738739229)
(928.0, 0.923868475306782)
(929.0, 0.9238098768064521)
(930.0, 0.9238767360687438)
(931.0, 0.9238788332457086)
(932.0, 0.923901300241158)
(933.0, 0.9239172811241975)
(934.0, 0.9237364789304817)
(935.0, 0.9236759599038465)
(936.0, 0.9234143995357528)
(937.0, 0.9234567400213224)
(938.0, 0.9234684156336532)
(939.0, 0.9235252287659579)
(940.0, 0.9235507303772587)
(941.0, 0.9235477854033974)
(942.0, 0.9235391770042422)
(943.0, 0.9235814862658902)
(944.0, 0.9236128697936512)
(945.0, 0.9236028081923894)
(946.0, 0.9236690519640975)
(947.0, 0.9237023865189877)
(948.0, 0.9236987905268708)
(949.0, 0.9237079170578951)
(950.0, 0.9237405071608836)
(951.0, 0.923781355189076)
(952.0, 0.9237972300104935)
(953.0, 0.9237855375576524)
(954.0, 0.9238343438900527)
(955.0, 0.923788106527197)
(956.0, 0.9238004657366775)
(957.0, 0.9237849626252613)
(958.0, 0.9238389453910327)
(959.0, 0.9238752600781254)
(960.0, 0.9239112059833511)
(961.0, 0.9239008719178798)
(962.0, 0.9238204919314646)
(963.0, 0.9238198168101664)
(964.0, 0.9238660456010367)
(965.0, 0.9238651381573503)
(966.0, 0.9237942702688732)
(967.0, 0.9238045650103309)
(968.0, 0.923846461532508)
(969.0, 0.9238669135412374)
(970.0, 0.9238554072245111)
(971.0, 0.9239045989197534)
(972.0, 0.9239358445375132)
(973.0, 0.9238291916837786)
(974.0, 0.9238378322871799)
(975.0, 0.9238449604149593)
(976.0, 0.9238415803019451)
(977.0, 0.9238932026278122)
(978.0, 0.9239212968335039)
(979.0, 0.9239566256326533)
(980.0, 0.9239332973598372)
(981.0, 0.9239645803309575)
(982.0, 0.9239432186317399)
(983.0, 0.9239275391565044)
(984.0, 0.9238948793756349)
(985.0, 0.9239214510547671)
(986.0, 0.9238979528115505)
(987.0, 0.9238587729301623)
(988.0, 0.9239003196461075)
(989.0, 0.9239417671717175)
(990.0, 0.9238675900655906)
(991.0, 0.9238580839969761)
(992.0, 0.9238417106394766)
(993.0, 0.9238645164336019)
(994.0, 0.9238883513316586)
(995.0, 0.9239349752309239)
(996.0, 0.9239197051153463)
(997.0, 0.9239616590430864)
(998.0, 0.9240093062362364)
(999.0, 0.9240434034550002)


==> data/FashionMNIST_kmnist_AUROC_raw.txt <==
(0.0, 0.47301639500000003)
(1.0, 0.6581780150000001)
(2.0, 0.7525185750000001)
(3.0, 0.76446474)
(4.0, 0.806180315)
(5.0, 0.810602)
(6.0, 0.804573145)
(7.0, 0.798018185)
(8.0, 0.826695955)
(9.0, 0.7789145499999999)
(10.0, 0.8711349850000001)
(11.0, 0.8405812500000001)
(12.0, 0.893326165)
(13.0, 0.88511926)
(14.0, 0.8881274800000001)
(15.0, 0.89428174)
(16.0, 0.9019607299999999)
(17.0, 0.891663265)
(18.0, 0.8864312299999999)
(19.0, 0.90166368)
(20.0, 0.9042534149999999)
(21.0, 0.89741786)
(22.0, 0.9125797899999999)
(23.0, 0.900103575)
(24.0, 0.9058488450000001)
(25.0, 0.91512674)
(26.0, 0.9188241)
(27.0, 0.92057401)
(28.0, 0.9146727050000001)
(29.0, 0.9145283799999999)
(30.0, 0.9354025399999999)
(31.0, 0.92922158)
(32.0, 0.9130314799999999)
(33.0, 0.9243131950000001)
(34.0, 0.9260917449999999)
(35.0, 0.932995695)
(36.0, 0.933099505)
(37.0, 0.9499506899999999)
(38.0, 0.93699415)
(39.0, 0.9398960600000001)
(40.0, 0.9480935899999999)
(41.0, 0.93321854)
(42.0, 0.9465652899999999)
(43.0, 0.9401356949999999)
(44.0, 0.604994595)
(45.0, 0.8065236950000001)
(46.0, 0.91873168)
(47.0, 0.9463321550000001)
(48.0, 0.9412569349999999)
(49.0, 0.9432866950000001)
(50.0, 0.90892368)
(51.0, 0.919016645)
(52.0, 0.950719045)
(53.0, 0.948627745)
(54.0, 0.9530206900000001)
(55.0, 0.932218985)
(56.0, 0.907823365)
(57.0, 0.9577726950000001)
(58.0, 0.851770955)
(59.0, 0.9353799250000001)
(60.0, 0.93707927)
(61.0, 0.9372456149999999)
(62.0, 0.9322031199999999)
(63.0, 0.93803257)
(64.0, 0.94452303)
(65.0, 0.9459336150000001)
(66.0, 0.9348244450000001)
(67.0, 0.9396294300000001)
(68.0, 0.95377473)
(69.0, 0.940037065)
(70.0, 0.9307743250000001)
(71.0, 0.93042041)
(72.0, 0.930693385)
(73.0, 0.9265559349999999)
(74.0, 0.9239770700000001)
(75.0, 0.9326212699999998)
(76.0, 0.924648095)
(77.0, 0.9237554800000001)
(78.0, 0.918353595)
(79.0, 0.92650583)
(80.0, 0.9204974899999999)
(81.0, 0.917677345)
(82.0, 0.9271837800000001)
(83.0, 0.924995265)
(84.0, 0.92682363)
(85.0, 0.92174472)
(86.0, 0.9173988049999999)
(87.0, 0.91663849)
(88.0, 0.90760829)
(89.0, 0.9199812199999999)
(90.0, 0.923909755)
(91.0, 0.925607165)
(92.0, 0.9178969100000001)
(93.0, 0.90485537)
(94.0, 0.909068875)
(95.0, 0.90125787)
(96.0, 0.914918525)
(97.0, 0.9125684550000002)
(98.0, 0.904173425)
(99.0, 0.9113652950000001)
(100.0, 0.5625303150000001)
(101.0, 0.862910225)
(102.0, 0.959397835)
(103.0, 0.9475105349999999)
(104.0, 0.8982736100000001)
(105.0, 0.8673991)
(106.0, 0.90550991)
(107.0, 0.9179495900000001)
(108.0, 0.91775234)
(109.0, 0.8208605)
(110.0, 0.9318127800000001)
(111.0, 0.911816055)
(112.0, 0.912600655)
(113.0, 0.91328151)
(114.0, 0.9231989)
(115.0, 0.9232581099999999)
(116.0, 0.9218530149999999)
(117.0, 0.92453511)
(118.0, 0.64943942)
(119.0, 0.691202185)
(120.0, 0.7212991200000001)
(121.0, 0.719807035)
(122.0, 0.610144485)
(123.0, 0.808787325)
(124.0, 0.868323325)
(125.0, 0.7656520750000001)
(126.0, 0.86236553)
(127.0, 0.8123078400000001)
(128.0, 0.8063509150000001)
(129.0, 0.8693684800000001)
(130.0, 0.82494454)
(131.0, 0.81325518)
(132.0, 0.82999809)
(133.0, 0.820347335)
(134.0, 0.74230813)
(135.0, 0.6944430500000001)
(136.0, 0.8856331900000001)
(137.0, 0.865003735)
(138.0, 0.8562242899999999)
(139.0, 0.87065232)
(140.0, 0.8656896949999999)
(141.0, 0.83398996)
(142.0, 0.84337376)
(143.0, 0.681257175)
(144.0, 0.7317347049999999)
(145.0, 0.7808373149999999)
(146.0, 0.79070247)
(147.0, 0.791530815)
(148.0, 0.7494908250000001)
(149.0, 0.875579635)
(150.0, 0.8672583650000001)
(151.0, 0.77490814)
(152.0, 0.86211397)
(153.0, 0.8430526800000001)
(154.0, 0.819647645)
(155.0, 0.797344995)
(156.0, 0.799617725)
(157.0, 0.7887533849999999)
(158.0, 0.78210512)
(159.0, 0.788056175)
(160.0, 0.78975885)
(161.0, 0.78562953)
(162.0, 0.780019515)
(163.0, 0.78202583)
(164.0, 0.77938041)
(165.0, 0.78810018)
(166.0, 0.787778565)
(167.0, 0.7873342600000001)
(168.0, 0.7927852)
(169.0, 0.799709405)
(170.0, 0.7925928900000001)
(171.0, 0.884857315)
(172.0, 0.8567383449999999)
(173.0, 0.848797605)
(174.0, 0.701065855)
(175.0, 0.649413195)
(176.0, 0.7284508999999999)
(177.0, 0.74075248)
(178.0, 0.7575461099999999)
(179.0, 0.76011385)
(180.0, 0.76907309)
(181.0, 0.783245545)
(182.0, 0.792498835)
(183.0, 0.790417315)
(184.0, 0.79340695)
(185.0, 0.796191855)
(186.0, 0.79925096)
(187.0, 0.807321495)
(188.0, 0.808323865)
(189.0, 0.81384539)
(190.0, 0.818705475)
(191.0, 0.8240364499999999)
(192.0, 0.823409965)
(193.0, 0.823945285)
(194.0, 0.8306316549999999)
(195.0, 0.829981555)
(196.0, 0.8430029400000001)
(197.0, 0.835037905)
(198.0, 0.84334716)
(199.0, 0.8353796500000001)
(200.0, 0.8385889799999999)
(201.0, 0.8480874700000001)
(202.0, 0.8516002550000001)
(203.0, 0.85203956)
(204.0, 0.8550966800000002)
(205.0, 0.846023285)
(206.0, 0.84294454)
(207.0, 0.8498690450000002)
(208.0, 0.840743575)
(209.0, 0.51273589)
(210.0, 0.372748615)
(211.0, 0.6338268300000001)
(212.0, 0.67592404)
(213.0, 0.592499655)
(214.0, 0.589002625)
(215.0, 0.43881116)
(216.0, 0.672653535)
(217.0, 0.76564623)
(218.0, 0.681225995)
(219.0, 0.7239312100000002)
(220.0, 0.63528674)
(221.0, 0.6231059350000001)
(222.0, 0.634758785)
(223.0, 0.75019762)
(224.0, 0.721215555)
(225.0, 0.69338601)
(226.0, 0.6718584099999999)
(227.0, 0.80715879)
(228.0, 0.69896143)
(229.0, 0.8246551649999999)
(230.0, 0.87469172)
(231.0, 0.7838084650000001)
(232.0, 0.7462743449999999)
(233.0, 0.8979876250000001)
(234.0, 0.7386219600000001)
(235.0, 0.687113495)
(236.0, 0.8310082900000002)
(237.0, 0.77015776)
(238.0, 0.689250345)
(239.0, 0.8092669149999999)
(240.0, 0.860031265)
(241.0, 0.8939893750000001)
(242.0, 0.7587114549999999)
(243.0, 0.6589127149999999)
(244.0, 0.8344138750000001)
(245.0, 0.8455478799999998)
(246.0, 0.674574165)
(247.0, 0.7942305150000001)
(248.0, 0.76478684)
(249.0, 0.7587310549999999)
(250.0, 0.767915025)
(251.0, 0.672111675)
(252.0, 0.8457423)
(253.0, 0.743417735)
(254.0, 0.856842945)
(255.0, 0.82949893)
(256.0, 0.76353556)
(257.0, 0.8118016349999999)
(258.0, 0.67910521)
(259.0, 0.81967474)
(260.0, 0.793058735)
(261.0, 0.875455285)
(262.0, 0.8560926249999999)
(263.0, 0.7639169000000001)
(264.0, 0.739781075)
(265.0, 0.7541390450000001)
(266.0, 0.8580646850000001)
(267.0, 0.813930035)
(268.0, 0.7867965800000001)
(269.0, 0.7733810299999999)
(270.0, 0.7647344650000001)
(271.0, 0.8437650199999999)
(272.0, 0.8278781700000001)
(273.0, 0.79388277)
(274.0, 0.68481467)
(275.0, 0.698312065)
(276.0, 0.6972196900000001)
(277.0, 0.697204955)
(278.0, 0.7377738899999999)
(279.0, 0.7564424300000001)
(280.0, 0.7723330050000001)
(281.0, 0.83487455)
(282.0, 0.77160042)
(283.0, 0.70087543)
(284.0, 0.82639822)
(285.0, 0.7977221750000001)
(286.0, 0.6865666349999999)
(287.0, 0.8021356749999999)
(288.0, 0.5957725899999999)
(289.0, 0.6746028949999999)
(290.0, 0.7896702250000001)
(291.0, 0.834317945)
(292.0, 0.8533131449999998)
(293.0, 0.78685432)
(294.0, 0.81500909)
(295.0, 0.73817287)
(296.0, 0.79605389)
(297.0, 0.582781945)
(298.0, 0.700829105)
(299.0, 0.8242086900000001)
(300.0, 0.829677765)
(301.0, 0.8276524649999999)
(302.0, 0.81788147)
(303.0, 0.82365377)
(304.0, 0.80335828)
(305.0, 0.8161018250000001)
(306.0, 0.770261715)
(307.0, 0.8145568550000001)
(308.0, 0.81274997)
(309.0, 0.7772058900000001)
(310.0, 0.78430404)
(311.0, 0.8070395050000001)
(312.0, 0.8147731850000001)
(313.0, 0.81112092)
(314.0, 0.7376897400000001)
(315.0, 0.8062970300000001)
(316.0, 0.8058776150000001)
(317.0, 0.583090315)
(318.0, 0.61148455)
(319.0, 0.5641567999999999)
(320.0, 0.686240155)
(321.0, 0.715316745)
(322.0, 0.761784475)
(323.0, 0.8582875400000001)
(324.0, 0.827890415)
(325.0, 0.8335559300000001)
(326.0, 0.776551805)
(327.0, 0.8322619)
(328.0, 0.8132037999999999)
(329.0, 0.762549855)
(330.0, 0.8797217799999999)
(331.0, 0.83092432)
(332.0, 0.77367805)
(333.0, 0.8127671350000001)
(334.0, 0.8100426300000001)
(335.0, 0.803507795)
(336.0, 0.8058733299999999)
(337.0, 0.830144605)
(338.0, 0.7961923)
(339.0, 0.70459196)
(340.0, 0.805108955)
(341.0, 0.8074764799999999)
(342.0, 0.8258766399999999)
(343.0, 0.81603768)
(344.0, 0.811145155)
(345.0, 0.817112455)
(346.0, 0.487409965)
(347.0, 0.5972959600000001)
(348.0, 0.70940861)
(349.0, 0.669021425)
(350.0, 0.80229249)
(351.0, 0.80397906)
(352.0, 0.82102005)
(353.0, 0.8336008050000001)
(354.0, 0.7994714199999999)
(355.0, 0.8138721)
(356.0, 0.83215971)
(357.0, 0.7873551599999999)
(358.0, 0.7971082599999999)
(359.0, 0.83054856)
(360.0, 0.8207594050000001)
(361.0, 0.8156549200000001)
(362.0, 0.8300863)
(363.0, 0.834338405)
(364.0, 0.78735069)
(365.0, 0.564130835)
(366.0, 0.841467855)
(367.0, 0.42504749000000003)
(368.0, 0.6527928)
(369.0, 0.7540445250000001)
(370.0, 0.7519478150000001)
(371.0, 0.6673821350000001)
(372.0, 0.7427979100000001)
(373.0, 0.7562938)
(374.0, 0.7503133399999999)
(375.0, 0.74015588)
(376.0, 0.7661344400000001)
(377.0, 0.7169123749999999)
(378.0, 0.73982735)
(379.0, 0.697190585)
(380.0, 0.595293085)
(381.0, 0.726831015)
(382.0, 0.6427204049999999)
(383.0, 0.765942025)
(384.0, 0.756281605)
(385.0, 0.7637877350000001)
(386.0, 0.7825780150000001)
(387.0, 0.7729498649999998)
(388.0, 0.7569583899999999)
(389.0, 0.73267217)
(390.0, 0.7568950350000001)
(391.0, 0.7638950900000001)
(392.0, 0.770824925)
(393.0, 0.81962417)
(394.0, 0.80451023)
(395.0, 0.794005635)
(396.0, 0.7897834149999999)
(397.0, 0.6587645400000001)
(398.0, 0.805247095)
(399.0, 0.8030147799999999)
(400.0, 0.7248007699999999)
(401.0, 0.7195612899999999)
(402.0, 0.71843276)
(403.0, 0.72773755)
(404.0, 0.46739188)
(405.0, 0.65033692)
(406.0, 0.717684105)
(407.0, 0.678238645)
(408.0, 0.722292955)
(409.0, 0.772845875)
(410.0, 0.6822207100000001)
(411.0, 0.6486293599999999)
(412.0, 0.67167162)
(413.0, 0.670979055)
(414.0, 0.5903778900000001)
(415.0, 0.62217157)
(416.0, 0.64188716)
(417.0, 0.62509803)
(418.0, 0.547411575)
(419.0, 0.6883276300000001)
(420.0, 0.654282075)
(421.0, 0.738331955)
(422.0, 0.727935555)
(423.0, 0.5275752650000001)
(424.0, 0.734820545)
(425.0, 0.7082868950000001)
(426.0, 0.69469362)
(427.0, 0.66382232)
(428.0, 0.6211875950000001)
(429.0, 0.58927767)
(430.0, 0.62088525)
(431.0, 0.71433408)
(432.0, 0.61372063)
(433.0, 0.5944713749999999)
(434.0, 0.6402725)
(435.0, 0.6639073999999999)
(436.0, 0.68117317)
(437.0, 0.641658635)
(438.0, 0.62090073)
(439.0, 0.624831665)
(440.0, 0.62308142)
(441.0, 0.6319185199999999)
(442.0, 0.5736142550000001)
(443.0, 0.6923483349999999)
(444.0, 0.60165053)
(445.0, 0.622220675)
(446.0, 0.724981105)
(447.0, 0.69276756)
(448.0, 0.8118096349999999)
(449.0, 0.6563186999999999)
(450.0, 0.620568225)
(451.0, 0.61448534)
(452.0, 0.584054475)
(453.0, 0.6115651100000001)
(454.0, 0.621199885)
(455.0, 0.66330411)
(456.0, 0.6323157850000001)
(457.0, 0.6198128199999999)
(458.0, 0.66219334)
(459.0, 0.699380035)
(460.0, 0.65634194)
(461.0, 0.609565015)
(462.0, 0.6281005449999999)
(463.0, 0.59694348)
(464.0, 0.66982129)
(465.0, 0.62871937)
(466.0, 0.591027835)
(467.0, 0.54145064)
(468.0, 0.56855501)
(469.0, 0.57362121)
(470.0, 0.5623632599999999)
(471.0, 0.57529477)
(472.0, 0.548009995)
(473.0, 0.553258745)
(474.0, 0.567101005)
(475.0, 0.425587025)
(476.0, 0.676220335)
(477.0, 0.685768725)
(478.0, 0.665167555)
(479.0, 0.622550525)
(480.0, 0.6011825799999999)
(481.0, 0.67369658)
(482.0, 0.646612995)
(483.0, 0.652419465)
(484.0, 0.6045298699999999)
(485.0, 0.53768636)
(486.0, 0.5804459599999999)
(487.0, 0.705000485)
(488.0, 0.602940945)
(489.0, 0.5822082749999999)
(490.0, 0.58100117)
(491.0, 0.576171215)
(492.0, 0.573037245)
(493.0, 0.5788505150000001)
(494.0, 0.5798808450000001)
(495.0, 0.603769395)
(496.0, 0.6076462499999999)
(497.0, 0.5636685699999999)
(498.0, 0.6013538199999999)
(499.0, 0.609180525)
(500.0, 0.62385779)
(501.0, 0.47209311)
(502.0, 0.54462243)
(503.0, 0.6290812100000001)
(504.0, 0.689505885)
(505.0, 0.639935725)
(506.0, 0.6123285199999999)
(507.0, 0.67642928)
(508.0, 0.6670677300000001)
(509.0, 0.7186693800000001)
(510.0, 0.71524809)
(511.0, 0.722110635)
(512.0, 0.71876205)
(513.0, 0.693390245)
(514.0, 0.39487597499999993)
(515.0, 0.6794494500000001)
(516.0, 0.62921919)
(517.0, 0.646688245)
(518.0, 0.7138351599999999)
(519.0, 0.5579524149999999)
(520.0, 0.636499125)
(521.0, 0.6263090499999999)
(522.0, 0.64708173)
(523.0, 0.6277950649999999)
(524.0, 0.64618917)
(525.0, 0.666310515)
(526.0, 0.6844977)
(527.0, 0.6761403749999999)
(528.0, 0.687092665)
(529.0, 0.6649093699999999)
(530.0, 0.6716679299999999)
(531.0, 0.6603106299999999)
(532.0, 0.67741078)
(533.0, 0.6494240450000001)
(534.0, 0.66209442)
(535.0, 0.6631652849999999)
(536.0, 0.64791109)
(537.0, 0.63654519)
(538.0, 0.607678495)
(539.0, 0.620375295)
(540.0, 0.65335863)
(541.0, 0.64625515)
(542.0, 0.662441625)
(543.0, 0.62474949)
(544.0, 0.730079565)
(545.0, 0.5262675649999999)
(546.0, 0.6636975749999999)
(547.0, 0.51067112)
(548.0, 0.6708559350000001)
(549.0, 0.66956002)
(550.0, 0.62029397)
(551.0, 0.60223345)
(552.0, 0.527596415)
(553.0, 0.60875146)
(554.0, 0.54064027)
(555.0, 0.5494789099999999)
(556.0, 0.553194135)
(557.0, 0.56686764)
(558.0, 0.574333895)
(559.0, 0.65385705)
(560.0, 0.580266915)
(561.0, 0.570718625)
(562.0, 0.65314417)
(563.0, 0.5441353950000001)
(564.0, 0.6225048)
(565.0, 0.573836875)
(566.0, 0.63063096)
(567.0, 0.618556965)
(568.0, 0.754626805)
(569.0, 0.683696025)
(570.0, 0.79239142)
(571.0, 0.582145275)
(572.0, 0.594328815)
(573.0, 0.587254325)
(574.0, 0.57044084)
(575.0, 0.571371585)
(576.0, 0.541903315)
(577.0, 0.545414565)
(578.0, 0.59499901)
(579.0, 0.582934785)
(580.0, 0.54659099)
(581.0, 0.6277901850000001)
(582.0, 0.5870608)
(583.0, 0.59097267)
(584.0, 0.58595213)
(585.0, 0.62505687)
(586.0, 0.5713044650000001)
(587.0, 0.5652049450000001)
(588.0, 0.61046308)
(589.0, 0.5988769650000001)
(590.0, 0.594482775)
(591.0, 0.552658955)
(592.0, 0.544520605)
(593.0, 0.65576602)
(594.0, 0.650063665)
(595.0, 0.607831115)
(596.0, 0.6353689)
(597.0, 0.474559225)
(598.0, 0.528766225)
(599.0, 0.484665895)
(600.0, 0.571736535)
(601.0, 0.62753106)
(602.0, 0.6270152449999999)
(603.0, 0.626044595)
(604.0, 0.60497657)
(605.0, 0.6817487)
(606.0, 0.58585975)
(607.0, 0.53794754)
(608.0, 0.520659545)
(609.0, 0.55993662)
(610.0, 0.53884979)
(611.0, 0.51946587)
(612.0, 0.5958340750000001)
(613.0, 0.5689556)
(614.0, 0.5451761749999999)
(615.0, 0.515713915)
(616.0, 0.45118664999999997)
(617.0, 0.45741545)
(618.0, 0.499433835)
(619.0, 0.43922117499999996)
(620.0, 0.554092465)
(621.0, 0.5412668350000001)
(622.0, 0.44657832000000003)
(623.0, 0.42168190499999997)
(624.0, 0.413073165)
(625.0, 0.57377103)
(626.0, 0.5144427250000001)
(627.0, 0.542019585)
(628.0, 0.415421095)
(629.0, 0.432504605)
(630.0, 0.42837047500000003)
(631.0, 0.43184351000000004)
(632.0, 0.45728658499999997)
(633.0, 0.431997755)
(634.0, 0.5058285899999999)
(635.0, 0.67703259)
(636.0, 0.622269185)
(637.0, 0.7218643849999999)
(638.0, 0.608761985)
(639.0, 0.695814635)
(640.0, 0.652701215)
(641.0, 0.5858076)
(642.0, 0.40071031)
(643.0, 0.626371705)
(644.0, 0.601934075)
(645.0, 0.586810685)
(646.0, 0.6037474)
(647.0, 0.536401175)
(648.0, 0.51387108)
(649.0, 0.5339491300000001)
(650.0, 0.522914645)
(651.0, 0.479885735)
(652.0, 0.50603559)
(653.0, 0.543458575)
(654.0, 0.534944105)
(655.0, 0.5058615550000001)
(656.0, 0.500170445)
(657.0, 0.47681838)
(658.0, 0.46912261000000005)
(659.0, 0.458133465)
(660.0, 0.44790933499999996)
(661.0, 0.463486155)
(662.0, 0.4701107849999999)
(663.0, 0.46244731999999994)
(664.0, 0.52786265)
(665.0, 0.49510763)
(666.0, 0.483716795)
(667.0, 0.41693739499999993)
(668.0, 0.450008795)
(669.0, 0.44124266)
(670.0, 0.6040835750000001)
(671.0, 0.56356771)
(672.0, 0.5769876349999999)
(673.0, 0.60815009)
(674.0, 0.603469365)
(675.0, 0.61008317)
(676.0, 0.59474229)
(677.0, 0.683528555)
(678.0, 0.53285939)
(679.0, 0.60766065)
(680.0, 0.583271875)
(681.0, 0.603047425)
(682.0, 0.57584906)
(683.0, 0.5589809750000001)
(684.0, 0.582599905)
(685.0, 0.520889765)
(686.0, 0.538432405)
(687.0, 0.55560852)
(688.0, 0.5150695700000001)
(689.0, 0.507369015)
(690.0, 0.48954349500000005)
(691.0, 0.47224173)
(692.0, 0.4780024949999999)
(693.0, 0.46733647)
(694.0, 0.46261011)
(695.0, 0.46197627)
(696.0, 0.63822924)
(697.0, 0.5572472)
(698.0, 0.56995248)
(699.0, 0.585975045)
(700.0, 0.562251445)
(701.0, 0.5186360750000001)
(702.0, 0.48732583999999995)
(703.0, 0.47423477999999997)
(704.0, 0.48838786)
(705.0, 0.44692865000000004)
(706.0, 0.423220065)
(707.0, 0.408240615)
(708.0, 0.39911768500000006)
(709.0, 0.592488445)
(710.0, 0.490792775)
(711.0, 0.59813608)
(712.0, 0.517733)
(713.0, 0.5366894449999999)
(714.0, 0.6026917350000001)
(715.0, 0.504487795)
(716.0, 0.48611898499999995)
(717.0, 0.35003316)
(718.0, 0.6112852)
(719.0, 0.593655195)
(720.0, 0.504404635)
(721.0, 0.555664385)
(722.0, 0.649432735)
(723.0, 0.5565849350000001)
(724.0, 0.6699893699999999)
(725.0, 0.665749445)
(726.0, 0.59194308)
(727.0, 0.54469746)
(728.0, 0.473642385)
(729.0, 0.480034035)
(730.0, 0.538571125)
(731.0, 0.63587734)
(732.0, 0.535092555)
(733.0, 0.526134235)
(734.0, 0.49577324)
(735.0, 0.495318295)
(736.0, 0.49045906499999997)
(737.0, 0.51848763)
(738.0, 0.47607258500000005)
(739.0, 0.477533135)
(740.0, 0.44540675500000004)
(741.0, 0.45670281)
(742.0, 0.45466026)
(743.0, 0.43400394999999997)
(744.0, 0.394714575)
(745.0, 0.43903576)
(746.0, 0.42850645499999995)
(747.0, 0.424040905)
(748.0, 0.22728215999999998)
(749.0, 0.46609111000000003)
(750.0, 0.46008106000000004)
(751.0, 0.39958419)
(752.0, 0.39980971)
(753.0, 0.6011340599999999)
(754.0, 0.47737998000000004)
(755.0, 0.41217443)
(756.0, 0.7895985249999999)
(757.0, 0.633588705)
(758.0, 0.533139005)
(759.0, 0.528086475)
(760.0, 0.62900736)
(761.0, 0.565251375)
(762.0, 0.55957892)
(763.0, 0.5395249799999999)
(764.0, 0.642281455)
(765.0, 0.60249945)
(766.0, 0.5803592449999999)
(767.0, 0.553483)
(768.0, 0.51397984)
(769.0, 0.556286845)
(770.0, 0.536858335)
(771.0, 0.5036981700000001)
(772.0, 0.47660074500000005)
(773.0, 0.45893047500000006)
(774.0, 0.466963665)
(775.0, 0.453163745)
(776.0, 0.41120238499999995)
(777.0, 0.42892659)
(778.0, 0.456908525)
(779.0, 0.450355405)
(780.0, 0.427636205)
(781.0, 0.5181230250000001)
(782.0, 0.61483323)
(783.0, 0.464025295)
(784.0, 0.47978004500000004)
(785.0, 0.43551988999999997)
(786.0, 0.54356288)
(787.0, 0.5123071699999999)
(788.0, 0.54092283)
(789.0, 0.504570215)
(790.0, 0.53895393)
(791.0, 0.616157385)
(792.0, 0.555187625)
(793.0, 0.6028820300000001)
(794.0, 0.559167165)
(795.0, 0.5925690800000001)
(796.0, 0.5461299749999999)
(797.0, 0.55776436)
(798.0, 0.54234454)
(799.0, 0.606848845)
(800.0, 0.57620295)
(801.0, 0.560039145)
(802.0, 0.5776303899999999)
(803.0, 0.5552468500000001)
(804.0, 0.5354333099999999)
(805.0, 0.5767643650000001)
(806.0, 0.557055775)
(807.0, 0.516490985)
(808.0, 0.5276133900000001)
(809.0, 0.52963111)
(810.0, 0.582278175)
(811.0, 0.5192986900000001)
(812.0, 0.45803549499999996)
(813.0, 0.41502606000000003)
(814.0, 0.494894705)
(815.0, 0.640052885)
(816.0, 0.680027515)
(817.0, 0.596375885)
(818.0, 0.5619079250000001)
(819.0, 0.653773645)
(820.0, 0.61273021)
(821.0, 0.58578057)
(822.0, 0.5889037850000001)
(823.0, 0.591630385)
(824.0, 0.5226130849999999)
(825.0, 0.518003705)
(826.0, 0.503233065)
(827.0, 0.546709015)
(828.0, 0.492490395)
(829.0, 0.47130954)
(830.0, 0.5535705550000001)
(831.0, 0.45735767499999996)
(832.0, 0.46447368499999997)
(833.0, 0.46600507)
(834.0, 0.45522672000000003)
(835.0, 0.440212735)
(836.0, 0.398880405)
(837.0, 0.42366661)
(838.0, 0.24413932500000002)
(839.0, 0.49611191500000007)
(840.0, 0.439163635)
(841.0, 0.445969555)
(842.0, 0.422641425)
(843.0, 0.48983382000000003)
(844.0, 0.436695825)
(845.0, 0.433362975)
(846.0, 0.48968393499999996)
(847.0, 0.58890706)
(848.0, 0.5856208549999999)
(849.0, 0.30395122)
(850.0, 0.326814555)
(851.0, 0.563384545)
(852.0, 0.466349275)
(853.0, 0.6207850050000001)
(854.0, 0.44577269499999994)
(855.0, 0.560738145)
(856.0, 0.49301761)
(857.0, 0.572709285)
(858.0, 0.5674515)
(859.0, 0.576678805)
(860.0, 0.55476607)
(861.0, 0.532089245)
(862.0, 0.43769336000000003)
(863.0, 0.5178225949999999)
(864.0, 0.60577288)
(865.0, 0.633079755)
(866.0, 0.61265115)
(867.0, 0.5914542700000001)
(868.0, 0.599680285)
(869.0, 0.6447119299999999)
(870.0, 0.6308678050000001)
(871.0, 0.46377576)
(872.0, 0.6327618850000001)
(873.0, 0.6405430249999999)
(874.0, 0.6156441050000001)
(875.0, 0.6311744149999999)
(876.0, 0.6083654199999999)
(877.0, 0.65811653)
(878.0, 0.486132875)
(879.0, 0.6776402399999999)
(880.0, 0.5795909450000001)
(881.0, 0.70290604)
(882.0, 0.6012634)
(883.0, 0.5888724949999999)
(884.0, 0.588466965)
(885.0, 0.64989866)
(886.0, 0.63769469)
(887.0, 0.586964135)
(888.0, 0.6407069999999999)
(889.0, 0.7000708449999999)
(890.0, 0.65097231)
(891.0, 0.6644092450000001)
(892.0, 0.539453705)
(893.0, 0.61238852)
(894.0, 0.6438383200000001)
(895.0, 0.72734706)
(896.0, 0.779193845)
(897.0, 0.749445275)
(898.0, 0.768728295)
(899.0, 0.76402587)
(900.0, 0.511968265)
(901.0, 0.5655144750000001)
(902.0, 0.58712619)
(903.0, 0.65534017)
(904.0, 0.5713170599999999)
(905.0, 0.6071673849999999)
(906.0, 0.686111225)
(907.0, 0.59044699)
(908.0, 0.65802391)
(909.0, 0.646649465)
(910.0, 0.62259406)
(911.0, 0.714052975)
(912.0, 0.7087899200000001)
(913.0, 0.664505425)
(914.0, 0.6928603799999999)
(915.0, 0.74009477)
(916.0, 0.639377725)
(917.0, 0.6755238600000001)
(918.0, 0.634571055)
(919.0, 0.36256581499999996)
(920.0, 0.64272773)
(921.0, 0.540965125)
(922.0, 0.72467883)
(923.0, 0.56931939)
(924.0, 0.6894139300000001)
(925.0, 0.72301146)
(926.0, 0.547149865)
(927.0, 0.5886679850000001)
(928.0, 0.574933255)
(929.0, 0.6508945449999999)
(930.0, 0.691832255)
(931.0, 0.744235925)
(932.0, 0.762151)
(933.0, 0.53141454)
(934.0, 0.675220935)
(935.0, 0.6617692550000001)
(936.0, 0.63851805)
(937.0, 0.662102815)
(938.0, 0.6939736950000001)
(939.0, 0.65687961)
(940.0, 0.6861098000000001)
(941.0, 0.7088332399999999)
(942.0, 0.760290345)
(943.0, 0.711373775)
(944.0, 0.73292008)
(945.0, 0.39336294)
(946.0, 0.4443252)
(947.0, 0.5892233600000001)
(948.0, 0.525397585)
(949.0, 0.61750259)
(950.0, 0.568809085)
(951.0, 0.662518095)
(952.0, 0.68882968)
(953.0, 0.685852045)
(954.0, 0.7000310699999999)
(955.0, 0.44576563500000005)
(956.0, 0.654562435)
(957.0, 0.629231425)
(958.0, 0.586538335)
(959.0, 0.7378763800000001)
(960.0, 0.7629834400000001)
(961.0, 0.774546865)
(962.0, 0.516771125)
(963.0, 0.56593704)
(964.0, 0.664737705)
(965.0, 0.7014397450000001)
(966.0, 0.72690147)
(967.0, 0.7389956149999999)
(968.0, 0.745558935)
(969.0, 0.756791685)
(970.0, 0.7705874500000001)
(971.0, 0.7654549049999999)
(972.0, 0.766289935)
(973.0, 0.7572964)
(974.0, 0.5969665550000001)
(975.0, 0.7712819800000001)
(976.0, 0.7582756700000001)
(977.0, 0.575336125)
(978.0, 0.6872287100000001)
(979.0, 0.63786944)
(980.0, 0.538393865)
(981.0, 0.499134615)
(982.0, 0.626769985)
(983.0, 0.69846222)
(984.0, 0.66581463)
(985.0, 0.685053445)
(986.0, 0.677925525)
(987.0, 0.6502557599999998)
(988.0, 0.6391397449999999)
(989.0, 0.6637834)
(990.0, 0.68333609)
(991.0, 0.696214615)
(992.0, 0.7410542149999999)
(993.0, 0.7074597249999999)
(994.0, 0.712053965)
(995.0, 0.6755176199999999)
(996.0, 0.55360125)
(997.0, 0.74150168)
(998.0, 0.62256602)
(999.0, 0.47171013500000003)


==> data/FashionMNIST_kmnist_AUROC_raw_smoothed.txt <==
(0.0, 0.47301639500000003)
(1.0, 0.565597205)
(2.0, 0.6279043283333333)
(3.0, 0.66204443125)
(4.0, 0.690871608)
(5.0, 0.7108266733333334)
(6.0, 0.7242190264285715)
(7.0, 0.73344392125)
(8.0, 0.7438052583333333)
(9.0, 0.7473161875)
(10.0, 0.7585724418181817)
(11.0, 0.7654065091666666)
(12.0, 0.7752464826923077)
(13.0, 0.7830945382142857)
(14.0, 0.7900967343333333)
(15.0, 0.7966082971874999)
(16.0, 0.802805499117647)
(17.0, 0.8077420416666666)
(18.0, 0.8118835778947368)
(19.0, 0.8163725829999999)
(20.0, 0.8205573845238094)
(21.0, 0.8240510424999999)
(22.0, 0.8279001184782608)
(23.0, 0.8309085958333333)
(24.0, 0.8339062058)
(25.0, 0.8370300724999999)
(26.0, 0.8400594809259259)
(27.0, 0.8429349998214285)
(28.0, 0.8454087137931033)
(29.0, 0.8477127026666665)
(30.0, 0.8505414070967741)
(31.0, 0.8530001624999999)
(32.0, 0.8548192933333332)
(33.0, 0.8568632316176469)
(34.0, 0.858841189142857)
(35.0, 0.8609010365277776)
(36.0, 0.8628523464864863)
(37.0, 0.8651444081578946)
(38.0, 0.8669867092307691)
(39.0, 0.868809443)
(40.0, 0.8707432026829268)
(41.0, 0.8722307107142857)
(42.0, 0.8739594218604652)
(43.0, 0.8754634280681819)
(44.0, 0.8694530095555556)
(45.0, 0.8680849809782609)
(46.0, 0.869162570319149)
(47.0, 0.8707702700000001)
(48.0, 0.872208773367347)
(49.0, 0.8736303318)
(50.0, 0.8743223582352941)
(51.0, 0.8751818637500001)
(52.0, 0.8766070935849057)
(53.0, 0.8779408093518519)
(54.0, 0.8793058980909092)
(55.0, 0.8802507746428573)
(56.0, 0.8807345042982457)
(57.0, 0.8820627489655174)
(58.0, 0.8815493287288138)
(59.0, 0.8824465053333336)
(60.0, 0.8833421244262297)
(61.0, 0.8842115355645164)
(62.0, 0.884973306746032)
(63.0, 0.8858023577343753)
(64.0, 0.886705752692308)
(65.0, 0.8876031445454549)
(66.0, 0.8883079400746272)
(67.0, 0.8890626678676474)
(68.0, 0.89000052384058)
(69.0, 0.8907153315714289)
(70.0, 0.8912795427464792)
(71.0, 0.8918231659027781)
(72.0, 0.8923556346575345)
(73.0, 0.8928178008783787)
(74.0, 0.8932332578000003)
(75.0, 0.8937515211184214)
(76.0, 0.8941527753246756)
(77.0, 0.8945322971794875)
(78.0, 0.894833832594937)
(79.0, 0.8952297325625003)
(80.0, 0.8955416801851854)
(81.0, 0.8958116273170734)
(82.0, 0.8961896050602413)
(83.0, 0.8965325295833336)
(84.0, 0.8968888954705885)
(85.0, 0.8971779166860467)
(86.0, 0.8974103406896554)
(87.0, 0.8976288423863639)
(88.0, 0.8977409710112362)
(89.0, 0.8979880848888891)
(90.0, 0.8982729384065936)
(91.0, 0.8985700495652176)
(92.0, 0.8987778652688174)
(93.0, 0.8988425195744683)
(94.0, 0.8989501654210528)
(95.0, 0.8989742040104168)
(96.0, 0.8991385784536085)
(97.0, 0.8992756180102043)
(98.0, 0.899325090808081)
(99.0, 0.8994454928500002)
(100.0, 0.8961096990099012)
(101.0, 0.8957842139705885)
(102.0, 0.8964018219417478)
(103.0, 0.8968932518750002)
(104.0, 0.8969063981428573)
(105.0, 0.8966280274056606)
(106.0, 0.8967110356542058)
(107.0, 0.8969076889351855)
(108.0, 0.8970989242660553)
(109.0, 0.8964058476818184)
(110.0, 0.8967248290540543)
(111.0, 0.8968595721428574)
(112.0, 0.8969988737610622)
(113.0, 0.8971417039035091)
(114.0, 0.8973682882173917)
(115.0, 0.8975914763362073)
(116.0, 0.8977988399145302)
(117.0, 0.8980254184745766)
(118.0, 0.8959364605042021)
(119.0, 0.894230341541667)
(120.0, 0.8928011578925623)
(121.0, 0.8913831732786889)
(122.0, 0.8890966798780491)
(123.0, 0.8884490237903229)
(124.0, 0.8882880182000003)
(125.0, 0.8873147170634923)
(126.0, 0.8871182667716537)
(127.0, 0.8865338103125002)
(128.0, 0.8859122374806204)
(129.0, 0.8857849778076926)
(130.0, 0.8853205469847332)
(131.0, 0.8847745972348489)
(132.0, 0.8843627437969929)
(133.0, 0.883885016865672)
(134.0, 0.8828362991851856)
(135.0, 0.8814510547058827)
(136.0, 0.8814815812408763)
(137.0, 0.8813621765579713)
(138.0, 0.8811813284532377)
(139.0, 0.8811061212500003)
(140.0, 0.8809967848936173)
(141.0, 0.8806657509154933)
(142.0, 0.8804049677622381)
(143.0, 0.8790219969791669)
(144.0, 0.8780062225517244)
(145.0, 0.8773406820890414)
(146.0, 0.8767513064965989)
(147.0, 0.8761754923648651)
(148.0, 0.8753252596979868)
(149.0, 0.8753269555333335)
(150.0, 0.8752735211589405)
(151.0, 0.8746132225986843)
(152.0, 0.874531528137255)
(153.0, 0.8743271200324676)
(154.0, 0.8739743492258065)
(155.0, 0.8734831354166668)
(156.0, 0.8730126550955415)
(157.0, 0.8724793685759494)
(158.0, 0.8719109770754717)
(159.0, 0.8713868845625)
(160.0, 0.870879878136646)
(161.0, 0.8703536414197531)
(162.0, 0.8697994443251534)
(163.0, 0.8692642393597562)
(164.0, 0.8687194888787879)
(165.0, 0.8682338303915663)
(166.0, 0.8677520623353294)
(167.0, 0.8672733849404762)
(168.0, 0.8668326264497042)
(169.0, 0.8664377839705882)
(170.0, 0.8660059424853801)
(171.0, 0.866115543488372)
(172.0, 0.8660613400289017)
(173.0, 0.8659621231609195)
(174.0, 0.8650198587714285)
(175.0, 0.8637948209090909)
(176.0, 0.8630301659887005)
(177.0, 0.8623432126966292)
(178.0, 0.8617577540223463)
(179.0, 0.8611930656666666)
(180.0, 0.8606841155248619)
(181.0, 0.8602586288736264)
(182.0, 0.8598883567759563)
(183.0, 0.8595107967663044)
(184.0, 0.8591534786756757)
(185.0, 0.8588149753225807)
(186.0, 0.8584964511764706)
(187.0, 0.858224243962766)
(188.0, 0.8579602207936509)
(189.0, 0.8577280374736843)
(190.0, 0.8575237308638745)
(191.0, 0.8573493179427084)
(192.0, 0.857173466373057)
(193.0, 0.8570021870876289)
(194.0, 0.8568669535897436)
(195.0, 0.8567297831887756)
(196.0, 0.856660103781726)
(197.0, 0.8565509007575758)
(198.0, 0.8564845503015076)
(199.0, 0.8563790258)
(200.0, 0.8562905181094528)
(201.0, 0.8562499089603961)
(202.0, 0.8562270042610838)
(203.0, 0.8562064775735294)
(204.0, 0.8562010639268293)
(205.0, 0.8561516572330097)
(206.0, 0.8560878547342995)
(207.0, 0.8560579566105769)
(208.0, 0.8559846820574163)
(209.0, 0.854350164)
(210.0, 0.8520676922037914)
(211.0, 0.8510382541745283)
(212.0, 0.850216121713615)
(213.0, 0.8490118391588786)
(214.0, 0.8478024939767442)
(215.0, 0.8459090155787038)
(216.0, 0.8451106032258066)
(217.0, 0.8447460877522937)
(218.0, 0.8439994206621005)
(219.0, 0.8434536560681819)
(220.0, 0.8425117243212671)
(221.0, 0.8415234099549551)
(222.0, 0.8405962143273544)
(223.0, 0.8401926491741073)
(224.0, 0.839663862088889)
(225.0, 0.8390166149557523)
(226.0, 0.838280235198238)
(227.0, 0.8381437376315791)
(228.0, 0.8375359546288211)
(229.0, 0.8374799511956523)
(230.0, 0.8376410411038963)
(231.0, 0.8374090041379312)
(232.0, 0.8370178682618027)
(233.0, 0.8372784227777779)
(234.0, 0.8368586080425533)
(235.0, 0.836224094851695)
(236.0, 0.836202087236287)
(237.0, 0.8359245900630252)
(238.0, 0.8353108902928871)
(239.0, 0.8352023737291667)
(240.0, 0.835305398174274)
(241.0, 0.835547893946281)
(242.0, 0.8352316946090536)
(243.0, 0.834509075840164)
(244.0, 0.8345086872653061)
(245.0, 0.8345535620325203)
(246.0, 0.8339058721659919)
(247.0, 0.8337458908870967)
(248.0, 0.8334689469076305)
(249.0, 0.83316999534)
(250.0, 0.8329100153784861)
(251.0, 0.8322719267261905)
(252.0, 0.8323251693083005)
(253.0, 0.8319751400393701)
(254.0, 0.8320726608431372)
(255.0, 0.8320626072070313)
(256.0, 0.8317959650000001)
(257.0, 0.8317184675968993)
(258.0, 0.8311292272200773)
(259.0, 0.8310851715)
(260.0, 0.8309394763409962)
(261.0, 0.8311093840076336)
(262.0, 0.8312043773193916)
(263.0, 0.8309495005113635)
(264.0, 0.830605468716981)
(265.0, 0.8303180009586465)
(266.0, 0.8304219211235954)
(267.0, 0.8303603842350745)
(268.0, 0.8301984370074348)
(269.0, 0.8299880021666665)
(270.0, 0.8297472142066419)
(271.0, 0.8297987502573527)
(272.0, 0.829791715164835)
(273.0, 0.8296606606204378)
(274.0, 0.8291339479272726)
(275.0, 0.8286599555978259)
(276.0, 0.8281854420036099)
(277.0, 0.8277142891726617)
(278.0, 0.8273919221505375)
(279.0, 0.8271385311071427)
(280.0, 0.8269434936476867)
(281.0, 0.8269716179609928)
(282.0, 0.8267759600176677)
(283.0, 0.8263326482922534)
(284.0, 0.826332878368421)
(285.0, 0.8262328409440558)
(286.0, 0.8257461991114982)
(287.0, 0.8256642181249999)
(288.0, 0.8248687453633217)
(289.0, 0.8243505872586205)
(290.0, 0.8242314107560136)
(291.0, 0.8242659536815067)
(292.0, 0.8243650908532422)
(293.0, 0.8242375031972787)
(294.0, 0.8242062204406778)
(295.0, 0.8239155672297296)
(296.0, 0.8238217568686867)
(297.0, 0.8230128984395972)
(298.0, 0.8226042569899665)
(299.0, 0.8226096051)
(300.0, 0.822633087358804)
(301.0, 0.8226497078145696)
(302.0, 0.8226339710561057)
(303.0, 0.8226373256578948)
(304.0, 0.8225741156721312)
(305.0, 0.8225529643954249)
(306.0, 0.822382634592834)
(307.0, 0.8223572262175326)
(308.0, 0.822326134773463)
(309.0, 0.8221805855967743)
(310.0, 0.8220587960610933)
(311.0, 0.8220106573076924)
(312.0, 0.8219875343929713)
(313.0, 0.8219529273407644)
(314.0, 0.8216854251587302)
(315.0, 0.8216367277056963)
(316.0, 0.8215870144164039)
(317.0, 0.8208370247955976)
(318.0, 0.8201807474451412)
(319.0, 0.8193806726093752)
(320.0, 0.8189659046417448)
(321.0, 0.8186440128416151)
(322.0, 0.8184679771207433)
(323.0, 0.8185908770061731)
(324.0, 0.818619490969231)
(325.0, 0.8186653082668714)
(326.0, 0.8185365207951073)
(327.0, 0.8185783664634149)
(328.0, 0.818562030395137)
(329.0, 0.8183922965303032)
(330.0, 0.8185775819788521)
(331.0, 0.8186147709487953)
(332.0, 0.818479825840841)
(333.0, 0.8184627219760481)
(334.0, 0.8184375873731345)
(335.0, 0.8183931534672622)
(336.0, 0.8183560026557866)
(337.0, 0.818390880177515)
(338.0, 0.8183253976401182)
(339.0, 0.8179908875294121)
(340.0, 0.8179531106011734)
(341.0, 0.817922477178363)
(342.0, 0.8179456671574348)
(343.0, 0.8179401206831399)
(344.0, 0.8179204251304352)
(345.0, 0.8179180899566478)
(346.0, 0.8169656169740638)
(347.0, 0.8163343823275866)
(348.0, 0.8160280047564473)
(349.0, 0.8156079859571432)
(350.0, 0.8155700500712254)
(351.0, 0.8155371211221594)
(352.0, 0.8155526534985839)
(353.0, 0.8156036369774015)
(354.0, 0.8155581941126764)
(355.0, 0.8155534578932587)
(356.0, 0.8155999740056026)
(357.0, 0.8155210778770953)
(358.0, 0.8154697886908081)
(359.0, 0.8155116741666669)
(360.0, 0.8155262108171748)
(361.0, 0.8155265663674036)
(362.0, 0.8155666758264466)
(363.0, 0.8156182465109894)
(364.0, 0.8155408011506853)
(365.0, 0.8148538886748637)
(366.0, 0.8149264062942783)
(367.0, 0.8138669527173916)
(368.0, 0.8134304373983743)
(369.0, 0.8132699349324327)
(370.0, 0.8131046461994612)
(371.0, 0.8127129190188175)
(372.0, 0.8125254793163542)
(373.0, 0.8123751272326206)
(374.0, 0.8122096291333336)
(375.0, 0.8120179968218088)
(376.0, 0.8118962897745361)
(377.0, 0.8116450095767198)
(378.0, 0.8114555170712403)
(379.0, 0.8111548198815791)
(380.0, 0.8105882536482941)
(381.0, 0.8103689938612567)
(382.0, 0.8099312690861621)
(383.0, 0.809816713763021)
(384.0, 0.8096776615324677)
(385.0, 0.8095587757124354)
(386.0, 0.8094890579844963)
(387.0, 0.8093948848067012)
(388.0, 0.8092600866195374)
(389.0, 0.809063707346154)
(390.0, 0.8089302836317137)
(391.0, 0.8088153979336736)
(392.0, 0.8087187300636134)
(393.0, 0.8087464088451778)
(394.0, 0.8087356843417722)
(395.0, 0.8086984872474748)
(396.0, 0.8086508422292192)
(397.0, 0.8082742434798996)
(398.0, 0.8082666566416041)
(399.0, 0.8082535269500001)
(400.0, 0.8080454153366584)
(401.0, 0.8078253055721394)
(402.0, 0.8076034878411912)
(403.0, 0.8074057998762377)
(404.0, 0.8065662593333335)
(405.0, 0.8061814580049262)
(406.0, 0.805964019791155)
(407.0, 0.805650967401961)
(408.0, 0.8054471580806848)
(409.0, 0.8053676427560977)
(410.0, 0.8050680151824819)
(411.0, 0.8046883097087381)
(412.0, 0.8043662353995159)
(413.0, 0.8040440441425123)
(414.0, 0.8035291859397593)
(415.0, 0.8030932301322118)
(416.0, 0.8027066448321345)
(417.0, 0.8022817438397131)
(418.0, 0.8016734618138426)
(419.0, 0.8014035907857144)
(420.0, 0.8010541335035631)
(421.0, 0.8009055027488153)
(422.0, 0.8007329969621751)
(423.0, 0.8000887570283021)
(424.0, 0.799935184764706)
(425.0, 0.7997200479342724)
(426.0, 0.7994740844028104)
(427.0, 0.7991571410280375)
(428.0, 0.7987422936013987)
(429.0, 0.7982551665697676)
(430.0, 0.7978436354408354)
(431.0, 0.7976503262847223)
(432.0, 0.7972255463856814)
(433.0, 0.7967583708755762)
(434.0, 0.7963986332413795)
(435.0, 0.7960947542660552)
(436.0, 0.7958317758123572)
(437.0, 0.7954797823401829)
(438.0, 0.7950821079612759)
(439.0, 0.7946951751363639)
(440.0, 0.79430602829932)
(441.0, 0.7939386357466066)
(442.0, 0.793441289514673)
(443.0, 0.7932136026801805)
(444.0, 0.7927831238651688)
(445.0, 0.7924006968497761)
(446.0, 0.7922498700223717)
(447.0, 0.7920278112946432)
(448.0, 0.7920718688084636)
(449.0, 0.7917701951000004)
(450.0, 0.7913905898447897)
(451.0, 0.790999206548673)
(452.0, 0.7905423749117002)
(453.0, 0.7901481518612339)
(454.0, 0.7897768369890114)
(455.0, 0.7894994845175443)
(456.0, 0.7891555376914665)
(457.0, 0.7887857937663759)
(458.0, 0.788509993213508)
(459.0, 0.788316232434783)
(460.0, 0.7880299541431675)
(461.0, 0.7876436663961043)
(462.0, 0.7872990808207347)
(463.0, 0.7868888316810349)
(464.0, 0.7866370735268821)
(465.0, 0.7862981943347643)
(466.0, 0.785880056520343)
(467.0, 0.7853577714423081)
(468.0, 0.7848955054264397)
(469.0, 0.7844459856489366)
(470.0, 0.7839744724309984)
(471.0, 0.7835323544173733)
(472.0, 0.7830344213107827)
(473.0, 0.7825496625000005)
(474.0, 0.7820960863789478)
(475.0, 0.7813471177626055)
(476.0, 0.7811267261844868)
(477.0, 0.7809272324581594)
(478.0, 0.7806855629853866)
(479.0, 0.7803561149895837)
(480.0, 0.7799836128378382)
(481.0, 0.7797631003215771)
(482.0, 0.7794874272256732)
(483.0, 0.7792248901136367)
(484.0, 0.7788646941958767)
(485.0, 0.7783684424794243)
(486.0, 0.7779620308110887)
(487.0, 0.7778125194467217)
(488.0, 0.7774549088650311)
(489.0, 0.7770564463469392)
(490.0, 0.7766571484317722)
(491.0, 0.7762496566971548)
(492.0, 0.775837461135903)
(493.0, 0.7754387021356279)
(494.0, 0.7750436357575762)
(495.0, 0.7746983247883069)
(496.0, 0.7743622039134813)
(497.0, 0.7739391243273097)
(498.0, 0.7735932619939885)
(499.0, 0.7732644365200005)
(500.0, 0.7729662196606791)
(501.0, 0.7723668708366539)
(502.0, 0.7719140985884697)
(503.0, 0.7716307000000006)
(504.0, 0.771468076603961)
(505.0, 0.7712081312450599)
(506.0, 0.7708947592307699)
(507.0, 0.7707088035629928)
(508.0, 0.7705051865225939)
(509.0, 0.7704035476862751)
(510.0, 0.7702956113698636)
(511.0, 0.7702015000878912)
(512.0, 0.7701012282553612)
(513.0, 0.7699519850972768)
(514.0, 0.7692236821650491)
(515.0, 0.7690497010949618)
(516.0, 0.7687792358897492)
(517.0, 0.7685435389961396)
(518.0, 0.7684381278612723)
(519.0, 0.7680333476442314)
(520.0, 0.7677808827255285)
(521.0, 0.7675098638888895)
(522.0, 0.7672795997705552)
(523.0, 0.767013407910306)
(524.0, 0.7667832665047626)
(525.0, 0.7665922536692023)
(526.0, 0.766436476527515)
(527.0, 0.7662654611837129)
(528.0, 0.7661157961625716)
(529.0, 0.7659248406415102)
(530.0, 0.7657473323352174)
(531.0, 0.7655491430451136)
(532.0, 0.765383780262665)
(533.0, 0.7651666272003753)
(534.0, 0.7649739688691597)
(535.0, 0.7647840272947769)
(536.0, 0.7645663868156433)
(537.0, 0.7643284292007443)
(538.0, 0.7640377985250472)
(539.0, 0.7637717568518526)
(540.0, 0.7635676660443631)
(541.0, 0.7633512222878237)
(542.0, 0.7631653850920819)
(543.0, 0.7629109441084567)
(544.0, 0.7628507030458724)
(545.0, 0.762417400595239)
(546.0, 0.7622369255941508)
(547.0, 0.7617778639051104)
(548.0, 0.7616122501912577)
(549.0, 0.7614448825000009)
(550.0, 0.7611887102450099)
(551.0, 0.7609007478170298)
(552.0, 0.7604788593309231)
(553.0, 0.7602049831588455)
(554.0, 0.7598093710630639)
(555.0, 0.7594310788669073)
(556.0, 0.7590608150538608)
(557.0, 0.7587163828405026)
(558.0, 0.7583865393917718)
(559.0, 0.7581998795892865)
(560.0, 0.7578827085294125)
(561.0, 0.757549676352314)
(562.0, 0.757364231403198)
(563.0, 0.7569861660904263)
(564.0, 0.7567481459734522)
(565.0, 0.7564249811837465)
(566.0, 0.7562031222398597)
(567.0, 0.7559607874559867)
(568.0, 0.7559584430228479)
(569.0, 0.755831666850878)
(570.0, 0.7558956944395805)
(571.0, 0.7555919349650357)
(572.0, 0.7553104984554981)
(573.0, 0.755017717665506)
(574.0, 0.7546967144000007)
(575.0, 0.7543784416059035)
(576.0, 0.7540102004852693)
(577.0, 0.7536493083823537)
(578.0, 0.75337530095855)
(579.0, 0.7530814380000007)
(580.0, 0.7527260327538734)
(581.0, 0.752511366348798)
(582.0, 0.752227574639795)
(583.0, 0.7519514532277405)
(584.0, 0.7516676937008555)
(585.0, 0.7514516342747448)
(586.0, 0.751144739608178)
(587.0, 0.7508285154676878)
(588.0, 0.7505902040322588)
(589.0, 0.7503330629491534)
(590.0, 0.7500693568781734)
(591.0, 0.7497358933614874)
(592.0, 0.7493898304806079)
(593.0, 0.749232214638048)
(594.0, 0.7490655448067236)
(595.0, 0.7488285742869136)
(596.0, 0.7486385245812404)
(597.0, 0.7481801979933118)
(598.0, 0.7478138975375633)
(599.0, 0.7473753175333341)
(600.0, 0.7470830733028294)
(601.0, 0.7468844819186055)
(602.0, 0.7466856937976791)
(603.0, 0.7464859568791399)
(604.0, 0.7462520570661165)
(605.0, 0.7461456158828391)
(606.0, 0.7458815535008245)
(607.0, 0.7455395567680929)
(608.0, 0.7451702956650255)
(609.0, 0.7448666339016402)
(610.0, 0.7445294541243871)
(611.0, 0.7441617031699355)
(612.0, 0.7439197331402945)
(613.0, 0.7436347752687305)
(614.0, 0.7433120783577244)
(615.0, 0.742942600819806)
(616.0, 0.7424697386628858)
(617.0, 0.7420084857686092)
(618.0, 0.7416166042649442)
(619.0, 0.7411288697016137)
(620.0, 0.7408276838647351)
(621.0, 0.740506846487139)
(622.0, 0.7400350510995193)
(623.0, 0.7395248697756418)
(624.0, 0.7390025470480007)
(625.0, 0.7387385989377004)
(626.0, 0.7383808702711331)
(627.0, 0.7380681930652874)
(628.0, 0.7375552406041342)
(629.0, 0.7370710332460324)
(630.0, 0.7365818089064983)
(631.0, 0.7360996280537981)
(632.0, 0.7356591651105852)
(633.0, 0.7351802038958997)
(634.0, 0.7348190202519691)
(635.0, 0.7347281610849062)
(636.0, 0.7345516163814763)
(637.0, 0.7345317304388721)
(638.0, 0.7343349076760569)
(639.0, 0.7342747197500006)
(640.0, 0.7341474599922003)
(641.0, 0.7339164010202499)
(642.0, 0.7333981955909805)
(643.0, 0.7332320053881994)
(644.0, 0.733028442705427)
(645.0, 0.7328020994272452)
(646.0, 0.7326026331221026)
(647.0, 0.7322998530941364)
(648.0, 0.7319632910400622)
(649.0, 0.7316586538692313)
(650.0, 0.7313380025499238)
(651.0, 0.730952339562884)
(652.0, 0.7306079034992349)
(653.0, 0.7303217424464837)
(654.0, 0.7300234559770998)
(655.0, 0.7296817457621957)
(656.0, 0.7293324134931513)
(657.0, 0.7289486535638303)
(658.0, 0.7285543803566015)
(659.0, 0.7281446516969703)
(660.0, 0.7277206950907722)
(661.0, 0.7273215492598194)
(662.0, 0.7269335993891409)
(663.0, 0.7265352766792175)
(664.0, 0.7262365208496246)
(665.0, 0.7258894804729735)
(666.0, 0.7255264029835088)
(667.0, 0.7250644433907191)
(668.0, 0.7246532989237673)
(669.0, 0.7242302979701497)
(670.0, 0.7240512417511182)
(671.0, 0.7238124269717267)
(672.0, 0.7235942623476973)
(673.0, 0.7234229801928788)
(674.0, 0.7232452711333338)
(675.0, 0.7230778715754442)
(676.0, 0.7228883064623343)
(677.0, 0.7228302537315638)
(678.0, 0.7225504733726072)
(679.0, 0.7223815177500005)
(680.0, 0.7221772451468433)
(681.0, 0.7220025679912028)
(682.0, 0.7217885804245978)
(683.0, 0.7215505576096496)
(684.0, 0.7213477099416064)
(685.0, 0.7210554971938781)
(686.0, 0.7207896702765653)
(687.0, 0.7205495813953493)
(688.0, 0.7202513520609584)
(689.0, 0.7199428269347831)
(690.0, 0.7196093980897255)
(691.0, 0.7192519303612721)
(692.0, 0.7189038070779226)
(693.0, 0.718541318119597)
(694.0, 0.7181730717769789)
(695.0, 0.717804972923851)
(696.0, 0.7176908040100435)
(697.0, 0.717460942113181)
(698.0, 0.7172499142703868)
(699.0, 0.7170623787428576)
(700.0, 0.7168415357560632)
(701.0, 0.7165591917948723)
(702.0, 0.7162331130583219)
(703.0, 0.7158893654261368)
(704.0, 0.7155666682553196)
(705.0, 0.7151861611473092)
(706.0, 0.7147731963719947)
(707.0, 0.7143402407485879)
(708.0, 0.7138956391184771)
(709.0, 0.7137246430704229)
(710.0, 0.7134110961392409)
(711.0, 0.7132491930266858)
(712.0, 0.7129749767671812)
(713.0, 0.7127280782633056)
(714.0, 0.7125741812797206)
(715.0, 0.7122835578351958)
(716.0, 0.7119681260739193)
(717.0, 0.7114640383774375)
(718.0, 0.7113247075869265)
(719.0, 0.7111612777083335)
(720.0, 0.7108745139875174)
(721.0, 0.7106595415096953)
(722.0, 0.7105748571300139)
(723.0, 0.7103621638674034)
(724.0, 0.7103064772551725)
(725.0, 0.710245103932507)
(726.0, 0.7100823776272353)
(727.0, 0.7098552005425824)
(728.0, 0.7095311774759946)
(729.0, 0.7092167978287672)
(730.0, 0.7089833564158687)
(731.0, 0.7088834848087432)
(732.0, 0.7086463894065484)
(733.0, 0.7083977352452316)
(734.0, 0.7081084502176871)
(735.0, 0.7078193331589674)
(736.0, 0.707524407421981)
(737.0, 0.7072682600271002)
(738.0, 0.706955410669824)
(739.0, 0.7066453805675675)
(740.0, 0.7062928318151147)
(741.0, 0.7059564571226415)
(742.0, 0.7056182388223419)
(743.0, 0.7052531658534946)
(744.0, 0.7048363355302013)
(745.0, 0.7044800344906166)
(746.0, 0.7041105919477911)
(747.0, 0.7037361672326203)
(748.0, 0.7031000470627503)
(749.0, 0.7027840351466667)
(750.0, 0.7024608620772304)
(751.0, 0.7020581005452128)
(752.0, 0.7016567082602921)
(753.0, 0.7015233890981432)
(754.0, 0.7012265104105959)
(755.0, 0.7008441663888888)
(756.0, 0.7009614112483487)
(757.0, 0.7008725290501319)
(758.0, 0.7006515362648221)
(759.0, 0.7004244769736842)
(760.0, 0.700330630565046)
(761.0, 0.7001533612007874)
(762.0, 0.6999691220904325)
(763.0, 0.6997591166688482)
(764.0, 0.6996839824705883)
(765.0, 0.6995571097127937)
(766.0, 0.6994017018057366)
(767.0, 0.6992117034960937)
(768.0, 0.6989708298114434)
(769.0, 0.6987855259350649)
(770.0, 0.6985755036381323)
(771.0, 0.6983230718588083)
(772.0, 0.6980362383182406)
(773.0, 0.6977273161434108)
(774.0, 0.6974295565935483)
(775.0, 0.6971147810631443)
(776.0, 0.6967468114414413)
(777.0, 0.696402569511568)
(778.0, 0.6960951317137354)
(779.0, 0.6957800807820511)
(780.0, 0.6954367467541611)
(781.0, 0.6952100028644499)
(782.0, 0.6951073505363983)
(783.0, 0.6948126030165814)
(784.0, 0.6945386761910826)
(785.0, 0.6942091357506359)
(786.0, 0.6940177173824649)
(787.0, 0.6937871202411166)
(788.0, 0.6935933758935359)
(789.0, 0.69335410606962)
(790.0, 0.6931589098925408)
(791.0, 0.6930616857449492)
(792.0, 0.692887821860025)
(793.0, 0.6927744644395464)
(794.0, 0.692606404943396)
(795.0, 0.6924807299120601)
(796.0, 0.6922971028670011)
(797.0, 0.6921285154699246)
(798.0, 0.6919410511702125)
(799.0, 0.6918346859124997)
(800.0, 0.6916903266916352)
(801.0, 0.6915261730985035)
(802.0, 0.6913843352615191)
(803.0, 0.6912150100310943)
(804.0, 0.6910214923913042)
(805.0, 0.6908797341687343)
(806.0, 0.6907139052230481)
(807.0, 0.6904982827970295)
(808.0, 0.6902969417676141)
(809.0, 0.6900985888888886)
(810.0, 0.6899656413995066)
(811.0, 0.6897554604248767)
(812.0, 0.68947044201722)
(813.0, 0.6891332867567566)
(814.0, 0.6888949572085887)
(815.0, 0.6888351017279409)
(816.0, 0.6888243213280292)
(817.0, 0.6887113036797065)
(818.0, 0.6885564765995115)
(819.0, 0.6885140585121949)
(820.0, 0.6884217517539584)
(821.0, 0.6882968841362528)
(822.0, 0.6881761148784931)
(823.0, 0.6880589477305823)
(824.0, 0.6878584072909089)
(825.0, 0.6876527720581112)
(826.0, 0.6874297736215234)
(827.0, 0.6872598210144926)
(828.0, 0.6870248759891434)
(829.0, 0.6867649779939757)
(830.0, 0.6866046958965101)
(831.0, 0.6863291586117787)
(832.0, 0.6860628255102039)
(833.0, 0.6857989672901678)
(834.0, 0.6855228328622753)
(835.0, 0.6852293997308612)
(836.0, 0.684887286236559)
(837.0, 0.6845755670525059)
(838.0, 0.684050613247914)
(839.0, 0.6838268767023808)
(840.0, 0.6835359572711057)
(841.0, 0.6832538119002374)
(842.0, 0.6829446631613284)
(843.0, 0.6827158588447866)
(844.0, 0.6824247108757395)
(845.0, 0.6821303116607563)
(846.0, 0.6819031022432112)
(847.0, 0.6817934370990564)
(848.0, 0.6816801596171965)
(849.0, 0.6812357726294116)
(850.0, 0.6808192964629846)
(851.0, 0.6806814622476525)
(852.0, 0.680430193563892)
(853.0, 0.6803603514227164)
(854.0, 0.6800859798947366)
(855.0, 0.6799465548539717)
(856.0, 0.6797284347316217)
(857.0, 0.6796037037878786)
(858.0, 0.6794731424330616)
(859.0, 0.6793536141337208)
(860.0, 0.6792089131533099)
(861.0, 0.6790382406844545)
(862.0, 0.678758582653534)
(863.0, 0.6785723141493053)
(864.0, 0.678488152953757)
(865.0, 0.6784357183140876)
(866.0, 0.6783598422260667)
(867.0, 0.6782597205990781)
(868.0, 0.6781692954718065)
(869.0, 0.6781308387298849)
(870.0, 0.6780765757749712)
(871.0, 0.6778308179587155)
(872.0, 0.6777791926059563)
(873.0, 0.6777365882951943)
(874.0, 0.6776656254571427)
(875.0, 0.6776125532990867)
(876.0, 0.677533594196123)
(877.0, 0.6775114790888381)
(878.0, 0.6772937559897609)
(879.0, 0.6772941497215907)
(880.0, 0.6771832493757093)
(881.0, 0.6772124135374148)
(882.0, 0.6771264010645525)
(883.0, 0.6770265663291853)
(884.0, 0.6769264989830507)
(885.0, 0.6768959935214446)
(886.0, 0.676851798139797)
(887.0, 0.6767505732939189)
(888.0, 0.6767100293419572)
(889.0, 0.6767362774494382)
(890.0, 0.676707361661055)
(891.0, 0.6766935745347534)
(892.0, 0.6765398904703248)
(893.0, 0.676468132785235)
(894.0, 0.6764316748938548)
(895.0, 0.6764885001004465)
(896.0, 0.6766029988127091)
(897.0, 0.6766841149331849)
(898.0, 0.6767865000055618)
(899.0, 0.676883432638889)
(900.0, 0.676700396936737)
(901.0, 0.6765771309478936)
(902.0, 0.6764780712126246)
(903.0, 0.6764546885785399)
(904.0, 0.6763385144033149)
(905.0, 0.6762621665783665)
(906.0, 0.6762730255181919)
(907.0, 0.6761785034526432)
(908.0, 0.6761585314026403)
(909.0, 0.6761261038571429)
(910.0, 0.6760673420087816)
(911.0, 0.6761089929221492)
(912.0, 0.6761447880230012)
(913.0, 0.6761320534901533)
(914.0, 0.6761503358142077)
(915.0, 0.6762201441484716)
(916.0, 0.6761799670283534)
(917.0, 0.6761792523148149)
(918.0, 0.6761339768008706)
(919.0, 0.6757931418423914)
(920.0, 0.6757572402008687)
(921.0, 0.6756110448481563)
(922.0, 0.6756642060455039)
(923.0, 0.6755491142532469)
(924.0, 0.6755641032432435)
(925.0, 0.6756153422894171)
(926.0, 0.6754767603290186)
(927.0, 0.6753832163900865)
(928.0, 0.6752750894133479)
(929.0, 0.6752488737741937)
(930.0, 0.6752666862137489)
(931.0, 0.6753406875429186)
(932.0, 0.6754337318220796)
(933.0, 0.675279535685225)
(934.0, 0.6752794730106954)
(935.0, 0.6752650390170942)
(936.0, 0.6752258213127004)
(937.0, 0.6752118309008531)
(938.0, 0.6752318115867947)
(939.0, 0.6752122879680853)
(940.0, 0.675223868746015)
(941.0, 0.6752595474840766)
(942.0, 0.6753497180010606)
(943.0, 0.6753878790783899)
(944.0, 0.6754487597142859)
(945.0, 0.6751505717441862)
(946.0, 0.6749068279514258)
(947.0, 0.6748164445464137)
(948.0, 0.6746589958008431)
(949.0, 0.674598831163158)
(950.0, 0.6744875906309149)
(951.0, 0.6744750176313026)
(952.0, 0.6744900802360966)
(953.0, 0.674501990052411)
(954.0, 0.6745287220732985)
(955.0, 0.6742894301412135)
(956.0, 0.6742688167711599)
(957.0, 0.6742218048799583)
(958.0, 0.6741303726903025)
(959.0, 0.6741967747812501)
(960.0, 0.6742891646514049)
(961.0, 0.6743933826351353)
(962.0, 0.6742297042782971)
(963.0, 0.6741173674896267)
(964.0, 0.6741076476321245)
(965.0, 0.6741359417287787)
(966.0, 0.6741905079420891)
(967.0, 0.6742574553667358)
(968.0, 0.674331037905057)
(969.0, 0.6744160488814436)
(970.0, 0.674515092548919)
(971.0, 0.6746086520267492)
(972.0, 0.674702877394656)
(973.0, 0.6747876756724849)
(974.0, 0.6747078591384618)
(975.0, 0.6748068080327871)
(976.0, 0.6748922418730812)
(977.0, 0.6747904462525566)
(978.0, 0.6748031513227787)
(979.0, 0.6747654638622452)
(980.0, 0.6746264510193684)
(981.0, 0.6744477424287173)
(982.0, 0.6743992401322486)
(983.0, 0.6744236943800817)
(984.0, 0.6744149542131983)
(985.0, 0.6744257437576068)
(986.0, 0.6744292896352586)
(987.0, 0.6744048225000002)
(988.0, 0.6743691651921134)
(989.0, 0.6743584725000001)
(990.0, 0.6743675316498488)
(991.0, 0.6743895549193549)
(992.0, 0.6744566895216516)
(993.0, 0.6744898917706238)
(994.0, 0.6745276446080403)
(995.0, 0.6745286385592371)
(996.0, 0.6744073472968908)
(997.0, 0.6744745760871744)
(998.0, 0.6744226155705706)
(999.0, 0.67421990309)


==> data/FashionMNIST_notmnist_AUROC_noised.txt <==
(0.0, 0.8209233750000001)
(1.0, 0.67934245)
(2.0, 0.8803363200000001)
(3.0, 0.8717717749999999)
(4.0, 0.840850265)
(5.0, 0.8742728100000001)
(6.0, 0.887782405)
(7.0, 0.8939550450000001)
(8.0, 0.8974052150000001)
(9.0, 0.9032241799999999)
(10.0, 0.918454005)
(11.0, 0.89152155)
(12.0, 0.9040784949999999)
(13.0, 0.9157091300000001)
(14.0, 0.90781084)
(15.0, 0.9215230950000001)
(16.0, 0.927331605)
(17.0, 0.927516635)
(18.0, 0.939687445)
(19.0, 0.9252975950000001)
(20.0, 0.9005186749999998)
(21.0, 0.9257428249999999)
(22.0, 0.9600972000000001)
(23.0, 0.95117431)
(24.0, 0.9303192199999999)
(25.0, 0.9552258)
(26.0, 0.947687425)
(27.0, 0.9465942300000001)
(28.0, 0.95645909)
(29.0, 0.9461790099999999)
(30.0, 0.9406179799999999)
(31.0, 0.9444102350000001)
(32.0, 0.9298856600000001)
(33.0, 0.940332685)
(34.0, 0.945167895)
(35.0, 0.951840545)
(36.0, 0.96922127)
(37.0, 0.961077085)
(38.0, 0.96398327)
(39.0, 0.956328455)
(40.0, 0.958273425)
(41.0, 0.9576074350000001)
(42.0, 0.9553556250000002)
(43.0, 0.93881236)
(44.0, 0.9439095900000001)
(45.0, 0.903797645)
(46.0, 0.955515155)
(47.0, 0.94785112)
(48.0, 0.962486915)
(49.0, 0.9594891349999999)
(50.0, 0.949660935)
(51.0, 0.9635892)
(52.0, 0.9381409849999999)
(53.0, 0.94578995)
(54.0, 0.9768442999999999)
(55.0, 0.9644029500000001)
(56.0, 0.96959994)
(57.0, 0.97105427)
(58.0, 0.967544075)
(59.0, 0.9796814500000001)
(60.0, 0.9667331400000001)
(61.0, 0.9802474649999999)
(62.0, 0.97010973)
(63.0, 0.9775816900000001)
(64.0, 0.9813584900000001)
(65.0, 0.976221715)
(66.0, 0.97530973)
(67.0, 0.97718426)
(68.0, 0.9697212900000002)
(69.0, 0.98115972)
(70.0, 0.9583086700000001)
(71.0, 0.96116034)
(72.0, 0.96857915)
(73.0, 0.9876388699999998)
(74.0, 0.9843649999999999)
(75.0, 0.9769570399999999)
(76.0, 0.9762959749999999)
(77.0, 0.9770307300000001)
(78.0, 0.98274606)
(79.0, 0.9707595250000001)
(80.0, 0.9877085699999999)
(81.0, 0.98851931)
(82.0, 0.9894528899999998)
(83.0, 0.9739808600000001)
(84.0, 0.9846669200000001)
(85.0, 0.9933354)
(86.0, 0.9904934950000001)
(87.0, 0.9775847949999998)
(88.0, 0.9640761549999999)
(89.0, 0.969041205)
(90.0, 0.9860116400000001)
(91.0, 0.98212006)
(92.0, 0.9714280850000001)
(93.0, 0.9905565900000001)
(94.0, 0.98192629)
(95.0, 0.986364035)
(96.0, 0.97337064)
(97.0, 0.983022685)
(98.0, 0.98488937)
(99.0, 0.9835592000000001)
(100.0, 0.9579903499999999)
(101.0, 0.96573445)
(102.0, 0.9717054500000001)
(103.0, 0.981505095)
(104.0, 0.985599605)
(105.0, 0.9900935200000001)
(106.0, 0.99063148)
(107.0, 0.984654025)
(108.0, 0.9876331599999999)
(109.0, 0.98395105)
(110.0, 0.982021625)
(111.0, 0.98524962)
(112.0, 0.9902514200000001)
(113.0, 0.9886800800000001)
(114.0, 0.986820695)
(115.0, 0.9914722249999999)
(116.0, 0.972525045)
(117.0, 0.975174595)
(118.0, 0.981257745)
(119.0, 0.98303746)
(120.0, 0.9655666249999999)
(121.0, 0.9754811250000001)
(122.0, 0.9862720150000001)
(123.0, 0.980344585)
(124.0, 0.9880056500000002)
(125.0, 0.96620816)
(126.0, 0.981529485)
(127.0, 0.9868836700000001)
(128.0, 0.9886183)
(129.0, 0.952194915)
(130.0, 0.9813962600000001)
(131.0, 0.979042275)
(132.0, 0.98315935)
(133.0, 0.9926243199999999)
(134.0, 0.967641775)
(135.0, 0.9884420150000001)
(136.0, 0.9655724200000001)
(137.0, 0.97285073)
(138.0, 0.98739396)
(139.0, 0.987532655)
(140.0, 0.986249675)
(141.0, 0.9875134499999998)
(142.0, 0.99423273)
(143.0, 0.991759565)
(144.0, 0.9885678649999999)
(145.0, 0.9896069000000001)
(146.0, 0.9896069050000001)
(147.0, 0.9839921699999998)
(148.0, 0.986811135)
(149.0, 0.9820230050000001)
(150.0, 0.9778096949999999)
(151.0, 0.971259805)
(152.0, 0.98088686)
(153.0, 0.95746222)
(154.0, 0.9852796450000001)
(155.0, 0.98590967)
(156.0, 0.9855535)
(157.0, 0.9839326449999999)
(158.0, 0.9689389049999998)
(159.0, 0.960806365)
(160.0, 0.959150845)
(161.0, 0.95875182)
(162.0, 0.984295605)
(163.0, 0.989434865)
(164.0, 0.9823126249999999)
(165.0, 0.9866803099999999)
(166.0, 0.9779992850000001)
(167.0, 0.99096727)
(168.0, 0.99165148)
(169.0, 0.9804734250000002)
(170.0, 0.98764989)
(171.0, 0.9866978799999999)
(172.0, 0.9930949600000001)
(173.0, 0.9844340450000001)
(174.0, 0.9888901950000001)
(175.0, 0.9911516300000001)
(176.0, 0.9800613900000001)
(177.0, 0.98246829)
(178.0, 0.986879515)
(179.0, 0.993949235)
(180.0, 0.9819341100000001)
(181.0, 0.9901427099999999)
(182.0, 0.98926819)
(183.0, 0.992265265)
(184.0, 0.98486219)
(185.0, 0.989547595)
(186.0, 0.9908858599999999)
(187.0, 0.98431328)
(188.0, 0.9895093200000001)
(189.0, 0.98939976)
(190.0, 0.98886205)
(191.0, 0.95404444)
(192.0, 0.9614153)
(193.0, 0.9792063100000001)
(194.0, 0.9844155200000001)
(195.0, 0.9831050299999999)
(196.0, 0.988246005)
(197.0, 0.990752725)
(198.0, 0.99112371)
(199.0, 0.9909985500000001)
(200.0, 0.98148225)
(201.0, 0.9935069999999999)
(202.0, 0.9793361599999999)
(203.0, 0.98264704)
(204.0, 0.977436805)
(205.0, 0.9869085000000001)
(206.0, 0.9875404300000001)
(207.0, 0.9900849599999999)
(208.0, 0.9785543250000002)
(209.0, 0.9797915400000001)
(210.0, 0.9777686500000001)
(211.0, 0.9851184500000001)
(212.0, 0.979446315)
(213.0, 0.9789713999999999)
(214.0, 0.9861827000000001)
(215.0, 0.97507845)
(216.0, 0.9853396249999998)
(217.0, 0.9701562199999999)
(218.0, 0.9781464450000001)
(219.0, 0.9868284600000001)
(220.0, 0.9641283050000001)
(221.0, 0.9883381400000001)
(222.0, 0.9956994750000001)
(223.0, 0.97873315)
(224.0, 0.976964675)
(225.0, 0.97847363)
(226.0, 0.97928787)
(227.0, 0.9833424500000001)
(228.0, 0.9842140199999999)
(229.0, 0.9860121799999999)
(230.0, 0.980402265)
(231.0, 0.972417725)
(232.0, 0.9827244800000001)
(233.0, 0.9687791000000001)
(234.0, 0.98464812)
(235.0, 0.9453683850000001)
(236.0, 0.9846318599999999)
(237.0, 0.99444801)
(238.0, 0.976518875)
(239.0, 0.9569477200000001)
(240.0, 0.9902554449999998)
(241.0, 0.9435043350000001)
(242.0, 0.984419865)
(243.0, 0.984512365)
(244.0, 0.981943755)
(245.0, 0.97357872)
(246.0, 0.9607203)
(247.0, 0.9750811800000001)
(248.0, 0.98218207)
(249.0, 0.9566326599999999)
(250.0, 0.99080989)
(251.0, 0.9707169449999999)
(252.0, 0.974354245)
(253.0, 0.9887865599999999)
(254.0, 0.98671537)
(255.0, 0.9822506349999999)
(256.0, 0.9688885450000002)
(257.0, 0.97893032)
(258.0, 0.968406505)
(259.0, 0.9821071050000001)
(260.0, 0.9751774050000002)
(261.0, 0.989874275)
(262.0, 0.9857782550000003)
(263.0, 0.98746597)
(264.0, 0.99057372)
(265.0, 0.990305605)
(266.0, 0.9851052100000001)
(267.0, 0.9810355799999999)
(268.0, 0.9899723699999999)
(269.0, 0.9889686000000001)
(270.0, 0.98791916)
(271.0, 0.9897274950000001)
(272.0, 0.9839539900000001)
(273.0, 0.9369456300000001)
(274.0, 0.9846063249999999)
(275.0, 0.99223386)
(276.0, 0.97691688)
(277.0, 0.98356314)
(278.0, 0.9877124749999999)
(279.0, 0.9767607949999999)
(280.0, 0.980232825)
(281.0, 0.95836068)
(282.0, 0.98454978)
(283.0, 0.978435325)
(284.0, 0.9893147600000001)
(285.0, 0.97679526)
(286.0, 0.9692480299999999)
(287.0, 0.9493183900000001)
(288.0, 0.96432938)
(289.0, 0.9517063699999999)
(290.0, 0.9777489149999999)
(291.0, 0.991688715)
(292.0, 0.97203388)
(293.0, 0.9778092200000001)
(294.0, 0.9865435049999999)
(295.0, 0.9874244799999999)
(296.0, 0.9720583899999999)
(297.0, 0.98906005)
(298.0, 0.9853185449999999)
(299.0, 0.9503974749999998)
(300.0, 0.9641854099999999)
(301.0, 0.9789062)
(302.0, 0.98093327)
(303.0, 0.96351575)
(304.0, 0.9710899850000001)
(305.0, 0.9765507799999998)
(306.0, 0.98992864)
(307.0, 0.9886909599999999)
(308.0, 0.9559577050000001)
(309.0, 0.97531504)
(310.0, 0.9897757749999999)
(311.0, 0.9823463)
(312.0, 0.9846141350000001)
(313.0, 0.9743136250000001)
(314.0, 0.974098005)
(315.0, 0.9583658349999999)
(316.0, 0.94061284)
(317.0, 0.9790767300000001)
(318.0, 0.98373606)
(319.0, 0.9863346750000002)
(320.0, 0.9707990799999999)
(321.0, 0.981836225)
(322.0, 0.985696635)
(323.0, 0.98975141)
(324.0, 0.9555449050000001)
(325.0, 0.945747275)
(326.0, 0.97564866)
(327.0, 0.9810124650000001)
(328.0, 0.980745795)
(329.0, 0.95981987)
(330.0, 0.9813959050000001)
(331.0, 0.9817346299999999)
(332.0, 0.974424065)
(333.0, 0.973671985)
(334.0, 0.957779605)
(335.0, 0.97814852)
(336.0, 0.989655165)
(337.0, 0.993933185)
(338.0, 0.977344755)
(339.0, 0.9814546150000001)
(340.0, 0.98662057)
(341.0, 0.9817902750000002)
(342.0, 0.98345373)
(343.0, 0.9885799499999999)
(344.0, 0.990718835)
(345.0, 0.985442685)
(346.0, 0.9870541449999999)
(347.0, 0.9540801299999999)
(348.0, 0.9804970700000001)
(349.0, 0.9815570849999999)
(350.0, 0.9914666599999999)
(351.0, 0.97490889)
(352.0, 0.9957609100000001)
(353.0, 0.9953313349999999)
(354.0, 0.982925475)
(355.0, 0.969966575)
(356.0, 0.9816095049999999)
(357.0, 0.98689599)
(358.0, 0.99284921)
(359.0, 0.96670042)
(360.0, 0.99108185)
(361.0, 0.9934053949999999)
(362.0, 0.9476903999999999)
(363.0, 0.9861234650000001)
(364.0, 0.9890286350000002)
(365.0, 0.9878919849999999)
(366.0, 0.9660992049999999)
(367.0, 0.98199772)
(368.0, 0.98154637)
(369.0, 0.98783434)
(370.0, 0.9971695849999999)
(371.0, 0.989337455)
(372.0, 0.92614981)
(373.0, 0.988833205)
(374.0, 0.9791601700000001)
(375.0, 0.9958262400000001)
(376.0, 0.9839690099999999)
(377.0, 0.98303776)
(378.0, 0.9872330249999999)
(379.0, 0.96487048)
(380.0, 0.9764344000000001)
(381.0, 0.9801331000000002)
(382.0, 0.968341935)
(383.0, 0.981369705)
(384.0, 0.986551705)
(385.0, 0.981922415)
(386.0, 0.965506145)
(387.0, 0.99539111)
(388.0, 0.974500145)
(389.0, 0.972851585)
(390.0, 0.9913206800000001)
(391.0, 0.98905127)
(392.0, 0.9688615)
(393.0, 0.971624265)
(394.0, 0.99725813)
(395.0, 0.98961134)
(396.0, 0.986986065)
(397.0, 0.9555062649999999)
(398.0, 0.982813755)
(399.0, 0.978355)
(400.0, 0.9899209250000001)
(401.0, 0.9876829549999999)
(402.0, 0.984050275)
(403.0, 0.9944894200000001)
(404.0, 0.96912676)
(405.0, 0.96440762)
(406.0, 0.982274015)
(407.0, 0.979489925)
(408.0, 0.98842532)
(409.0, 0.9792900050000001)
(410.0, 0.98602388)
(411.0, 0.9773847050000001)
(412.0, 0.9799356700000001)
(413.0, 0.9826495550000001)
(414.0, 0.99289067)
(415.0, 0.99002147)
(416.0, 0.9815166350000001)
(417.0, 0.97091259)
(418.0, 0.98951362)
(419.0, 0.9783292800000001)
(420.0, 0.9887779000000001)
(421.0, 0.9822702499999999)
(422.0, 0.9794567)
(423.0, 0.9891548950000001)
(424.0, 0.9758292949999999)
(425.0, 0.96832805)
(426.0, 0.986467005)
(427.0, 0.966167585)
(428.0, 0.9311752499999999)
(429.0, 0.9859180199999998)
(430.0, 0.9887849099999999)
(431.0, 0.988871785)
(432.0, 0.990483025)
(433.0, 0.988244585)
(434.0, 0.97685494)
(435.0, 0.98453771)
(436.0, 0.9916195900000001)
(437.0, 0.9905498750000001)
(438.0, 0.9873374750000001)
(439.0, 0.980110095)
(440.0, 0.99206324)
(441.0, 0.98742846)
(442.0, 0.9736992750000002)
(443.0, 0.98658455)
(444.0, 0.9854569950000001)
(445.0, 0.9807626949999999)
(446.0, 0.98898142)
(447.0, 0.98652676)
(448.0, 0.9761018600000001)
(449.0, 0.97272435)
(450.0, 0.9879573599999999)
(451.0, 0.974686775)
(452.0, 0.988987885)
(453.0, 0.9946031200000002)
(454.0, 0.9667633449999999)
(455.0, 0.990894555)
(456.0, 0.976484)
(457.0, 0.985218585)
(458.0, 0.98865051)
(459.0, 0.982109315)
(460.0, 0.9788684350000001)
(461.0, 0.9891706900000001)
(462.0, 0.976220465)
(463.0, 0.9821678)
(464.0, 0.9922314449999999)
(465.0, 0.99409729)
(466.0, 0.987636045)
(467.0, 0.989223875)
(468.0, 0.9934319100000001)
(469.0, 0.9872904549999999)
(470.0, 0.9900899899999999)
(471.0, 0.9833318200000001)
(472.0, 0.9860471300000001)
(473.0, 0.9872306000000001)
(474.0, 0.98075066)
(475.0, 0.984283155)
(476.0, 0.9827610949999999)
(477.0, 0.99591727)
(478.0, 0.97918981)
(479.0, 0.966358725)
(480.0, 0.9950852699999999)
(481.0, 0.9886337450000001)
(482.0, 0.9784064399999999)
(483.0, 0.9924944999999998)
(484.0, 0.9814984800000002)
(485.0, 0.98283924)
(486.0, 0.9828682000000001)
(487.0, 0.9859609)
(488.0, 0.9804418549999999)
(489.0, 0.9852183649999999)
(490.0, 0.9734618150000001)
(491.0, 0.9895014750000001)
(492.0, 0.937977975)
(493.0, 0.99319436)
(494.0, 0.98782839)
(495.0, 0.98039708)
(496.0, 0.99200687)
(497.0, 0.9840277099999999)
(498.0, 0.98218929)
(499.0, 0.987886515)
(500.0, 0.984149375)
(501.0, 0.9747768099999999)
(502.0, 0.9798164300000001)
(503.0, 0.978427475)
(504.0, 0.977756085)
(505.0, 0.99357099)
(506.0, 0.9937246799999999)
(507.0, 0.982359765)
(508.0, 0.97358871)
(509.0, 0.957554485)
(510.0, 0.9790209650000002)
(511.0, 0.9902007199999999)
(512.0, 0.9794413500000001)
(513.0, 0.9873000900000001)
(514.0, 0.9921042999999999)
(515.0, 0.973725235)
(516.0, 0.971531075)
(517.0, 0.98291749)
(518.0, 0.98441862)
(519.0, 0.951309675)
(520.0, 0.9866576650000001)
(521.0, 0.9901761849999999)
(522.0, 0.992750635)
(523.0, 0.99008865)
(524.0, 0.971650925)
(525.0, 0.92526683)
(526.0, 0.9858405699999998)
(527.0, 0.99511628)
(528.0, 0.975358615)
(529.0, 0.981585055)
(530.0, 0.9856755749999999)
(531.0, 0.9669319250000001)
(532.0, 0.9803063350000001)
(533.0, 0.9763320800000002)
(534.0, 0.98538124)
(535.0, 0.9798656250000001)
(536.0, 0.9849974300000001)
(537.0, 0.9783734)
(538.0, 0.9742938999999999)
(539.0, 0.970866285)
(540.0, 0.97628311)
(541.0, 0.93693449)
(542.0, 0.9803268199999999)
(543.0, 0.9889104)
(544.0, 0.99052611)
(545.0, 0.9798358450000001)
(546.0, 0.983889915)
(547.0, 0.977396855)
(548.0, 0.9829943350000001)
(549.0, 0.98587098)
(550.0, 0.98706255)
(551.0, 0.9858350250000001)
(552.0, 0.989060935)
(553.0, 0.9836261749999999)
(554.0, 0.9903692299999999)
(555.0, 0.9919173299999999)
(556.0, 0.9816865899999999)
(557.0, 0.9870320850000001)
(558.0, 0.9879729700000001)
(559.0, 0.991704635)
(560.0, 0.9916263049999999)
(561.0, 0.9930316950000002)
(562.0, 0.989431415)
(563.0, 0.9552921300000001)
(564.0, 0.9897197)
(565.0, 0.9868307749999998)
(566.0, 0.982931285)
(567.0, 0.992528735)
(568.0, 0.987173045)
(569.0, 0.9887128949999999)
(570.0, 0.9834358900000001)
(571.0, 0.97172799)
(572.0, 0.9769286650000001)
(573.0, 0.978867795)
(574.0, 0.9909720200000001)
(575.0, 0.9932685)
(576.0, 0.9782769850000002)
(577.0, 0.99150222)
(578.0, 0.9869356750000001)
(579.0, 0.9744475699999999)
(580.0, 0.986372175)
(581.0, 0.988998865)
(582.0, 0.9823386300000001)
(583.0, 0.9877549049999998)
(584.0, 0.98321907)
(585.0, 0.970800875)
(586.0, 0.9722340749999999)
(587.0, 0.98477398)
(588.0, 0.9833450599999999)
(589.0, 0.98417982)
(590.0, 0.9838513899999999)
(591.0, 0.984010545)
(592.0, 0.988528615)
(593.0, 0.98998969)
(594.0, 0.9795750400000001)
(595.0, 0.9909765800000001)
(596.0, 0.9839197450000001)
(597.0, 0.98588791)
(598.0, 0.9905931949999999)
(599.0, 0.9872492799999999)
(600.0, 0.976421825)
(601.0, 0.9603549899999999)
(602.0, 0.9890493499999999)
(603.0, 0.9840017299999999)
(604.0, 0.9905173949999999)
(605.0, 0.9701384899999999)
(606.0, 0.9862728100000001)
(607.0, 0.97352868)
(608.0, 0.989887805)
(609.0, 0.9986159900000001)
(610.0, 0.9878210500000001)
(611.0, 0.98950362)
(612.0, 0.9942525150000001)
(613.0, 0.9496185899999999)
(614.0, 0.97680867)
(615.0, 0.9971026200000002)
(616.0, 0.9808228349999999)
(617.0, 0.9822858)
(618.0, 0.9951321399999999)
(619.0, 0.9903097100000001)
(620.0, 0.9832566450000001)
(621.0, 0.988730565)
(622.0, 0.959424265)
(623.0, 0.9871792200000001)
(624.0, 0.986818015)
(625.0, 0.9892519000000001)
(626.0, 0.9802288350000001)
(627.0, 0.9834969650000001)
(628.0, 0.9943764650000001)
(629.0, 0.993000045)
(630.0, 0.9893848250000001)
(631.0, 0.901839655)
(632.0, 0.99504327)
(633.0, 0.98911899)
(634.0, 0.990224305)
(635.0, 0.9869860300000001)
(636.0, 0.990827385)
(637.0, 0.97665429)
(638.0, 0.984147785)
(639.0, 0.96869311)
(640.0, 0.99546361)
(641.0, 0.98756231)
(642.0, 0.9827558500000001)
(643.0, 0.9870912850000002)
(644.0, 0.9964049749999999)
(645.0, 0.98941551)
(646.0, 0.989588325)
(647.0, 0.97947348)
(648.0, 0.96550264)
(649.0, 0.9923511700000001)
(650.0, 0.97854679)
(651.0, 0.98461655)
(652.0, 0.9897793600000001)
(653.0, 0.9904013199999999)
(654.0, 0.991454195)
(655.0, 0.99104717)
(656.0, 0.98276963)
(657.0, 0.98224058)
(658.0, 0.9760996600000001)
(659.0, 0.990843385)
(660.0, 0.9941503100000001)
(661.0, 0.981658055)
(662.0, 0.98615591)
(663.0, 0.9794921399999998)
(664.0, 0.9860863450000001)
(665.0, 0.97564009)
(666.0, 0.9829726750000001)
(667.0, 0.989833955)
(668.0, 0.9925873699999999)
(669.0, 0.991380605)
(670.0, 0.98323992)
(671.0, 0.9840087500000001)
(672.0, 0.9929946900000001)
(673.0, 0.9610917299999999)
(674.0, 0.975124125)
(675.0, 0.974250225)
(676.0, 0.9822268449999999)
(677.0, 0.98474513)
(678.0, 0.992974135)
(679.0, 0.9933528800000001)
(680.0, 0.99245692)
(681.0, 0.9733863399999998)
(682.0, 0.9735811950000001)
(683.0, 0.9777569949999999)
(684.0, 0.984672785)
(685.0, 0.9954444499999999)
(686.0, 0.9777657949999999)
(687.0, 0.980905865)
(688.0, 0.982264455)
(689.0, 0.99041992)
(690.0, 0.962137295)
(691.0, 0.9813967799999999)
(692.0, 0.9725150499999999)
(693.0, 0.978534925)
(694.0, 0.9603717)
(695.0, 0.93573104)
(696.0, 0.979413745)
(697.0, 0.9784610199999999)
(698.0, 0.9788736699999999)
(699.0, 0.98646183)
(700.0, 0.9933522800000001)
(701.0, 0.965315825)
(702.0, 0.990826275)
(703.0, 0.9846630699999999)
(704.0, 0.98882029)
(705.0, 0.98554147)
(706.0, 0.9667684150000001)
(707.0, 0.98626572)
(708.0, 0.9834118550000001)
(709.0, 0.9900847199999999)
(710.0, 0.9850098350000001)
(711.0, 0.98952504)
(712.0, 0.98921545)
(713.0, 0.984983715)
(714.0, 0.9707806799999998)
(715.0, 0.9922104799999999)
(716.0, 0.9844277900000001)
(717.0, 0.9890842049999999)
(718.0, 0.980089225)
(719.0, 0.9800035750000001)
(720.0, 0.9926053549999999)
(721.0, 0.975611385)
(722.0, 0.8684329000000001)
(723.0, 0.99312778)
(724.0, 0.9903251150000001)
(725.0, 0.97161677)
(726.0, 0.9798769250000001)
(727.0, 0.9774471200000001)
(728.0, 0.989060375)
(729.0, 0.98713491)
(730.0, 0.976229655)
(731.0, 0.9941745150000001)
(732.0, 0.98205198)
(733.0, 0.9929361750000001)
(734.0, 0.99057455)
(735.0, 0.965889135)
(736.0, 0.96771454)
(737.0, 0.985554005)
(738.0, 0.9803257750000001)
(739.0, 0.985633535)
(740.0, 0.97188471)
(741.0, 0.9868192)
(742.0, 0.9938489899999999)
(743.0, 0.9743500100000001)
(744.0, 0.990670715)
(745.0, 0.9937707200000001)
(746.0, 0.965498765)
(747.0, 0.98544287)
(748.0, 0.984864365)
(749.0, 0.98109489)
(750.0, 0.99546037)
(751.0, 0.9907331450000001)
(752.0, 0.99700985)
(753.0, 0.9928654499999999)
(754.0, 0.978460245)
(755.0, 0.99248687)
(756.0, 0.991189705)
(757.0, 0.98720569)
(758.0, 0.9875356350000001)
(759.0, 0.990220855)
(760.0, 0.9867399450000001)
(761.0, 0.96077844)
(762.0, 0.9872966950000002)
(763.0, 0.948398715)
(764.0, 0.9914872650000001)
(765.0, 0.96988093)
(766.0, 0.991695925)
(767.0, 0.98902619)
(768.0, 0.98400053)
(769.0, 0.985699085)
(770.0, 0.99079758)
(771.0, 0.9890024599999999)
(772.0, 0.9856349499999999)
(773.0, 0.993564395)
(774.0, 0.979617485)
(775.0, 0.975525225)
(776.0, 0.9850613)
(777.0, 0.9817975299999999)
(778.0, 0.97624607)
(779.0, 0.9862758050000001)
(780.0, 0.98790186)
(781.0, 0.988751545)
(782.0, 0.9904606900000001)
(783.0, 0.9919274950000001)
(784.0, 0.990841555)
(785.0, 0.992480635)
(786.0, 0.9885099049999999)
(787.0, 0.9961129500000002)
(788.0, 0.995489795)
(789.0, 0.9926737850000001)
(790.0, 0.9790359100000001)
(791.0, 0.9401127)
(792.0, 0.9778564949999999)
(793.0, 0.975803235)
(794.0, 0.9858725199999999)
(795.0, 0.9828105)
(796.0, 0.9827941099999999)
(797.0, 0.98445485)
(798.0, 0.98771931)
(799.0, 0.929500835)
(800.0, 0.984093485)
(801.0, 0.9828742999999999)
(802.0, 0.9809344099999999)
(803.0, 0.968450865)
(804.0, 0.9296870650000001)
(805.0, 0.9920167299999999)
(806.0, 0.9904390250000001)
(807.0, 0.9906275500000001)
(808.0, 0.980062465)
(809.0, 0.9935461800000001)
(810.0, 0.98674898)
(811.0, 0.987676175)
(812.0, 0.9803209550000002)
(813.0, 0.9818279100000001)
(814.0, 0.98311954)
(815.0, 0.9767637199999999)
(816.0, 0.96457784)
(817.0, 0.98872107)
(818.0, 0.9796522599999999)
(819.0, 0.991285245)
(820.0, 0.987879745)
(821.0, 0.9947056300000001)
(822.0, 0.9864076849999999)
(823.0, 0.9916730100000001)
(824.0, 0.9936528700000001)
(825.0, 0.98975742)
(826.0, 0.9882346049999999)
(827.0, 0.98789212)
(828.0, 0.991082605)
(829.0, 0.987438085)
(830.0, 0.9860240849999999)
(831.0, 0.98807933)
(832.0, 0.991098305)
(833.0, 0.9862513350000001)
(834.0, 0.9831752899999999)
(835.0, 0.9885251999999999)
(836.0, 0.98876063)
(837.0, 0.969872615)
(838.0, 0.9740994550000002)
(839.0, 0.973951785)
(840.0, 0.9915397349999999)
(841.0, 0.9920138549999999)
(842.0, 0.95316527)
(843.0, 0.98362018)
(844.0, 0.9950225100000001)
(845.0, 0.9593187)
(846.0, 0.97065596)
(847.0, 0.9907980799999999)
(848.0, 0.97299331)
(849.0, 0.9742281300000001)
(850.0, 0.9723683350000002)
(851.0, 0.9637783850000001)
(852.0, 0.973966085)
(853.0, 0.9766583600000001)
(854.0, 0.979229415)
(855.0, 0.983884985)
(856.0, 0.9915984149999999)
(857.0, 0.9852631199999999)
(858.0, 0.993255505)
(859.0, 0.9931033850000001)
(860.0, 0.98549226)
(861.0, 0.9910104399999999)
(862.0, 0.9858370049999999)
(863.0, 0.98966401)
(864.0, 0.98840671)
(865.0, 0.99033281)
(866.0, 0.986662935)
(867.0, 0.97522058)
(868.0, 0.990088445)
(869.0, 0.983904195)
(870.0, 0.9752950149999998)
(871.0, 0.9915882300000001)
(872.0, 0.982494835)
(873.0, 0.9780994150000001)
(874.0, 0.979399375)
(875.0, 0.9910043950000001)
(876.0, 0.9895607750000001)
(877.0, 0.9633032400000001)
(878.0, 0.98816369)
(879.0, 0.98664565)
(880.0, 0.99275569)
(881.0, 0.98933151)
(882.0, 0.98807479)
(883.0, 0.9747996700000001)
(884.0, 0.9860864500000001)
(885.0, 0.9860753999999999)
(886.0, 0.983095005)
(887.0, 0.9844443150000001)
(888.0, 0.98983359)
(889.0, 0.99221152)
(890.0, 0.99118956)
(891.0, 0.9938835850000001)
(892.0, 0.990608)
(893.0, 0.982697135)
(894.0, 0.967483785)
(895.0, 0.992219655)
(896.0, 0.98548271)
(897.0, 0.9816396549999999)
(898.0, 0.987271555)
(899.0, 0.9877562599999999)
(900.0, 0.9721226800000001)
(901.0, 0.98202577)
(902.0, 0.9885077750000001)
(903.0, 0.9930293749999999)
(904.0, 0.992892465)
(905.0, 0.95738962)
(906.0, 0.98657173)
(907.0, 0.987124495)
(908.0, 0.9907421249999999)
(909.0, 0.966359725)
(910.0, 0.9903987200000001)
(911.0, 0.9900310650000002)
(912.0, 0.988824975)
(913.0, 0.9882863499999999)
(914.0, 0.97600622)
(915.0, 0.989944015)
(916.0, 0.9885484450000002)
(917.0, 0.9923538999999999)
(918.0, 0.98442404)
(919.0, 0.993491415)
(920.0, 0.9914663499999999)
(921.0, 0.9918836)
(922.0, 0.9891527750000001)
(923.0, 0.9918338800000001)
(924.0, 0.9883239699999999)
(925.0, 0.988135925)
(926.0, 0.98348602)
(927.0, 0.9924428049999999)
(928.0, 0.9942610500000001)
(929.0, 0.9697146900000001)
(930.0, 0.997214825)
(931.0, 0.9839945750000001)
(932.0, 0.990006355)
(933.0, 0.9864865700000001)
(934.0, 0.9530261950000001)
(935.0, 0.982053025)
(936.0, 0.9407737549999999)
(937.0, 0.9935148100000001)
(938.0, 0.98834806)
(939.0, 0.995596825)
(940.0, 0.99137889)
(941.0, 0.9798500099999999)
(942.0, 0.974353045)
(943.0, 0.9925319949999999)
(944.0, 0.9909496799999999)
(945.0, 0.9704191400000001)
(946.0, 0.99634539)
(947.0, 0.990212935)
(948.0, 0.9812310449999999)
(949.0, 0.9802955999999999)
(950.0, 0.97535125)
(951.0, 0.9932817099999999)
(952.0, 0.9871555800000001)
(953.0, 0.98109101)
(954.0, 0.993443335)
(955.0, 0.9855221000000001)
(956.0, 0.98155262)
(957.0, 0.96919073)
(958.0, 0.9887139050000001)
(959.0, 0.990406025)
(960.0, 0.991387445)
(961.0, 0.98189711)
(962.0, 0.93003411)
(963.0, 0.978175045)
(964.0, 0.9886812750000001)
(965.0, 0.9786328850000001)
(966.0, 0.9647497700000001)
(967.0, 0.982986125)
(968.0, 0.99153858)
(969.0, 0.9820707150000001)
(970.0, 0.9690794699999999)
(971.0, 0.9909979)
(972.0, 0.988852725)
(973.0, 0.9598658350000001)
(974.0, 0.9880224700000001)
(975.0, 0.977028285)
(976.0, 0.9839831699999999)
(977.0, 0.9951286149999999)
(978.0, 0.98813151)
(979.0, 0.986578525)
(980.0, 0.97444576)
(981.0, 0.982837085)
(982.0, 0.98060416)
(983.0, 0.9746080400000001)
(984.0, 0.985596005)
(985.0, 0.9908286550000001)
(986.0, 0.98449602)
(987.0, 0.9842371450000001)
(988.0, 0.99165862)
(989.0, 0.9916515000000001)
(990.0, 0.974312555)
(991.0, 0.97961642)
(992.0, 0.9828682799999999)
(993.0, 0.990926425)
(994.0, 0.9890933850000001)
(995.0, 0.995278285)
(996.0, 0.9871700499999999)
(997.0, 0.9927983800000002)
(998.0, 0.995389085)
(999.0, 0.9933827550000001)


==> data/FashionMNIST_notmnist_AUROC_noised_smoothed.txt <==
(0.0, 0.8209233750000001)
(1.0, 0.7501329125)
(2.0, 0.7935340483333334)
(3.0, 0.81309348)
(4.0, 0.818644837)
(5.0, 0.8279161658333334)
(6.0, 0.8364684857142858)
(7.0, 0.8436543056250001)
(8.0, 0.849626628888889)
(9.0, 0.854986384)
(10.0, 0.8607561677272728)
(11.0, 0.8633199495833335)
(12.0, 0.8664552223076925)
(13.0, 0.8699733585714287)
(14.0, 0.8724958573333335)
(15.0, 0.8755600596875002)
(16.0, 0.8786054447058825)
(17.0, 0.8813227330555558)
(18.0, 0.8843945600000002)
(19.0, 0.8864397117500001)
(20.0, 0.8871101385714287)
(21.0, 0.8888661697727274)
(22.0, 0.8919631710869567)
(23.0, 0.8944303018750002)
(24.0, 0.8958658586000001)
(25.0, 0.8981489332692308)
(26.0, 0.8999836922222223)
(27.0, 0.9016483542857143)
(28.0, 0.9035383796551725)
(29.0, 0.9049597340000001)
(30.0, 0.9061100000000001)
(31.0, 0.9073068823437501)
(32.0, 0.9079910877272729)
(33.0, 0.9089423111764707)
(34.0, 0.909977327857143)
(35.0, 0.9111401950000002)
(36.0, 0.912709953783784)
(37.0, 0.9139827730263159)
(38.0, 0.9152648370512821)
(39.0, 0.9162914275)
(40.0, 0.9173153786585366)
(41.0, 0.9182747133333333)
(42.0, 0.919137060116279)
(43.0, 0.9195842260227273)
(44.0, 0.9201247896666667)
(45.0, 0.9197698517391304)
(46.0, 0.9205303901063829)
(47.0, 0.9210995719791666)
(48.0, 0.9219442116326529)
(49.0, 0.9226951100999998)
(50.0, 0.9232238517647057)
(51.0, 0.9240001084615382)
(52.0, 0.92426691745283)
(53.0, 0.9246654921296295)
(54.0, 0.9256141977272726)
(55.0, 0.9263068540178571)
(56.0, 0.9270663818421052)
(57.0, 0.9278247937068965)
(58.0, 0.9284980018644068)
(59.0, 0.9293510593333334)
(60.0, 0.9299638803278689)
(61.0, 0.9307749058870969)
(62.0, 0.9313992681746033)
(63.0, 0.9321208685156251)
(64.0, 0.9328783703846155)
(65.0, 0.9335350877272729)
(66.0, 0.9341585898507464)
(67.0, 0.9347913202941178)
(68.0, 0.9352975517391307)
(69.0, 0.9359527255714288)
(70.0, 0.9362675980281693)
(71.0, 0.9366133305555558)
(72.0, 0.937051218493151)
(73.0, 0.9377348354054057)
(74.0, 0.9383565709333336)
(75.0, 0.9388644718421055)
(76.0, 0.9393505952597405)
(77.0, 0.9398336739102566)
(78.0, 0.9403768686708863)
(79.0, 0.9407566518750002)
(80.0, 0.9413363051851854)
(81.0, 0.9419117076829271)
(82.0, 0.9424844930120484)
(83.0, 0.9428594497619049)
(84.0, 0.9433513023529414)
(85.0, 0.9439325127906979)
(86.0, 0.9444676964942531)
(87.0, 0.9448440271590911)
(88.0, 0.9450601184831463)
(89.0, 0.9453265750000003)
(90.0, 0.9457736636263739)
(91.0, 0.9461687331521742)
(92.0, 0.9464403390860218)
(93.0, 0.9469096609042555)
(94.0, 0.9472782570000002)
(95.0, 0.9476854005208336)
(96.0, 0.947950196804124)
(97.0, 0.9483080793367349)
(98.0, 0.9486775873232325)
(99.0, 0.9490264034500001)
(100.0, 0.9491151553960397)
(101.0, 0.9492780896568629)
(102.0, 0.9494958310194176)
(103.0, 0.9498036124038463)
(104.0, 0.9501445266190477)
(105.0, 0.9505214039150944)
(106.0, 0.9508962644392525)
(107.0, 0.9512088362962964)
(108.0, 0.9515430044036698)
(109.0, 0.9518376230000001)
(110.0, 0.9521095509459461)
(111.0, 0.952405444419643)
(112.0, 0.9527403645575223)
(113.0, 0.9530556252192984)
(114.0, 0.9533492345217394)
(115.0, 0.9536778809913795)
(116.0, 0.9538389678632481)
(117.0, 0.9540197782627121)
(118.0, 0.9542486687394961)
(119.0, 0.9544885753333336)
(120.0, 0.9545801294628102)
(121.0, 0.954751449098361)
(122.0, 0.955007713861789)
(123.0, 0.9552120434677422)
(124.0, 0.9554743923200003)
(125.0, 0.9555595809523812)
(126.0, 0.9557640683858271)
(127.0, 0.9560071902734378)
(128.0, 0.9562599895736438)
(129.0, 0.9562287197692312)
(130.0, 0.956420838396947)
(131.0, 0.9565922129166671)
(132.0, 0.956791965827068)
(133.0, 0.9570593714552242)
(134.0, 0.95713775962963)
(135.0, 0.9573679379779415)
(136.0, 0.9574278247080296)
(137.0, 0.9575395848913048)
(138.0, 0.9577543645683457)
(139.0, 0.9579670666428576)
(140.0, 0.958167652517731)
(141.0, 0.9583743130633807)
(142.0, 0.9586250712237767)
(143.0, 0.9588551718750005)
(144.0, 0.9590600870000004)
(145.0, 0.9592693117465758)
(146.0, 0.9594756899319733)
(147.0, 0.9596413418243248)
(148.0, 0.9598236894295307)
(149.0, 0.9599716848666672)
(150.0, 0.9600898173841065)
(151.0, 0.9601633041447374)
(152.0, 0.9602987522222227)
(153.0, 0.9602803331818187)
(154.0, 0.9604416190645166)
(155.0, 0.9606048758012825)
(156.0, 0.9607637842356692)
(157.0, 0.9609104225949371)
(158.0, 0.9609609161949689)
(159.0, 0.9609599502500004)
(160.0, 0.960948713571429)
(161.0, 0.9609351525000004)
(162.0, 0.9610784681595096)
(163.0, 0.9612513730182931)
(164.0, 0.9613790169696974)
(165.0, 0.9615314343975908)
(166.0, 0.9616300442814376)
(167.0, 0.9618046706250005)
(168.0, 0.9619812789644976)
(169.0, 0.9620900562941181)
(170.0, 0.9622395290058484)
(171.0, 0.9623817287209306)
(172.0, 0.9625592618497114)
(173.0, 0.9626849789942533)
(174.0, 0.9628347230857147)
(175.0, 0.9629956146022731)
(176.0, 0.9630920314124297)
(177.0, 0.9632008867977532)
(178.0, 0.9633331696368719)
(179.0, 0.9635032588888892)
(180.0, 0.9636050867955804)
(181.0, 0.9637508979120882)
(182.0, 0.963890336666667)
(183.0, 0.964044548233696)
(184.0, 0.9641570760270274)
(185.0, 0.9642935841935487)
(186.0, 0.9644357888770057)
(187.0, 0.9645415202127663)
(188.0, 0.9646736249735453)
(189.0, 0.964803762526316)
(190.0, 0.9649297221465971)
(191.0, 0.9648730279687503)
(192.0, 0.964855112279793)
(193.0, 0.9649290875257734)
(194.0, 0.9650290179487182)
(195.0, 0.9651212425000002)
(196.0, 0.9652386270812184)
(197.0, 0.9653674861616163)
(198.0, 0.9654969144221106)
(199.0, 0.9656244226)
(200.0, 0.9657033172636816)
(201.0, 0.9658409592574257)
(202.0, 0.9659074380788177)
(203.0, 0.9659894949509804)
(204.0, 0.9660453354878049)
(205.0, 0.9661466129854369)
(206.0, 0.9662499647584541)
(207.0, 0.9663645560817308)
(208.0, 0.9664228803349282)
(209.0, 0.9664865406190476)
(210.0, 0.9665400103317535)
(211.0, 0.966627644481132)
(212.0, 0.9666878260328639)
(213.0, 0.9667452259112149)
(214.0, 0.9668356327674418)
(215.0, 0.9668737939583333)
(216.0, 0.966958889953917)
(217.0, 0.9669735566055045)
(218.0, 0.9670245743607305)
(219.0, 0.9671145920227272)
(220.0, 0.9671010794117646)
(221.0, 0.9671967418468468)
(222.0, 0.9673245567937219)
(223.0, 0.9673754880133928)
(224.0, 0.9674181066222222)
(225.0, 0.9674670248672566)
(226.0, 0.9675190990748898)
(227.0, 0.967588499736842)
(228.0, 0.9676611002620087)
(229.0, 0.9677408875652174)
(230.0, 0.9677956987229437)
(231.0, 0.96781562125)
(232.0, 0.9678796077682403)
(233.0, 0.9678834517521367)
(234.0, 0.9679547907659575)
(235.0, 0.9678590856567797)
(236.0, 0.9679298568565401)
(237.0, 0.9680412776680672)
(238.0, 0.9680767487866109)
(239.0, 0.9680303778333333)
(240.0, 0.9681225980290457)
(241.0, 0.9680208696694215)
(242.0, 0.9680883552469136)
(243.0, 0.9681556667622951)
(244.0, 0.9682119446734695)
(245.0, 0.9682337608333335)
(246.0, 0.9682033419635628)
(247.0, 0.9682310751814517)
(248.0, 0.9682871032730924)
(249.0, 0.9682404855000001)
(250.0, 0.9683304034462152)
(251.0, 0.9683398738492065)
(252.0, 0.9683636460671938)
(253.0, 0.9684440512401576)
(254.0, 0.9685157034705884)
(255.0, 0.9685693555468751)
(256.0, 0.968570597529183)
(257.0, 0.9686107514922482)
(258.0, 0.968609962895753)
(259.0, 0.9686618749807693)
(260.0, 0.9686868386973181)
(261.0, 0.9687677067748093)
(262.0, 0.9688323856653993)
(263.0, 0.9689029674242425)
(264.0, 0.9689847438490568)
(265.0, 0.9690648974624062)
(266.0, 0.969124973539326)
(267.0, 0.9691694161007465)
(268.0, 0.9692467505018589)
(269.0, 0.969319794388889)
(270.0, 0.9693884267343175)
(271.0, 0.9694632027205884)
(272.0, 0.9695162825274727)
(273.0, 0.9693974115328469)
(274.0, 0.9694527166727274)
(275.0, 0.9695352570471015)
(276.0, 0.9695619055054152)
(277.0, 0.9696122696582734)
(278.0, 0.9696771449462366)
(279.0, 0.9697024436964286)
(280.0, 0.9697399183629893)
(281.0, 0.9696995664539008)
(282.0, 0.9697520407067138)
(283.0, 0.9697826156514086)
(284.0, 0.9698511494912282)
(285.0, 0.9698754295979022)
(286.0, 0.9698732435365854)
(287.0, 0.9698018725173612)
(288.0, 0.9697829365570935)
(289.0, 0.9697206035689656)
(290.0, 0.9697481922680413)
(291.0, 0.9698233310445207)
(292.0, 0.9698308755802049)
(293.0, 0.9698580128061225)
(294.0, 0.9699145737966102)
(295.0, 0.9699737288851351)
(296.0, 0.9699807479461279)
(297.0, 0.9700447724496644)
(298.0, 0.9700958553010033)
(299.0, 0.9700301940333332)
(300.0, 0.9700107761461793)
(301.0, 0.9700402311920528)
(302.0, 0.9700761818151814)
(303.0, 0.9700546014473683)
(304.0, 0.9700579961475408)
(305.0, 0.9700792143954247)
(306.0, 0.9701438705048858)
(307.0, 0.9702040883279219)
(308.0, 0.9701579835275079)
(309.0, 0.9701746191935482)
(310.0, 0.9702376454180063)
(311.0, 0.9702764552083332)
(312.0, 0.9703222624920126)
(313.0, 0.9703349738375794)
(314.0, 0.9703469199682537)
(315.0, 0.9703090051424048)
(316.0, 0.9702153263880123)
(317.0, 0.9702431924371067)
(318.0, 0.970285489827586)
(319.0, 0.9703356435312498)
(320.0, 0.9703370872585668)
(321.0, 0.9703727988664594)
(322.0, 0.9704202410835912)
(323.0, 0.970479905185185)
(324.0, 0.9704339513384613)
(325.0, 0.9703582253374231)
(326.0, 0.9703744040366971)
(327.0, 0.97040683714939)
(328.0, 0.9704382625531913)
(329.0, 0.9704060856060605)
(330.0, 0.9704392874773412)
(331.0, 0.9704733095933733)
(332.0, 0.9704851737237236)
(333.0, 0.9704947150748502)
(334.0, 0.970456759522388)
(335.0, 0.9704796516666666)
(336.0, 0.9705365522997033)
(337.0, 0.9706057731065089)
(338.0, 0.9706256521091445)
(339.0, 0.970657502)
(340.0, 0.970704314516129)
(341.0, 0.9707367296052631)
(342.0, 0.9707738054081633)
(343.0, 0.9708255674563954)
(344.0, 0.9708832291014493)
(345.0, 0.9709253084537572)
(346.0, 0.9709717892507205)
(347.0, 0.97092325)
(348.0, 0.9709506821489972)
(349.0, 0.9709809861571429)
(350.0, 0.971039349900285)
(351.0, 0.9710503429119318)
(352.0, 0.9711203445184136)
(353.0, 0.9711887371468926)
(354.0, 0.9712217983802817)
(355.0, 0.9712182724719101)
(356.0, 0.9712473795658263)
(357.0, 0.9712910907681563)
(358.0, 0.9713511412395542)
(359.0, 0.9713382225694444)
(360.0, 0.9713929140581716)
(361.0, 0.9714537220165744)
(362.0, 0.9713882583195591)
(363.0, 0.9714287396565933)
(364.0, 0.971476958547945)
(365.0, 0.9715218083469943)
(366.0, 0.9715070328610352)
(367.0, 0.9715355401630433)
(368.0, 0.9715626697831977)
(369.0, 0.9716066472702701)
(370.0, 0.9716755500673853)
(371.0, 0.9717230283064514)
(372.0, 0.9716008480965146)
(373.0, 0.9716469239171122)
(374.0, 0.9716669592399999)
(375.0, 0.9717312126462765)
(376.0, 0.9717636736472147)
(377.0, 0.9717934992724866)
(378.0, 0.9718342368073877)
(379.0, 0.9718159111315787)
(380.0, 0.9718280331496061)
(381.0, 0.9718497741623034)
(382.0, 0.9718406153133157)
(383.0, 0.9718654306510414)
(384.0, 0.9719035768181815)
(385.0, 0.9719295323575127)
(386.0, 0.971912934457364)
(387.0, 0.9719734452190719)
(388.0, 0.9719799405912594)
(389.0, 0.9719821755769228)
(390.0, 0.9720316346675189)
(391.0, 0.9720750521045916)
(392.0, 0.9720668751272262)
(393.0, 0.9720657517512687)
(394.0, 0.9721295299240503)
(395.0, 0.9721736759090907)
(396.0, 0.9722109867128461)
(397.0, 0.972169015050251)
(398.0, 0.9721956935964909)
(399.0, 0.9722110918624998)
(400.0, 0.9722552560349125)
(401.0, 0.9722936333955221)
(402.0, 0.9723228062034737)
(403.0, 0.9723776740594057)
(404.0, 0.9723696471111108)
(405.0, 0.9723500362068963)
(406.0, 0.9723744194471742)
(407.0, 0.9723918594117644)
(408.0, 0.9724310610268946)
(409.0, 0.9724477901585363)
(410.0, 0.972480822007299)
(411.0, 0.9724927246359221)
(412.0, 0.9725107462953992)
(413.0, 0.9725352361714973)
(414.0, 0.9725842854096383)
(415.0, 0.9726262017187497)
(416.0, 0.9726475217026376)
(417.0, 0.972643371148325)
(418.0, 0.972683634272076)
(419.0, 0.972697076285714)
(420.0, 0.9727352730166268)
(421.0, 0.9727578677488149)
(422.0, 0.9727737042316782)
(423.0, 0.9728123391155657)
(424.0, 0.9728194378352938)
(425.0, 0.9728088946713612)
(426.0, 0.9728408808782198)
(427.0, 0.9728252890654203)
(428.0, 0.9727282027272725)
(429.0, 0.97275887672093)
(430.0, 0.9727960600928072)
(431.0, 0.9728332724189812)
(432.0, 0.9728740339722861)
(433.0, 0.972909449988479)
(434.0, 0.9729185200804594)
(435.0, 0.9729451695986235)
(436.0, 0.9729879028260866)
(437.0, 0.9730279986529676)
(438.0, 0.9730605942710702)
(439.0, 0.9730766158636359)
(440.0, 0.9731196694331061)
(441.0, 0.973152042262443)
(442.0, 0.9731532775507896)
(443.0, 0.973183528164414)
(444.0, 0.9732111089887636)
(445.0, 0.9732280407959637)
(446.0, 0.9732632832550331)
(447.0, 0.9732928892299102)
(448.0, 0.9732991452895318)
(449.0, 0.9732978679666662)
(450.0, 0.9733303723835915)
(451.0, 0.9733333732743358)
(452.0, 0.9733679306953638)
(453.0, 0.9734147042400876)
(454.0, 0.9734000858681313)
(455.0, 0.973438450932017)
(456.0, 0.9734451151531723)
(457.0, 0.9734708214192135)
(458.0, 0.9735038926361651)
(459.0, 0.9735226000760865)
(460.0, 0.973534196247288)
(461.0, 0.9735680414718609)
(462.0, 0.9735737702483795)
(463.0, 0.9735922918642236)
(464.0, 0.9736323760645156)
(465.0, 0.9736762921888407)
(466.0, 0.9737061845931472)
(467.0, 0.9737393420512814)
(468.0, 0.9737813304690826)
(469.0, 0.9738100732872335)
(470.0, 0.9738446378662414)
(471.0, 0.9738647378283892)
(472.0, 0.9738904934143757)
(473.0, 0.9739186370991555)
(474.0, 0.9739330203052625)
(475.0, 0.9739547642857137)
(476.0, 0.973973226194968)
(477.0, 0.9740191342364011)
(478.0, 0.9740299289665965)
(479.0, 0.974013947291666)
(480.0, 0.974057754615384)
(481.0, 0.9740879952593355)
(482.0, 0.9740969361387158)
(483.0, 0.974134947634297)
(484.0, 0.9741501301752572)
(485.0, 0.9741680090020571)
(486.0, 0.974185873870636)
(487.0, 0.9742100030225405)
(488.0, 0.974222747096114)
(489.0, 0.9742451871326525)
(490.0, 0.9742435916700606)
(491.0, 0.9742746036280483)
(492.0, 0.9742009796348879)
(493.0, 0.9742394277732789)
(494.0, 0.9742668802222217)
(495.0, 0.9742792394959673)
(496.0, 0.9743149087726354)
(497.0, 0.9743344123895578)
(498.0, 0.9743501536272541)
(499.0, 0.9743772263499996)
(500.0, 0.9743967316367261)
(501.0, 0.9743974887649398)
(502.0, 0.9744082620079518)
(503.0, 0.9744162366369044)
(504.0, 0.9744228501980194)
(505.0, 0.9744606923715411)
(506.0, 0.9744986884023664)
(507.0, 0.974514162962598)
(508.0, 0.9745123447838895)
(509.0, 0.9744790940784309)
(510.0, 0.974487982279843)
(511.0, 0.9745186712207027)
(512.0, 0.9745282670857696)
(513.0, 0.974553114990272)
(514.0, 0.9745871949611646)
(515.0, 0.9745855244961236)
(516.0, 0.9745796164700189)
(517.0, 0.9745957127509648)
(518.0, 0.9746146393545275)
(519.0, 0.9745698221153842)
(520.0, 0.9745930233493278)
(521.0, 0.9746228761494249)
(522.0, 0.9746575372562137)
(523.0, 0.9746869859446561)
(524.0, 0.9746812029714281)
(525.0, 0.9745872592965775)
(526.0, 0.974608612827324)
(527.0, 0.9746474531060602)
(528.0, 0.9746487974574665)
(529.0, 0.9746618847358486)
(530.0, 0.9746826261487754)
(531.0, 0.9746680571616537)
(532.0, 0.9746786355440896)
(533.0, 0.974681731882022)
(534.0, 0.9747017309626164)
(535.0, 0.9747113650932832)
(536.0, 0.9747305197765359)
(537.0, 0.9747372909293677)
(538.0, 0.9747364683116879)
(539.0, 0.9747293013055551)
(540.0, 0.9747321734103508)
(541.0, 0.9746624359870845)
(542.0, 0.9746728676335171)
(543.0, 0.9746990395680143)
(544.0, 0.9747280800642197)
(545.0, 0.9747374349450545)
(546.0, 0.9747541670840946)
(547.0, 0.9747589895072988)
(548.0, 0.9747739901366115)
(549.0, 0.9747941664818176)
(550.0, 0.9748164321506346)
(551.0, 0.9748363933695646)
(552.0, 0.9748621158679922)
(553.0, 0.9748779354693136)
(554.0, 0.9749058477117112)
(555.0, 0.9749364439028771)
(556.0, 0.9749485626570911)
(557.0, 0.9749702177150533)
(558.0, 0.9749934784525934)
(559.0, 0.9750233198035709)
(560.0, 0.975052915142602)
(561.0, 0.975084905854092)
(562.0, 0.9751103881083476)
(563.0, 0.9750752493528364)
(564.0, 0.9751011687345128)
(565.0, 0.9751218924204942)
(566.0, 0.9751356655996467)
(567.0, 0.9751662872007036)
(568.0, 0.9751873887082595)
(569.0, 0.975211117666666)
(570.0, 0.9752255218213653)
(571.0, 0.975219407255244)
(572.0, 0.9752223902530534)
(573.0, 0.9752287411324034)
(574.0, 0.9752561207478253)
(575.0, 0.9752873922395826)
(576.0, 0.9752925735095314)
(577.0, 0.9753206178806222)
(578.0, 0.9753406784283241)
(579.0, 0.9753391385862062)
(580.0, 0.9753581283218582)
(581.0, 0.975381566013745)
(582.0, 0.9753934992281297)
(583.0, 0.975414666018835)
(584.0, 0.9754280068803413)
(585.0, 0.9754201107508527)
(586.0, 0.9754146830919926)
(587.0, 0.975430600263605)
(588.0, 0.9754440373769095)
(589.0, 0.9754588437881351)
(590.0, 0.975473044373942)
(591.0, 0.9754874658277022)
(592.0, 0.9755094576475543)
(593.0, 0.9755338351430971)
(594.0, 0.9755406270840331)
(595.0, 0.9755665263338921)
(596.0, 0.9755805183249576)
(597.0, 0.9755977547658858)
(598.0, 0.9756227888898159)
(599.0, 0.9756421663749996)
(600.0, 0.9756434636439264)
(601.0, 0.9756180675083053)
(602.0, 0.9756403416086231)
(603.0, 0.9756541849668869)
(604.0, 0.9756787522561978)
(605.0, 0.9756696099092405)
(606.0, 0.9756870781136734)
(607.0, 0.9756835281167759)
(608.0, 0.9757068520525448)
(609.0, 0.9757444080163931)
(610.0, 0.9757641733878883)
(611.0, 0.9757866234640519)
(612.0, 0.9758167472675363)
(613.0, 0.9757740792589573)
(614.0, 0.9757757615203249)
(615.0, 0.9758103830438308)
(616.0, 0.975818506952998)
(617.0, 0.9758289718284786)
(618.0, 0.9758601562681741)
(619.0, 0.9758834619999996)
(620.0, 0.975895335080515)
(621.0, 0.975915970498392)
(622.0, 0.9758894990609949)
(623.0, 0.9759075915624997)
(624.0, 0.9759250482399997)
(625.0, 0.9759463371405748)
(626.0, 0.9759531672807015)
(627.0, 0.975965179697452)
(628.0, 0.9759944504213034)
(629.0, 0.9760214434285711)
(630.0, 0.9760426215293182)
(631.0, 0.9759252117721515)
(632.0, 0.975955414075829)
(633.0, 0.9759761768138797)
(634.0, 0.9759986148110232)
(635.0, 0.9760158906210687)
(636.0, 0.9760391425745678)
(637.0, 0.9760401067554854)
(638.0, 0.9760527948278555)
(639.0, 0.9760412953203119)
(640.0, 0.9760715953432132)
(641.0, 0.9760894936526474)
(642.0, 0.9760998612363914)
(643.0, 0.9761169286645958)
(644.0, 0.9761483829999995)
(645.0, 0.9761689203482967)
(646.0, 0.9761896613137553)
(647.0, 0.9761947289351847)
(648.0, 0.9761782542218793)
(649.0, 0.9762031356307688)
(650.0, 0.9762067357142853)
(651.0, 0.9762196342024536)
(652.0, 0.9762403994793258)
(653.0, 0.9762620522629966)
(654.0, 0.9762852463740455)
(655.0, 0.9763077493064021)
(656.0, 0.9763175847412477)
(657.0, 0.9763265862537991)
(658.0, 0.9763262419044003)
(659.0, 0.9763482375757573)
(660.0, 0.9763751696066563)
(661.0, 0.9763831497960722)
(662.0, 0.9763978900075412)
(663.0, 0.97640255002259)
(664.0, 0.9764171121203005)
(665.0, 0.9764159454204201)
(666.0, 0.9764257755996998)
(667.0, 0.9764458477245506)
(668.0, 0.9764699755605378)
(669.0, 0.976492230231343)
(670.0, 0.9765022864008939)
(671.0, 0.9765134567336307)
(672.0, 0.9765379459361067)
(673.0, 0.9765150287017801)
(674.0, 0.9765129681037034)
(675.0, 0.9765096208505913)
(676.0, 0.9765180657902507)
(677.0, 0.9765302001032444)
(678.0, 0.9765544179749628)
(679.0, 0.9765791215955878)
(680.0, 0.976602437011747)
(681.0, 0.976597721326979)
(682.0, 0.9765933047437769)
(683.0, 0.9765950060453211)
(684.0, 0.9766067984233572)
(685.0, 0.9766342585568508)
(686.0, 0.9766359056259093)
(687.0, 0.9766421119622088)
(688.0, 0.9766502721117557)
(689.0, 0.9766702281231879)
(690.0, 0.9766491963820545)
(691.0, 0.9766560570520226)
(692.0, 0.976650081572871)
(693.0, 0.9766527974855902)
(694.0, 0.9766293714460426)
(695.0, 0.9765706094755741)
(696.0, 0.9765746885796264)
(697.0, 0.9765773910601713)
(698.0, 0.9765806761516446)
(699.0, 0.9765947920857136)
(700.0, 0.9766186972039936)
(701.0, 0.9766025962464381)
(702.0, 0.9766228290753906)
(703.0, 0.9766342498721584)
(704.0, 0.9766515350354603)
(705.0, 0.9766641270113308)
(706.0, 0.9766501302475241)
(707.0, 0.9766637115889825)
(708.0, 0.9766732294217202)
(709.0, 0.9766921188450699)
(710.0, 0.9767038174613215)
(711.0, 0.9767218247963477)
(712.0, 0.9767393474123416)
(713.0, 0.9767508941456576)
(714.0, 0.9767425441958035)
(715.0, 0.9767641474580999)
(716.0, 0.976774835941422)
(717.0, 0.9767919799094702)
(718.0, 0.9767965657858131)
(719.0, 0.9768010199652772)
(720.0, 0.9768229399861298)
(721.0, 0.9768212619321324)
(722.0, 0.9766713471853383)
(723.0, 0.9766940770649166)
(724.0, 0.9767128784965512)
(725.0, 0.9767058590633604)
(726.0, 0.9767102209147175)
(727.0, 0.9767112331387358)
(728.0, 0.9767281729766799)
(729.0, 0.9767424287808214)
(730.0, 0.976741727311901)
(731.0, 0.9767655425956279)
(732.0, 0.976772754652114)
(733.0, 0.9767947756607623)
(734.0, 0.9768135236530606)
(735.0, 0.976798680733695)
(736.0, 0.9767863548982355)
(737.0, 0.9767982351829263)
(738.0, 0.9768030085791605)
(739.0, 0.9768149417229725)
(740.0, 0.9768082882388659)
(741.0, 0.9768217800336922)
(742.0, 0.9768446968707936)
(743.0, 0.9768413437970425)
(744.0, 0.9768599067114089)
(745.0, 0.9768825753619298)
(746.0, 0.9768673359906287)
(747.0, 0.9768788006082882)
(748.0, 0.9768894622429901)
(749.0, 0.9768950694799995)
(750.0, 0.9769197902529955)
(751.0, 0.9769381590757973)
(752.0, 0.9769648147078347)
(753.0, 0.9769859030835537)
(754.0, 0.9769878558543039)
(755.0, 0.9770083571957665)
(756.0, 0.9770270908124168)
(757.0, 0.977040519043535)
(758.0, 0.9770543466007898)
(759.0, 0.9770716709539466)
(760.0, 0.9770843756504592)
(761.0, 0.9770629767847763)
(762.0, 0.9770763892595014)
(763.0, 0.9770388530366486)
(764.0, 0.9770577398496726)
(765.0, 0.9770483706462135)
(766.0, 0.9770674678487609)
(767.0, 0.9770830391015619)
(768.0, 0.9770920345383609)
(769.0, 0.9771032125259734)
(770.0, 0.9771209743514909)
(771.0, 0.9771363648769423)
(772.0, 0.9771473591655879)
(773.0, 0.9771685698062008)
(774.0, 0.9771717296967735)
(775.0, 0.9771696079123704)
(776.0, 0.9771797645302438)
(777.0, 0.9771856999614389)
(778.0, 0.9771844937612316)
(779.0, 0.9771961492884608)
(780.0, 0.9772098569846344)
(781.0, 0.9772246161764698)
(782.0, 0.9772415204853121)
(783.0, 0.9772602525956625)
(784.0, 0.9772775536178336)
(785.0, 0.977296895960559)
(786.0, 0.9773111437484109)
(787.0, 0.9773350039086286)
(788.0, 0.9773580137832691)
(789.0, 0.9773774008354422)
(790.0, 0.9773794975600497)
(791.0, 0.9773324435227264)
(792.0, 0.9773331043694821)
(793.0, 0.977331177581863)
(794.0, 0.9773419214088042)
(795.0, 0.9773487914824112)
(796.0, 0.9773556237515675)
(797.0, 0.9773645200250618)
(798.0, 0.9773774797121393)
(799.0, 0.9773176339062492)
(800.0, 0.9773260931460666)
(801.0, 0.9773330111097248)
(802.0, 0.9773374960398497)
(803.0, 0.9773264430161682)
(804.0, 0.9772672636645954)
(805.0, 0.9772855632506194)
(806.0, 0.9773018624597265)
(807.0, 0.9773183546472763)
(808.0, 0.9773217466254627)
(809.0, 0.9773417767901226)
(810.0, 0.9773533763008623)
(811.0, 0.977366089107142)
(812.0, 0.9773697236285354)
(813.0, 0.9773752005159696)
(814.0, 0.9773822487852751)
(815.0, 0.9773814907843128)
(816.0, 0.9773658192411252)
(817.0, 0.9773797009657693)
(818.0, 0.9773824757631249)
(819.0, 0.9773994303597552)
(820.0, 0.9774121956638236)
(821.0, 0.9774332339051085)
(822.0, 0.9774441384629394)
(823.0, 0.9774614065109213)
(824.0, 0.9774810325272717)
(825.0, 0.9774958949818392)
(826.0, 0.977508880120918)
(827.0, 0.9775214202656994)
(828.0, 0.9775377787515068)
(829.0, 0.9775497068313242)
(830.0, 0.9775599046389881)
(831.0, 0.9775725481790855)
(832.0, 0.9775887855822318)
(833.0, 0.9775991723321332)
(834.0, 0.9776058503173642)
(835.0, 0.9776189117404296)
(836.0, 0.9776322232317791)
(837.0, 0.9776229635560849)
(838.0, 0.9776187639034555)
(839.0, 0.97761439845238)
(840.0, 0.9776309565219966)
(841.0, 0.9776480383491676)
(842.0, 0.9776189959193347)
(843.0, 0.9776261063270132)
(844.0, 0.9776466937869812)
(845.0, 0.9776250294917247)
(846.0, 0.9776168015466341)
(847.0, 0.9776323455070745)
(848.0, 0.9776268813898694)
(849.0, 0.9776228828588225)
(850.0, 0.9776167083019967)
(851.0, 0.9776004661384966)
(852.0, 0.9775962054337621)
(853.0, 0.9775951072540973)
(854.0, 0.9775970187251452)
(855.0, 0.9776043644801391)
(856.0, 0.9776206935939312)
(857.0, 0.9776296008508147)
(858.0, 0.9776477916589046)
(859.0, 0.9776657632790686)
(860.0, 0.9776748532868745)
(861.0, 0.9776903238051032)
(862.0, 0.9776997637601379)
(863.0, 0.97771361126736)
(864.0, 0.9777259732312128)
(865.0, 0.9777405307794447)
(866.0, 0.9777508219031131)
(867.0, 0.9777479068778792)
(868.0, 0.9777621077272717)
(869.0, 0.9777691675977)
(870.0, 0.9777663270091838)
(871.0, 0.9777821778153659)
(872.0, 0.977787576048109)
(873.0, 0.9777879328432484)
(874.0, 0.9777897744914276)
(875.0, 0.9778048596746566)
(876.0, 0.9778182643671598)
(877.0, 0.9778017324487461)
(878.0, 0.9778135207963585)
(879.0, 0.9778235573068172)
(880.0, 0.9778405063791137)
(881.0, 0.9778535347278902)
(882.0, 0.9778651103284248)
(883.0, 0.9778616426357456)
(884.0, 0.9778709362033888)
(885.0, 0.9778801963205408)
(886.0, 0.9778860754735053)
(887.0, 0.9778934608783775)
(888.0, 0.9779068918447685)
(889.0, 0.9779229644606733)
(890.0, 0.9779378540179565)
(891.0, 0.9779557303979812)
(892.0, 0.9779698986730114)
(893.0, 0.9779751864093951)
(894.0, 0.9779634641731835)
(895.0, 0.9779793751004455)
(896.0, 0.9779877400222956)
(897.0, 0.9779918067427608)
(898.0, 0.9780021290433806)
(899.0, 0.9780129669666657)
(900.0, 0.9780064294672577)
(901.0, 0.9780108854988905)
(902.0, 0.9780225099612394)
(903.0, 0.9780391104756628)
(904.0, 0.9780555230220985)
(905.0, 0.9780327129746128)
(906.0, 0.9780421275468569)
(907.0, 0.9780521301541841)
(908.0, 0.9780660905445535)
(909.0, 0.9780532264065924)
(910.0, 0.9780667779912174)
(911.0, 0.9780798967269727)
(912.0, 0.9780916657064612)
(913.0, 0.9781028196280077)
(914.0, 0.978100528262294)
(915.0, 0.9781134578329683)
(916.0, 0.978124837317338)
(917.0, 0.9781403373856198)
(918.0, 0.9781471749292698)
(919.0, 0.9781638534510858)
(920.0, 0.9781782969869696)
(921.0, 0.9781931617407797)
(922.0, 0.9782050356446359)
(923.0, 0.9782197854761894)
(924.0, 0.9782307089189178)
(925.0, 0.9782414056965432)
(926.0, 0.9782470633171509)
(927.0, 0.9782623604525851)
(928.0, 0.9782795818622163)
(929.0, 0.9782703723010742)
(930.0, 0.9782907208002137)
(931.0, 0.9782968408154495)
(932.0, 0.9783093912057866)
(933.0, 0.9783181462152023)
(934.0, 0.9782910959999989)
(935.0, 0.9782951151549134)
(936.0, 0.978255071013873)
(937.0, 0.978271339392323)
(938.0, 0.9782820707241736)
(939.0, 0.9783004906755308)
(940.0, 0.9783143890807641)
(941.0, 0.9783160192515913)
(942.0, 0.9783118167338272)
(943.0, 0.9783268804819905)
(944.0, 0.9783402379417979)
(945.0, 0.9783318646881597)
(946.0, 0.9783508863621955)
(947.0, 0.978363399071729)
(948.0, 0.9783664208271855)
(949.0, 0.9783684515421043)
(950.0, 0.9783652788801251)
(951.0, 0.9783809474002091)
(952.0, 0.9783901547796422)
(953.0, 0.9783929858647789)
(954.0, 0.9784087453926691)
(955.0, 0.9784161861401663)
(956.0, 0.9784194635005214)
(957.0, 0.9784098301670136)
(958.0, 0.9784205747705933)
(959.0, 0.9784330596145823)
(960.0, 0.9784465397242446)
(961.0, 0.9784501265956331)
(962.0, 0.9783998503582545)
(963.0, 0.9783996171576754)
(964.0, 0.9784102717253876)
(965.0, 0.9784105021739121)
(966.0, 0.97839637525336)
(967.0, 0.978401116730371)
(968.0, 0.9784146744840032)
(969.0, 0.9784184435979373)
(970.0, 0.9784088257054574)
(971.0, 0.9784217774279826)
(972.0, 0.9784324978263095)
(973.0, 0.978413435544147)
(974.0, 0.9784232909641016)
(975.0, 0.9784218616547122)
(976.0, 0.9784275538843389)
(977.0, 0.9784446306339459)
(978.0, 0.978454525301327)
(979.0, 0.9784628150969379)
(980.0, 0.9784587202395506)
(981.0, 0.9784631788594697)
(982.0, 0.9784653568667336)
(983.0, 0.9784614368292675)
(984.0, 0.9784686800456844)
(985.0, 0.9784812155172405)
(986.0, 0.9784873095440721)
(987.0, 0.9784931292155863)
(988.0, 0.9785064411375118)
(989.0, 0.9785197189747467)
(990.0, 0.978515473602421)
(991.0, 0.9785165834274185)
(992.0, 0.9785209658006034)
(993.0, 0.9785334461418503)
(994.0, 0.9785440591457278)
(995.0, 0.9785608605773084)
(996.0, 0.9785694956720152)
(997.0, 0.9785837530711414)
(998.0, 0.9786005752252244)
(999.0, 0.9786153574049992)


==> data/FashionMNIST_notmnist_AUROC_raw.txt <==
(0.0, 0.75612386)
(1.0, 0.80764071)
(2.0, 0.86153829)
(3.0, 0.89222973)
(4.0, 0.899693405)
(5.0, 0.9192810250000001)
(6.0, 0.9259746099999999)
(7.0, 0.9142913500000001)
(8.0, 0.928415875)
(9.0, 0.9060625349999999)
(10.0, 0.941652535)
(11.0, 0.930668)
(12.0, 0.942984665)
(13.0, 0.9397668050000001)
(14.0, 0.94314513)
(15.0, 0.94760543)
(16.0, 0.9490507399999999)
(17.0, 0.9479363900000001)
(18.0, 0.9447117549999999)
(19.0, 0.952337945)
(20.0, 0.9513437349999999)
(21.0, 0.948925515)
(22.0, 0.95678789)
(23.0, 0.9501513)
(24.0, 0.9523789349999999)
(25.0, 0.958408)
(26.0, 0.96042085)
(27.0, 0.9618116000000001)
(28.0, 0.960224905)
(29.0, 0.9595368050000002)
(30.0, 0.9674177549999999)
(31.0, 0.96770524)
(32.0, 0.955929295)
(33.0, 0.9646220449999999)
(34.0, 0.966039105)
(35.0, 0.966530605)
(36.0, 0.96889753)
(37.0, 0.97647852)
(38.0, 0.97296227)
(39.0, 0.97153848)
(40.0, 0.97629938)
(41.0, 0.971563945)
(42.0, 0.977610985)
(43.0, 0.972520825)
(44.0, 0.8206007150000001)
(45.0, 0.9112696149999999)
(46.0, 0.9494336900000001)
(47.0, 0.96654704)
(48.0, 0.96548104)
(49.0, 0.9690578599999999)
(50.0, 0.9544064)
(51.0, 0.96135929)
(52.0, 0.9753535649999998)
(53.0, 0.9741324149999999)
(54.0, 0.9785717599999999)
(55.0, 0.965348675)
(56.0, 0.957436)
(57.0, 0.969839205)
(58.0, 0.9420521549999998)
(59.0, 0.96492855)
(60.0, 0.972763075)
(61.0, 0.97456704)
(62.0, 0.9717776149999999)
(63.0, 0.97624833)
(64.0, 0.978965785)
(65.0, 0.9795743699999999)
(66.0, 0.976282095)
(67.0, 0.980037035)
(68.0, 0.98554116)
(69.0, 0.9807825050000001)
(70.0, 0.9775047299999999)
(71.0, 0.978145195)
(72.0, 0.98028458)
(73.0, 0.9783345200000001)
(74.0, 0.980663255)
(75.0, 0.983791035)
(76.0, 0.981768105)
(77.0, 0.9816319849999999)
(78.0, 0.9793278200000001)
(79.0, 0.98219405)
(80.0, 0.9823283349999998)
(81.0, 0.9829609300000001)
(82.0, 0.9839158)
(83.0, 0.979371425)
(84.0, 0.9849366649999999)
(85.0, 0.9841869900000001)
(86.0, 0.9830348899999999)
(87.0, 0.982322085)
(88.0, 0.9828928299999999)
(89.0, 0.985596125)
(90.0, 0.9857886900000001)
(91.0, 0.98580743)
(92.0, 0.9878259500000002)
(93.0, 0.984332405)
(94.0, 0.9868218599999998)
(95.0, 0.982634675)
(96.0, 0.9857019050000001)
(97.0, 0.98711245)
(98.0, 0.9861083949999999)
(99.0, 0.9824121949999999)
(100.0, 0.88818618)
(101.0, 0.92610287)
(102.0, 0.9622490000000001)
(103.0, 0.9426843150000002)
(104.0, 0.9247170699999999)
(105.0, 0.937233875)
(106.0, 0.953507505)
(107.0, 0.9615530999999999)
(108.0, 0.96373791)
(109.0, 0.9264109300000001)
(110.0, 0.9647993)
(111.0, 0.9523405100000001)
(112.0, 0.9564220849999999)
(113.0, 0.9581791949999999)
(114.0, 0.9641937049999999)
(115.0, 0.96825202)
(116.0, 0.9672126799999999)
(117.0, 0.9686567399999999)
(118.0, 0.9400949250000001)
(119.0, 0.906379435)
(120.0, 0.90553963)
(121.0, 0.91540953)
(122.0, 0.654831725)
(123.0, 0.92659305)
(124.0, 0.96036612)
(125.0, 0.8005433850000001)
(126.0, 0.94802962)
(127.0, 0.917331145)
(128.0, 0.92733841)
(129.0, 0.9617570400000001)
(130.0, 0.9693110750000001)
(131.0, 0.9586919199999999)
(132.0, 0.9565501750000001)
(133.0, 0.9572477549999999)
(134.0, 0.91254926)
(135.0, 0.7595790799999999)
(136.0, 0.944494965)
(137.0, 0.954067455)
(138.0, 0.955706685)
(139.0, 0.9616032200000001)
(140.0, 0.969693245)
(141.0, 0.96356408)
(142.0, 0.970916105)
(143.0, 0.8967515199999999)
(144.0, 0.96866752)
(145.0, 0.96324164)
(146.0, 0.9579650749999999)
(147.0, 0.956711535)
(148.0, 0.963192545)
(149.0, 0.9903602600000001)
(150.0, 0.9877984499999999)
(151.0, 0.8868752550000001)
(152.0, 0.98232314)
(153.0, 0.9760855500000001)
(154.0, 0.9750555249999999)
(155.0, 0.97227443)
(156.0, 0.9700081)
(157.0, 0.965501405)
(158.0, 0.9676107649999999)
(159.0, 0.96855292)
(160.0, 0.9693833299999999)
(161.0, 0.9604039300000002)
(162.0, 0.965255265)
(163.0, 0.9673200499999999)
(164.0, 0.968018365)
(165.0, 0.9665925200000001)
(166.0, 0.9675257450000001)
(167.0, 0.9671882300000001)
(168.0, 0.96914732)
(169.0, 0.97341928)
(170.0, 0.972754215)
(171.0, 0.9895991400000002)
(172.0, 0.9835369549999999)
(173.0, 0.98030571)
(174.0, 0.93977628)
(175.0, 0.94996881)
(176.0, 0.9641418850000001)
(177.0, 0.9677799349999999)
(178.0, 0.9706668249999999)
(179.0, 0.97182607)
(180.0, 0.9721862649999999)
(181.0, 0.975155145)
(182.0, 0.9782439900000001)
(183.0, 0.9790026749999999)
(184.0, 0.9796660650000001)
(185.0, 0.9801725150000001)
(186.0, 0.9806833950000001)
(187.0, 0.9832121249999999)
(188.0, 0.98405845)
(189.0, 0.98333123)
(190.0, 0.984260705)
(191.0, 0.9854931650000001)
(192.0, 0.9844341799999999)
(193.0, 0.9834926049999999)
(194.0, 0.9858751800000001)
(195.0, 0.9859179499999999)
(196.0, 0.98816974)
(197.0, 0.9865301249999999)
(198.0, 0.98845491)
(199.0, 0.9877370200000001)
(200.0, 0.987886585)
(201.0, 0.9882520100000001)
(202.0, 0.989042415)
(203.0, 0.9902019700000001)
(204.0, 0.9906911350000001)
(205.0, 0.99144956)
(206.0, 0.99272151)
(207.0, 0.991907325)
(208.0, 0.9913286800000001)
(209.0, 0.936464655)
(210.0, 0.920067645)
(211.0, 0.9106416700000001)
(212.0, 0.7832641149999999)
(213.0, 0.90479099)
(214.0, 0.923824775)
(215.0, 0.9488866450000002)
(216.0, 0.9593000900000002)
(217.0, 0.8010769)
(218.0, 0.9397110449999999)
(219.0, 0.9517754499999999)
(220.0, 0.862632235)
(221.0, 0.887035315)
(222.0, 0.93959994)
(223.0, 0.9768606200000001)
(224.0, 0.9581776599999999)
(225.0, 0.9233547849999999)
(226.0, 0.97538826)
(227.0, 0.971272565)
(228.0, 0.8405348799999999)
(229.0, 0.961845625)
(230.0, 0.9803359600000001)
(231.0, 0.950233395)
(232.0, 0.9603426100000001)
(233.0, 0.97427475)
(234.0, 0.7884525649999999)
(235.0, 0.9389396600000001)
(236.0, 0.95070747)
(237.0, 0.94294353)
(238.0, 0.793851505)
(239.0, 0.8738451549999999)
(240.0, 0.9765487599999999)
(241.0, 0.976403755)
(242.0, 0.94784736)
(243.0, 0.8532566149999999)
(244.0, 0.90683431)
(245.0, 0.96129053)
(246.0, 0.861710125)
(247.0, 0.9658516350000002)
(248.0, 0.9460217100000001)
(249.0, 0.957751385)
(250.0, 0.95815242)
(251.0, 0.8609090800000001)
(252.0, 0.969148025)
(253.0, 0.9759545300000001)
(254.0, 0.9733232350000002)
(255.0, 0.9727725899999999)
(256.0, 0.9625439100000001)
(257.0, 0.9613185550000001)
(258.0, 0.974913735)
(259.0, 0.9748627250000002)
(260.0, 0.9443678000000002)
(261.0, 0.981318415)
(262.0, 0.97717581)
(263.0, 0.9698908999999999)
(264.0, 0.9631552700000001)
(265.0, 0.96560669)
(266.0, 0.98099255)
(267.0, 0.9774768399999999)
(268.0, 0.97302148)
(269.0, 0.7839238650000001)
(270.0, 0.9252260649999999)
(271.0, 0.9765144450000001)
(272.0, 0.9715150450000001)
(273.0, 0.973559785)
(274.0, 0.97064292)
(275.0, 0.923135)
(276.0, 0.95970481)
(277.0, 0.9467657549999999)
(278.0, 0.91056256)
(279.0, 0.95723639)
(280.0, 0.9741458399999999)
(281.0, 0.985029985)
(282.0, 0.9720070900000001)
(283.0, 0.89966944)
(284.0, 0.963789375)
(285.0, 0.9652420999999999)
(286.0, 0.9107107)
(287.0, 0.9705862099999999)
(288.0, 0.95929946)
(289.0, 0.881690715)
(290.0, 0.911046295)
(291.0, 0.975112695)
(292.0, 0.96927246)
(293.0, 0.919171125)
(294.0, 0.9639919950000001)
(295.0, 0.91022637)
(296.0, 0.97071296)
(297.0, 0.8848417499999999)
(298.0, 0.90296336)
(299.0, 0.9764949850000001)
(300.0, 0.9808935400000001)
(301.0, 0.9793722150000002)
(302.0, 0.97751996)
(303.0, 0.98350384)
(304.0, 0.9784477750000001)
(305.0, 0.9795715900000002)
(306.0, 0.962824265)
(307.0, 0.9800211799999999)
(308.0, 0.9774258349999998)
(309.0, 0.9678864250000001)
(310.0, 0.98468866)
(311.0, 0.978622535)
(312.0, 0.977573915)
(313.0, 0.9760241850000002)
(314.0, 0.9392107100000001)
(315.0, 0.9716424300000001)
(316.0, 0.97745518)
(317.0, 0.8499560399999999)
(318.0, 0.773898505)
(319.0, 0.95169014)
(320.0, 0.9243656950000001)
(321.0, 0.9123191700000002)
(322.0, 0.95522891)
(323.0, 0.9727258899999999)
(324.0, 0.9382660549999999)
(325.0, 0.96793642)
(326.0, 0.9458988)
(327.0, 0.97036175)
(328.0, 0.964732415)
(329.0, 0.96471734)
(330.0, 0.986913935)
(331.0, 0.9681320600000002)
(332.0, 0.94141791)
(333.0, 0.980219985)
(334.0, 0.96843946)
(335.0, 0.977340615)
(336.0, 0.979809675)
(337.0, 0.97360844)
(338.0, 0.9676905050000001)
(339.0, 0.94853436)
(340.0, 0.9708734550000001)
(341.0, 0.968712945)
(342.0, 0.970808925)
(343.0, 0.97214603)
(344.0, 0.97090813)
(345.0, 0.96827877)
(346.0, 0.5272585550000001)
(347.0, 0.948283965)
(348.0, 0.9573366299999999)
(349.0, 0.8925839250000001)
(350.0, 0.9622425649999999)
(351.0, 0.96888658)
(352.0, 0.9617120949999999)
(353.0, 0.95801119)
(354.0, 0.9771494399999998)
(355.0, 0.9728743750000001)
(356.0, 0.9749196050000001)
(357.0, 0.9693282899999999)
(358.0, 0.9720050499999999)
(359.0, 0.9560846900000001)
(360.0, 0.9614428000000002)
(361.0, 0.9634777549999998)
(362.0, 0.96890551)
(363.0, 0.97522959)
(364.0, 0.953221875)
(365.0, 0.66596533)
(366.0, 0.97095965)
(367.0, 0.824963735)
(368.0, 0.919097415)
(369.0, 0.9500969350000001)
(370.0, 0.959456165)
(371.0, 0.92206465)
(372.0, 0.9648066250000001)
(373.0, 0.9654447150000001)
(374.0, 0.9621028399999999)
(375.0, 0.9415124450000001)
(376.0, 0.939154055)
(377.0, 0.964213805)
(378.0, 0.9501236049999999)
(379.0, 0.95899408)
(380.0, 0.9078409850000001)
(381.0, 0.9656138500000001)
(382.0, 0.82879061)
(383.0, 0.9547379600000001)
(384.0, 0.9501487399999999)
(385.0, 0.9541235849999998)
(386.0, 0.9632311499999999)
(387.0, 0.9592748449999998)
(388.0, 0.9605774599999999)
(389.0, 0.9691040549999999)
(390.0, 0.96715826)
(391.0, 0.9594929400000001)
(392.0, 0.973821545)
(393.0, 0.9570024300000001)
(394.0, 0.972416495)
(395.0, 0.97514803)
(396.0, 0.9751514450000001)
(397.0, 0.953573165)
(398.0, 0.9611171099999999)
(399.0, 0.966355725)
(400.0, 0.9576516600000001)
(401.0, 0.955462595)
(402.0, 0.937963975)
(403.0, 0.954008995)
(404.0, 0.86245306)
(405.0, 0.95959483)
(406.0, 0.982090965)
(407.0, 0.86314012)
(408.0, 0.970855195)
(409.0, 0.947390035)
(410.0, 0.95972935)
(411.0, 0.9572224899999999)
(412.0, 0.966140065)
(413.0, 0.9277046)
(414.0, 0.9580158349999999)
(415.0, 0.96555836)
(416.0, 0.937779485)
(417.0, 0.9646478300000001)
(418.0, 0.9254391600000001)
(419.0, 0.978415375)
(420.0, 0.9619925650000001)
(421.0, 0.95735174)
(422.0, 0.979981095)
(423.0, 0.721536755)
(424.0, 0.94448999)
(425.0, 0.96386601)
(426.0, 0.971113965)
(427.0, 0.92033084)
(428.0, 0.94323856)
(429.0, 0.9562593149999998)
(430.0, 0.949854195)
(431.0, 0.96295723)
(432.0, 0.9230855600000001)
(433.0, 0.9520058250000001)
(434.0, 0.94024102)
(435.0, 0.9483661449999999)
(436.0, 0.96481612)
(437.0, 0.95690737)
(438.0, 0.956016995)
(439.0, 0.961223035)
(440.0, 0.9639394199999999)
(441.0, 0.966890715)
(442.0, 0.9439820700000001)
(443.0, 0.9714625000000001)
(444.0, 0.9551431650000001)
(445.0, 0.96027476)
(446.0, 0.975513125)
(447.0, 0.9392581150000001)
(448.0, 0.823843125)
(449.0, 0.9567382999999999)
(450.0, 0.961810885)
(451.0, 0.96336846)
(452.0, 0.961952065)
(453.0, 0.9667229199999999)
(454.0, 0.96962075)
(455.0, 0.97139205)
(456.0, 0.9736866949999999)
(457.0, 0.9755379250000001)
(458.0, 0.971371065)
(459.0, 0.970060235)
(460.0, 0.973392385)
(461.0, 0.8846134)
(462.0, 0.925305185)
(463.0, 0.947083995)
(464.0, 0.9329550600000001)
(465.0, 0.9306678400000001)
(466.0, 0.863223665)
(467.0, 0.940211495)
(468.0, 0.94278336)
(469.0, 0.944340455)
(470.0, 0.950273345)
(471.0, 0.9523427400000001)
(472.0, 0.94470616)
(473.0, 0.9481571000000001)
(474.0, 0.95771971)
(475.0, 0.63003741)
(476.0, 0.944559385)
(477.0, 0.8995493050000001)
(478.0, 0.9200035550000001)
(479.0, 0.918664205)
(480.0, 0.9481008050000002)
(481.0, 0.9064453399999999)
(482.0, 0.9255430499999999)
(483.0, 0.9409037850000002)
(484.0, 0.959249885)
(485.0, 0.9501601749999999)
(486.0, 0.938651365)
(487.0, 0.8167722900000001)
(488.0, 0.9206609450000001)
(489.0, 0.934785805)
(490.0, 0.9274318349999999)
(491.0, 0.91933496)
(492.0, 0.9348213750000002)
(493.0, 0.9328256449999999)
(494.0, 0.9320218600000001)
(495.0, 0.9203466999999999)
(496.0, 0.92128733)
(497.0, 0.8775684450000001)
(498.0, 0.9395616849999999)
(499.0, 0.955182435)
(500.0, 0.9582263149999999)
(501.0, 0.9344342049999999)
(502.0, 0.73794023)
(503.0, 0.86277123)
(504.0, 0.92954403)
(505.0, 0.9417035899999999)
(506.0, 0.93733616)
(507.0, 0.9303179349999999)
(508.0, 0.9420587199999999)
(509.0, 0.93739356)
(510.0, 0.943387295)
(511.0, 0.94914835)
(512.0, 0.9596260950000001)
(513.0, 0.958092535)
(514.0, 0.516152315)
(515.0, 0.8569359750000001)
(516.0, 0.751881955)
(517.0, 0.9106255950000001)
(518.0, 0.89306656)
(519.0, 0.85505064)
(520.0, 0.9522243699999999)
(521.0, 0.9629000200000001)
(522.0, 0.94816935)
(523.0, 0.944168175)
(524.0, 0.9636999850000001)
(525.0, 0.9414510500000001)
(526.0, 0.94106768)
(527.0, 0.938360785)
(528.0, 0.941235655)
(529.0, 0.9555609849999999)
(530.0, 0.907100625)
(531.0, 0.924577245)
(532.0, 0.9414266299999999)
(533.0, 0.926249535)
(534.0, 0.9451170550000001)
(535.0, 0.9381982550000001)
(536.0, 0.95956944)
(537.0, 0.963053845)
(538.0, 0.8695453799999999)
(539.0, 0.9287588)
(540.0, 0.948838945)
(541.0, 0.9584523)
(542.0, 0.9505753350000001)
(543.0, 0.9271876299999999)
(544.0, 0.9486852649999999)
(545.0, 0.724552225)
(546.0, 0.9444762350000001)
(547.0, 0.54968416)
(548.0, 0.89945895)
(549.0, 0.9333496199999999)
(550.0, 0.9499874049999999)
(551.0, 0.92757786)
(552.0, 0.933966015)
(553.0, 0.9572683499999999)
(554.0, 0.924910675)
(555.0, 0.93064955)
(556.0, 0.924787715)
(557.0, 0.932478465)
(558.0, 0.9310899300000002)
(559.0, 0.94343069)
(560.0, 0.925367065)
(561.0, 0.9397601900000001)
(562.0, 0.96517959)
(563.0, 0.8804112550000001)
(564.0, 0.9441753049999999)
(565.0, 0.85330722)
(566.0, 0.83664837)
(567.0, 0.9165343499999999)
(568.0, 0.9011347700000001)
(569.0, 0.9096036949999999)
(570.0, 0.968474495)
(571.0, 0.960228435)
(572.0, 0.870313855)
(573.0, 0.89416833)
(574.0, 0.93121212)
(575.0, 0.9322701250000001)
(576.0, 0.938971735)
(577.0, 0.93691445)
(578.0, 0.94328656)
(579.0, 0.95486077)
(580.0, 0.948964135)
(581.0, 0.9511178)
(582.0, 0.9408926900000001)
(583.0, 0.94320099)
(584.0, 0.94459726)
(585.0, 0.893877245)
(586.0, 0.94832474)
(587.0, 0.954408245)
(588.0, 0.9536705149999999)
(589.0, 0.952672115)
(590.0, 0.95507236)
(591.0, 0.9494157649999999)
(592.0, 0.964348305)
(593.0, 0.9687175499999998)
(594.0, 0.949817845)
(595.0, 0.942995405)
(596.0, 0.9389322199999999)
(597.0, 0.56763285)
(598.0, 0.68853619)
(599.0, 0.36248753499999997)
(600.0, 0.8963330500000001)
(601.0, 0.9393359750000001)
(602.0, 0.93140293)
(603.0, 0.928803695)
(604.0, 0.9526133499999999)
(605.0, 0.9143354100000001)
(606.0, 0.84950647)
(607.0, 0.93393222)
(608.0, 0.910980665)
(609.0, 0.957732775)
(610.0, 0.9404465049999999)
(611.0, 0.93366828)
(612.0, 0.9599173300000001)
(613.0, 0.95646004)
(614.0, 0.9541811649999999)
(615.0, 0.9355808999999999)
(616.0, 0.938215215)
(617.0, 0.9339910149999999)
(618.0, 0.91966963)
(619.0, 0.942006425)
(620.0, 0.900721245)
(621.0, 0.6659650699999999)
(622.0, 0.935593495)
(623.0, 0.94480667)
(624.0, 0.937212685)
(625.0, 0.93282068)
(626.0, 0.9213723500000001)
(627.0, 0.938523625)
(628.0, 0.9413726199999999)
(629.0, 0.944739465)
(630.0, 0.943321605)
(631.0, 0.950168715)
(632.0, 0.942200825)
(633.0, 0.9497333050000001)
(634.0, 0.9465176)
(635.0, 0.87484709)
(636.0, 0.947186275)
(637.0, 0.912386035)
(638.0, 0.8641575199999999)
(639.0, 0.8489923500000001)
(640.0, 0.8356620449999999)
(641.0, 0.8732381600000001)
(642.0, 0.577658105)
(643.0, 0.92180876)
(644.0, 0.905870835)
(645.0, 0.903242015)
(646.0, 0.8979626700000001)
(647.0, 0.8813425699999999)
(648.0, 0.88130375)
(649.0, 0.8838342450000001)
(650.0, 0.89597887)
(651.0, 0.903845095)
(652.0, 0.922005975)
(653.0, 0.83037479)
(654.0, 0.8996758699999999)
(655.0, 0.91252762)
(656.0, 0.91003317)
(657.0, 0.9205569949999999)
(658.0, 0.931638225)
(659.0, 0.93287317)
(660.0, 0.9365685100000001)
(661.0, 0.928506425)
(662.0, 0.92074047)
(663.0, 0.9231748449999999)
(664.0, 0.95271513)
(665.0, 0.939871385)
(666.0, 0.940286025)
(667.0, 0.9309292149999999)
(668.0, 0.9539536450000001)
(669.0, 0.9453872400000001)
(670.0, 0.8268608350000001)
(671.0, 0.91530924)
(672.0, 0.88615612)
(673.0, 0.8285270149999999)
(674.0, 0.90237792)
(675.0, 0.8938459999999999)
(676.0, 0.8941227350000001)
(677.0, 0.949428385)
(678.0, 0.7235410449999999)
(679.0, 0.95061155)
(680.0, 0.92617025)
(681.0, 0.961244405)
(682.0, 0.9408434299999999)
(683.0, 0.9353155199999998)
(684.0, 0.9327232649999999)
(685.0, 0.797079075)
(686.0, 0.89579078)
(687.0, 0.8464420850000001)
(688.0, 0.8864995750000001)
(689.0, 0.8898741649999999)
(690.0, 0.913211275)
(691.0, 0.88702831)
(692.0, 0.8934679900000001)
(693.0, 0.90656698)
(694.0, 0.914411115)
(695.0, 0.9130605949999999)
(696.0, 0.940059615)
(697.0, 0.89010471)
(698.0, 0.965640705)
(699.0, 0.9400900700000001)
(700.0, 0.94185538)
(701.0, 0.9336385)
(702.0, 0.9317035500000002)
(703.0, 0.94261029)
(704.0, 0.956358115)
(705.0, 0.95160141)
(706.0, 0.9476673600000001)
(707.0, 0.9533309000000001)
(708.0, 0.9467444250000001)
(709.0, 0.7580039850000001)
(710.0, 0.880071365)
(711.0, 0.948138955)
(712.0, 0.936325305)
(713.0, 0.93101331)
(714.0, 0.9547667950000001)
(715.0, 0.95472494)
(716.0, 0.9536337600000001)
(717.0, 0.970882295)
(718.0, 0.90842389)
(719.0, 0.9550202999999999)
(720.0, 0.8865965499999999)
(721.0, 0.542833315)
(722.0, 0.8806279100000001)
(723.0, 0.9447537800000001)
(724.0, 0.8361461800000001)
(725.0, 0.93793332)
(726.0, 0.844944235)
(727.0, 0.91587492)
(728.0, 0.9374174850000001)
(729.0, 0.931096595)
(730.0, 0.96909021)
(731.0, 0.95173958)
(732.0, 0.95701988)
(733.0, 0.95419002)
(734.0, 0.95767198)
(735.0, 0.9582917049999999)
(736.0, 0.954811405)
(737.0, 0.90257334)
(738.0, 0.949323465)
(739.0, 0.94065811)
(740.0, 0.946783805)
(741.0, 0.944529175)
(742.0, 0.94962613)
(743.0, 0.9634558850000001)
(744.0, 0.9620898)
(745.0, 0.951169355)
(746.0, 0.9571286999999999)
(747.0, 0.961375535)
(748.0, 0.9489334549999999)
(749.0, 0.967403745)
(750.0, 0.9652982299999999)
(751.0, 0.96837799)
(752.0, 0.963644795)
(753.0, 0.9349775149999999)
(754.0, 0.932680285)
(755.0, 0.949529255)
(756.0, 0.447026485)
(757.0, 0.893563865)
(758.0, 0.680173835)
(759.0, 0.933304175)
(760.0, 0.8971098849999999)
(761.0, 0.93134502)
(762.0, 0.94399939)
(763.0, 0.92943671)
(764.0, 0.6626805849999999)
(765.0, 0.9399592549999999)
(766.0, 0.94524028)
(767.0, 0.9402850650000001)
(768.0, 0.9366794299999999)
(769.0, 0.8673025000000001)
(770.0, 0.91795854)
(771.0, 0.92715762)
(772.0, 0.93608256)
(773.0, 0.930416945)
(774.0, 0.9177046849999999)
(775.0, 0.922267905)
(776.0, 0.936462895)
(777.0, 0.9321414749999999)
(778.0, 0.9340880200000001)
(779.0, 0.941484495)
(780.0, 0.936327535)
(781.0, 0.9242693700000001)
(782.0, 0.85762518)
(783.0, 0.9156452450000001)
(784.0, 0.931302775)
(785.0, 0.5588364800000001)
(786.0, 0.732955375)
(787.0, 0.72890188)
(788.0, 0.88250256)
(789.0, 0.78047697)
(790.0, 0.782121635)
(791.0, 0.750970145)
(792.0, 0.65401674)
(793.0, 0.7937246900000001)
(794.0, 0.791198105)
(795.0, 0.67733285)
(796.0, 0.7615854899999999)
(797.0, 0.865091195)
(798.0, 0.855194095)
(799.0, 0.80934806)
(800.0, 0.836561135)
(801.0, 0.855568745)
(802.0, 0.8770436700000002)
(803.0, 0.86136894)
(804.0, 0.870786465)
(805.0, 0.858626165)
(806.0, 0.87468934)
(807.0, 0.87565133)
(808.0, 0.8776826499999999)
(809.0, 0.881753825)
(810.0, 0.88320211)
(811.0, 0.8905962650000001)
(812.0, 0.89803466)
(813.0, 0.884511475)
(814.0, 0.88669769)
(815.0, 0.80976958)
(816.0, 0.71687031)
(817.0, 0.7454840150000002)
(818.0, 0.8785840800000001)
(819.0, 0.819993435)
(820.0, 0.8430530199999999)
(821.0, 0.822589615)
(822.0, 0.83499779)
(823.0, 0.85390666)
(824.0, 0.861812385)
(825.0, 0.849524345)
(826.0, 0.861861705)
(827.0, 0.8704666449999999)
(828.0, 0.852102385)
(829.0, 0.84743477)
(830.0, 0.85037383)
(831.0, 0.8601347999999999)
(832.0, 0.86444409)
(833.0, 0.8469601850000001)
(834.0, 0.884350095)
(835.0, 0.8899928050000001)
(836.0, 0.8818632949999999)
(837.0, 0.8861067149999999)
(838.0, 0.804238615)
(839.0, 0.893387335)
(840.0, 0.872685355)
(841.0, 0.886304395)
(842.0, 0.8675499350000001)
(843.0, 0.875821615)
(844.0, 0.8874247099999999)
(845.0, 0.8907530000000001)
(846.0, 0.8995734049999999)
(847.0, 0.743249505)
(848.0, 0.75121328)
(849.0, 0.749333625)
(850.0, 0.821997615)
(851.0, 0.756879735)
(852.0, 0.7681518949999999)
(853.0, 0.723797715)
(854.0, 0.854511335)
(855.0, 0.73378269)
(856.0, 0.820913165)
(857.0, 0.8192089499999999)
(858.0, 0.794322825)
(859.0, 0.843453395)
(860.0, 0.83268896)
(861.0, 0.84914119)
(862.0, 0.899778105)
(863.0, 0.8733491149999999)
(864.0, 0.81927072)
(865.0, 0.83042749)
(866.0, 0.873629405)
(867.0, 0.7809906800000002)
(868.0, 0.8185305350000001)
(869.0, 0.876964355)
(870.0, 0.857598385)
(871.0, 0.598588675)
(872.0, 0.9103227700000002)
(873.0, 0.90108508)
(874.0, 0.79974887)
(875.0, 0.83272585)
(876.0, 0.8533256950000001)
(877.0, 0.8892401449999999)
(878.0, 0.7885283000000001)
(879.0, 0.9093840249999998)
(880.0, 0.80657649)
(881.0, 0.8618712799999999)
(882.0, 0.7470742049999999)
(883.0, 0.78221476)
(884.0, 0.82032858)
(885.0, 0.867385475)
(886.0, 0.8392993649999999)
(887.0, 0.81640956)
(888.0, 0.875415625)
(889.0, 0.9335164850000001)
(890.0, 0.8621333050000001)
(891.0, 0.8566410600000001)
(892.0, 0.907659355)
(893.0, 0.853184795)
(894.0, 0.8386022849999999)
(895.0, 0.9092739850000001)
(896.0, 0.93330291)
(897.0, 0.92308831)
(898.0, 0.94188365)
(899.0, 0.941530025)
(900.0, 0.83155699)
(901.0, 0.8949914549999999)
(902.0, 0.908245065)
(903.0, 0.9302254799999999)
(904.0, 0.75240544)
(905.0, 0.8883971650000001)
(906.0, 0.963676245)
(907.0, 0.9571550500000001)
(908.0, 0.9395939150000001)
(909.0, 0.965387575)
(910.0, 0.9237835649999999)
(911.0, 0.9180124399999999)
(912.0, 0.944658485)
(913.0, 0.89026252)
(914.0, 0.9334715950000001)
(915.0, 0.9441180849999999)
(916.0, 0.8764607950000001)
(917.0, 0.9032297850000002)
(918.0, 0.9022149100000001)
(919.0, 0.46785647999999996)
(920.0, 0.8899963399999999)
(921.0, 0.921195015)
(922.0, 0.8680500600000001)
(923.0, 0.84932052)
(924.0, 0.90704668)
(925.0, 0.90779667)
(926.0, 0.743592425)
(927.0, 0.893951615)
(928.0, 0.87333379)
(929.0, 0.89529122)
(930.0, 0.923594935)
(931.0, 0.944487775)
(932.0, 0.8962081350000001)
(933.0, 0.785991765)
(934.0, 0.935406155)
(935.0, 0.925275345)
(936.0, 0.93286914)
(937.0, 0.91246501)
(938.0, 0.93894843)
(939.0, 0.94791853)
(940.0, 0.9499164)
(941.0, 0.9384256849999999)
(942.0, 0.9604566800000001)
(943.0, 0.93355977)
(944.0, 0.949323465)
(945.0, 0.77318866)
(946.0, 0.781903545)
(947.0, 0.9077763349999999)
(948.0, 0.7917190150000001)
(949.0, 0.9013512149999999)
(950.0, 0.87502565)
(951.0, 0.9236081949999999)
(952.0, 0.9340058600000001)
(953.0, 0.9405738100000001)
(954.0, 0.94879274)
(955.0, 0.748426615)
(956.0, 0.859622875)
(957.0, 0.9227369050000002)
(958.0, 0.7850779050000001)
(959.0, 0.9555572500000002)
(960.0, 0.964145455)
(961.0, 0.963220745)
(962.0, 0.8460301100000001)
(963.0, 0.9069086150000001)
(964.0, 0.928875625)
(965.0, 0.93809159)
(966.0, 0.944629705)
(967.0, 0.95360814)
(968.0, 0.951446375)
(969.0, 0.95952744)
(970.0, 0.971412605)
(971.0, 0.9641669150000001)
(972.0, 0.97301682)
(973.0, 0.9729429249999999)
(974.0, 0.892353045)
(975.0, 0.969531085)
(976.0, 0.930434005)
(977.0, 0.8391728999999999)
(978.0, 0.890186605)
(979.0, 0.9197366100000001)
(980.0, 0.813445645)
(981.0, 0.88586759)
(982.0, 0.913451815)
(983.0, 0.9472542049999999)
(984.0, 0.95315137)
(985.0, 0.9598919049999999)
(986.0, 0.9576262400000001)
(987.0, 0.9505676900000001)
(988.0, 0.94323858)
(989.0, 0.9522108350000001)
(990.0, 0.9522196549999999)
(991.0, 0.9643260499999999)
(992.0, 0.971494185)
(993.0, 0.969815855)
(994.0, 0.965565465)
(995.0, 0.95655363)
(996.0, 0.89657136)
(997.0, 0.96025725)
(998.0, 0.921374835)
(999.0, 0.900393155)


==> data/FashionMNIST_notmnist_AUROC_raw_smoothed.txt <==
(0.0, 0.75612386)
(1.0, 0.781882285)
(2.0, 0.8084342866666667)
(3.0, 0.8293831475000001)
(4.0, 0.843445199)
(5.0, 0.8560845033333334)
(6.0, 0.8660688042857143)
(7.0, 0.8720966225)
(8.0, 0.8783543172222222)
(9.0, 0.881125139)
(10.0, 0.8866276295454546)
(11.0, 0.8902976604166667)
(12.0, 0.8943505069230769)
(13.0, 0.8975945282142858)
(14.0, 0.9006312350000001)
(15.0, 0.9035671221875001)
(16.0, 0.9062426291176472)
(17.0, 0.9085589491666668)
(18.0, 0.9104617284210528)
(19.0, 0.9125555392500001)
(20.0, 0.9144025961904763)
(21.0, 0.9159718197727273)
(22.0, 0.9177464315217392)
(23.0, 0.919096634375)
(24.0, 0.9204279264)
(25.0, 0.9218886984615385)
(26.0, 0.9233158151851852)
(27.0, 0.9246906646428572)
(28.0, 0.9259159832758621)
(29.0, 0.9270366773333334)
(30.0, 0.9283392927419355)
(31.0, 0.92956947859375)
(32.0, 0.930368260909091)
(33.0, 0.9313757251470589)
(34.0, 0.9323661074285715)
(35.0, 0.93331512125)
(36.0, 0.934276807972973)
(37.0, 0.9353873793421053)
(38.0, 0.9363508380769231)
(39.0, 0.937230529125)
(40.0, 0.9381834279268293)
(41.0, 0.9389782021428572)
(42.0, 0.9398766389534884)
(43.0, 0.9406185522727273)
(44.0, 0.9379514892222223)
(45.0, 0.9373714484782609)
(46.0, 0.9376280919148937)
(47.0, 0.9382305700000001)
(48.0, 0.9387867020408164)
(49.0, 0.9393921252)
(50.0, 0.9396865227450981)
(51.0, 0.9401033067307694)
(52.0, 0.9407684059433964)
(53.0, 0.9413862579629632)
(54.0, 0.9420623580000002)
(55.0, 0.9424781850892858)
(56.0, 0.9427406028947369)
(57.0, 0.9432078201724139)
(58.0, 0.9431882326271187)
(59.0, 0.9435505712500001)
(60.0, 0.9440294647540984)
(61.0, 0.9445220062903227)
(62.0, 0.9449546350000001)
(63.0, 0.9454435989843751)
(64.0, 0.9459593249230771)
(65.0, 0.946468643787879)
(66.0, 0.946913620671642)
(67.0, 0.9474007297058825)
(68.0, 0.9479534895652175)
(69.0, 0.9484224755000001)
(70.0, 0.94883208471831)
(71.0, 0.9492392112500002)
(72.0, 0.9496644902739728)
(73.0, 0.9500519231081084)
(74.0, 0.9504600742000002)
(75.0, 0.9508986394736845)
(76.0, 0.9512995416233769)
(77.0, 0.9516884191025644)
(78.0, 0.9520382849367092)
(79.0, 0.9524152320000003)
(80.0, 0.9527845295679016)
(81.0, 0.9531525344512198)
(82.0, 0.9535231762048196)
(83.0, 0.9538308934523813)
(84.0, 0.9541968437058826)
(85.0, 0.9545455663372096)
(86.0, 0.9548730298275865)
(87.0, 0.9551849509090912)
(88.0, 0.9554962753932587)
(89.0, 0.9558307181666669)
(90.0, 0.9561599266483518)
(91.0, 0.9564821821195654)
(92.0, 0.9568192118817206)
(93.0, 0.957111905425532)
(94.0, 0.9574246417894738)
(95.0, 0.9576872463020835)
(96.0, 0.9579760572164949)
(97.0, 0.9582733673469389)
(98.0, 0.9585545292424243)
(99.0, 0.9587931059000001)
(100.0, 0.9580940274257427)
(101.0, 0.9577803886274511)
(102.0, 0.9578237732038836)
(103.0, 0.9576782014903847)
(104.0, 0.9573642859523811)
(105.0, 0.9571743764150945)
(106.0, 0.9571401065887852)
(107.0, 0.957180967638889)
(108.0, 0.9572411230733947)
(109.0, 0.9569608485909094)
(110.0, 0.9570314652702705)
(111.0, 0.9569895817410716)
(112.0, 0.9569845596460179)
(113.0, 0.956995038903509)
(114.0, 0.9570576360000003)
(115.0, 0.9571541393103451)
(116.0, 0.95724010974359)
(117.0, 0.9573368608474578)
(118.0, 0.9571919706302523)
(119.0, 0.9567685328333335)
(120.0, 0.9563451534710745)
(121.0, 0.9560096155737706)
(122.0, 0.9535610148373985)
(123.0, 0.9533435312500002)
(124.0, 0.9533997119600002)
(125.0, 0.9521865665079366)
(126.0, 0.9521538346456694)
(127.0, 0.9518817823828126)
(128.0, 0.9516915236821707)
(129.0, 0.9517689507307694)
(130.0, 0.9519028600763361)
(131.0, 0.951954292348485)
(132.0, 0.9519888478571431)
(133.0, 0.9520280934328361)
(134.0, 0.95173565762963)
(135.0, 0.9503227416176474)
(136.0, 0.9502802031021901)
(137.0, 0.950307646956522)
(138.0, 0.9503464889568348)
(139.0, 0.9504268941785717)
(140.0, 0.9505635349645393)
(141.0, 0.9506550880985918)
(142.0, 0.9507967735314687)
(143.0, 0.9504214592708335)
(144.0, 0.950547294172414)
(145.0, 0.9506342417465755)
(146.0, 0.9506841113605444)
(147.0, 0.9507248371959461)
(148.0, 0.9508085130872486)
(149.0, 0.9510721914000002)
(150.0, 0.9513154116556294)
(151.0, 0.9508914632565791)
(152.0, 0.9510968990522878)
(153.0, 0.9512591630194808)
(154.0, 0.9514126879354842)
(155.0, 0.9515464170512824)
(156.0, 0.9516640073885354)
(157.0, 0.9517515858544308)
(158.0, 0.9518513291194972)
(159.0, 0.9519557140625003)
(160.0, 0.9520639601242239)
(161.0, 0.9521154414197533)
(162.0, 0.9521960538343561)
(163.0, 0.952288273323171)
(164.0, 0.9523836072121215)
(165.0, 0.9524692030722894)
(166.0, 0.9525593620059883)
(167.0, 0.9526464386011908)
(168.0, 0.952744076952663)
(169.0, 0.952865695794118)
(170.0, 0.952982002923977)
(171.0, 0.9531948932558143)
(172.0, 0.9533702808959541)
(173.0, 0.953525082212644)
(174.0, 0.9534465176285717)
(175.0, 0.9534267579261366)
(176.0, 0.9534872953672319)
(177.0, 0.9535675910955058)
(178.0, 0.9536631175418996)
(179.0, 0.9537640228333335)
(180.0, 0.9538658031767957)
(181.0, 0.9539827775824177)
(182.0, 0.9541153525136613)
(183.0, 0.9542506097010871)
(184.0, 0.9543879905405407)
(185.0, 0.9545266170161292)
(186.0, 0.9546664928342248)
(187.0, 0.9548183313031917)
(188.0, 0.9549730409259262)
(189.0, 0.9551222945526319)
(190.0, 0.9552748516753929)
(191.0, 0.9554322387239587)
(192.0, 0.9555825078497413)
(193.0, 0.9557263743298973)
(194.0, 0.9558809835897439)
(195.0, 0.9560342334183677)
(196.0, 0.9561973578172592)
(197.0, 0.9563505536111114)
(198.0, 0.9565118820351762)
(199.0, 0.9566680077250004)
(200.0, 0.9568233240298512)
(201.0, 0.9569789115841588)
(202.0, 0.9571368598768477)
(203.0, 0.9572989437500005)
(204.0, 0.9574618324878054)
(205.0, 0.9576268214563112)
(206.0, 0.9577963610144933)
(207.0, 0.9579603560336544)
(208.0, 0.9581200130861249)
(209.0, 0.9580168923333339)
(210.0, 0.9578370380805693)
(211.0, 0.9576144184198119)
(212.0, 0.9567958723943667)
(213.0, 0.9565528589252341)
(214.0, 0.9564006352790703)
(215.0, 0.9563658482870375)
(216.0, 0.9563793701382494)
(217.0, 0.9556669734862391)
(218.0, 0.9555941153652974)
(219.0, 0.9555767577954551)
(220.0, 0.955156194343892)
(221.0, 0.9548493435360366)
(222.0, 0.9547809605605386)
(223.0, 0.9548795304687505)
(224.0, 0.9548941888222228)
(225.0, 0.9547546339380536)
(226.0, 0.9548455309691635)
(227.0, 0.9549175793640355)
(228.0, 0.9544180915938869)
(229.0, 0.9544503852173918)
(230.0, 0.9545624439826844)
(231.0, 0.9545437842887935)
(232.0, 0.95456867195279)
(233.0, 0.9546528859615389)
(234.0, 0.9539456505531919)
(235.0, 0.953882065847458)
(236.0, 0.9538686709282704)
(237.0, 0.9538227669747903)
(238.0, 0.953153431150628)
(239.0, 0.9528229800000004)
(240.0, 0.9529214272199175)
(241.0, 0.9530184616322318)
(242.0, 0.9529971813786012)
(243.0, 0.9525884085655741)
(244.0, 0.9524016571428575)
(245.0, 0.9524377907723581)
(246.0, 0.9520704722874498)
(247.0, 0.9521260414919359)
(248.0, 0.9521015261044181)
(249.0, 0.9521241255400005)
(250.0, 0.9521481426494028)
(251.0, 0.9517860828769846)
(252.0, 0.9518547071541507)
(253.0, 0.9519495883464572)
(254.0, 0.9520334065686279)
(255.0, 0.9521144190039067)
(256.0, 0.9521550006809343)
(257.0, 0.9521905183333338)
(258.0, 0.9522782527606182)
(259.0, 0.952365116115385)
(260.0, 0.9523344750574716)
(261.0, 0.952445100782443)
(262.0, 0.9525391338973387)
(263.0, 0.9526048602840912)
(264.0, 0.9526446731509437)
(265.0, 0.9526934025375943)
(266.0, 0.9527993918539329)
(267.0, 0.9528914718843287)
(268.0, 0.952966304628253)
(269.0, 0.9523402215185188)
(270.0, 0.9522401692804431)
(271.0, 0.9523294129411768)
(272.0, 0.9523996899816853)
(273.0, 0.9524769166058398)
(274.0, 0.9525429748000004)
(275.0, 0.9524364241666671)
(276.0, 0.9524626638267152)
(277.0, 0.9524421713489213)
(278.0, 0.9522920652150542)
(279.0, 0.9523097235178576)
(280.0, 0.9523874321174381)
(281.0, 0.9525031858510643)
(282.0, 0.9525721042402832)
(283.0, 0.9523858272535216)
(284.0, 0.9524258397017549)
(285.0, 0.9524706518006998)
(286.0, 0.9523251467421607)
(287.0, 0.952388553211806)
(288.0, 0.9524124663840835)
(289.0, 0.9521685982758625)
(290.0, 0.9520272845189008)
(291.0, 0.9521063441438361)
(292.0, 0.9521649315699664)
(293.0, 0.9520527077380958)
(294.0, 0.9520931798983057)
(295.0, 0.9519517379729735)
(296.0, 0.9520149070707076)
(297.0, 0.9517894937919468)
(298.0, 0.9516261956856192)
(299.0, 0.9517090916500005)
(300.0, 0.9518060499501666)
(301.0, 0.9518973286423846)
(302.0, 0.9519818917821787)
(303.0, 0.9520855824013164)
(304.0, 0.9521720158196727)
(305.0, 0.9522615569117653)
(306.0, 0.9522959631270365)
(307.0, 0.9523859800649357)
(308.0, 0.9524670151941754)
(309.0, 0.9525167552258071)
(310.0, 0.9526202018649524)
(311.0, 0.9527035426762828)
(312.0, 0.952783000734825)
(313.0, 0.9528570172452236)
(314.0, 0.9528136956349214)
(315.0, 0.9528732802373425)
(316.0, 0.9529508256624614)
(317.0, 0.9526269426886801)
(318.0, 0.9520666654545463)
(319.0, 0.9520654888125009)
(320.0, 0.9519791966199386)
(321.0, 0.9518560288354047)
(322.0, 0.9518664711919513)
(323.0, 0.9519308521141984)
(324.0, 0.9518888065846162)
(325.0, 0.9519380323926389)
(326.0, 0.9519195637920498)
(327.0, 0.951975789969513)
(328.0, 0.9520145639057759)
(329.0, 0.9520530571666674)
(330.0, 0.9521583770392756)
(331.0, 0.9522064905421694)
(332.0, 0.9521740924024031)
(333.0, 0.9522580621407193)
(334.0, 0.9523063648208963)
(335.0, 0.9523808715178579)
(336.0, 0.9524622626261136)
(337.0, 0.9525248252810659)
(338.0, 0.9525695617994108)
(339.0, 0.9525576935588242)
(340.0, 0.952611405469209)
(341.0, 0.9526584859941528)
(342.0, 0.9527114027259483)
(343.0, 0.952767898735466)
(344.0, 0.9528204791159429)
(345.0, 0.9528651562572263)
(346.0, 0.9516386242651306)
(347.0, 0.951628984439656)
(348.0, 0.9516453387249293)
(349.0, 0.9514765918285724)
(350.0, 0.9515072641168101)
(351.0, 0.9515566371732964)
(352.0, 0.9515854061756384)
(353.0, 0.9516035581073456)
(354.0, 0.9516755183380292)
(355.0, 0.9517350656882033)
(356.0, 0.9518000083753512)
(357.0, 0.951848970055867)
(358.0, 0.9519051151253493)
(359.0, 0.9519167250555566)
(360.0, 0.9519431130747933)
(361.0, 0.9519749767265204)
(362.0, 0.9520216173140507)
(363.0, 0.9520853754807703)
(364.0, 0.9520884891780833)
(365.0, 0.9513067319125694)
(366.0, 0.9513602820980938)
(367.0, 0.9510168132201098)
(368.0, 0.950930310785909)
(369.0, 0.95092805841892)
(370.0, 0.9509510452291117)
(371.0, 0.9508733936290334)
(372.0, 0.9509107481367304)
(373.0, 0.9509496090106964)
(374.0, 0.9509793509600012)
(375.0, 0.9509541730186182)
(376.0, 0.9509228729708235)
(377.0, 0.9509580341666678)
(378.0, 0.9509558325065974)
(379.0, 0.9509769857894748)
(380.0, 0.9508637679396336)
(381.0, 0.9509023807198963)
(382.0, 0.9505835510313326)
(383.0, 0.9505943698046886)
(384.0, 0.9505932123246764)
(385.0, 0.9506023583678768)
(386.0, 0.9506349909043939)
(387.0, 0.9506572585695887)
(388.0, 0.9506827603727517)
(389.0, 0.9507299944615395)
(390.0, 0.9507720104859345)
(391.0, 0.9507942577551031)
(392.0, 0.9508528513613241)
(393.0, 0.9508684594289349)
(394.0, 0.9509230114177224)
(395.0, 0.9509841857070715)
(396.0, 0.951045060415618)
(397.0, 0.9510514124371868)
(398.0, 0.9510766397493743)
(399.0, 0.9511148374625008)
(400.0, 0.9511311387655869)
(401.0, 0.9511419135323391)
(402.0, 0.9511092139330033)
(403.0, 0.9511163916089117)
(404.0, 0.9508974698024699)
(405.0, 0.9509188918719219)
(406.0, 0.9509954817321875)
(407.0, 0.9507801499632361)
(408.0, 0.9508292332029348)
(409.0, 0.9508208449146349)
(410.0, 0.9508425201094898)
(411.0, 0.9508580054733017)
(412.0, 0.9508950080387416)
(413.0, 0.9508389925603872)
(414.0, 0.9508562861566272)
(415.0, 0.9508916276802891)
(416.0, 0.9508601836930463)
(417.0, 0.9508931684928237)
(418.0, 0.9508324190692131)
(419.0, 0.9508980927738102)
(420.0, 0.9509244454394307)
(421.0, 0.9509396759952614)
(422.0, 0.951008331832152)
(423.0, 0.9504671252830196)
(424.0, 0.9504530614352948)
(425.0, 0.9504845472300477)
(426.0, 0.9505328596838415)
(427.0, 0.9504622942172904)
(428.0, 0.9504454556759914)
(429.0, 0.9504589762790705)
(430.0, 0.9504575730742467)
(431.0, 0.9504865074652785)
(432.0, 0.9504232258314095)
(433.0, 0.9504268723732726)
(434.0, 0.9504034566206904)
(435.0, 0.9503987838876153)
(436.0, 0.9504317755034332)
(437.0, 0.9504465599657541)
(438.0, 0.9504592488838276)
(439.0, 0.9504837120340917)
(440.0, 0.9505142238435381)
(441.0, 0.9505512747285075)
(442.0, 0.9505364458239285)
(443.0, 0.9505835765765773)
(444.0, 0.9505938228426973)
(445.0, 0.9506155289798214)
(446.0, 0.950671228299777)
(447.0, 0.9506457526004471)
(448.0, 0.9503633414031187)
(449.0, 0.9503775079777784)
(450.0, 0.9504028591463421)
(451.0, 0.950431544103983)
(452.0, 0.95045697571744)
(453.0, 0.950492803788547)
(454.0, 0.9505348432307699)
(455.0, 0.9505805827192989)
(456.0, 0.9506311431400444)
(457.0, 0.9506855247598259)
(458.0, 0.9507305912962969)
(459.0, 0.9507726122608702)
(460.0, 0.9508216790130158)
(461.0, 0.9506783710497843)
(462.0, 0.9506235693520525)
(463.0, 0.9506159409590524)
(464.0, 0.9505779605698932)
(465.0, 0.9505352349892711)
(466.0, 0.9503482723126345)
(467.0, 0.950326612532052)
(468.0, 0.9503105288379537)
(469.0, 0.9502978265531922)
(470.0, 0.9502977745753722)
(471.0, 0.950302107129238)
(472.0, 0.9502902763742079)
(473.0, 0.9502857760021104)
(474.0, 0.9503014263894743)
(475.0, 0.9496286028256309)
(476.0, 0.9496179755345918)
(477.0, 0.9495132293619253)
(478.0, 0.9494516225260966)
(479.0, 0.9493874820729172)
(480.0, 0.9493848070686076)
(481.0, 0.9492957210373449)
(482.0, 0.9492465436645968)
(483.0, 0.9492293065599179)
(484.0, 0.9492499675463922)
(485.0, 0.949251840401235)
(486.0, 0.9492300735112941)
(487.0, 0.9489586436270496)
(488.0, 0.9489007751226999)
(489.0, 0.948871969061225)
(490.0, 0.9488283028004078)
(491.0, 0.9487683569817077)
(492.0, 0.948740066957404)
(493.0, 0.9487078515283404)
(494.0, 0.9486741424545457)
(495.0, 0.9486170306754035)
(496.0, 0.9485620413380285)
(497.0, 0.948419483915663)
(498.0, 0.9484017328156316)
(499.0, 0.9484152942200003)
(500.0, 0.9484348770958086)
(501.0, 0.9484069873107572)
(502.0, 0.9479885643339963)
(503.0, 0.9478194823214288)
(504.0, 0.9477832933069309)
(505.0, 0.9477712780830042)
(506.0, 0.9477506959960554)
(507.0, 0.9477163795374017)
(508.0, 0.947705264292731)
(509.0, 0.9476850452647061)
(510.0, 0.9476766347945208)
(511.0, 0.9476795092382815)
(512.0, 0.9477027969298248)
(513.0, 0.9477230104280159)
(514.0, 0.9468850090776703)
(515.0, 0.9467106892441864)
(516.0, 0.946333844497099)
(517.0, 0.94626490965251)
(518.0, 0.9461624080154146)
(519.0, 0.9459871930769235)
(520.0, 0.9459991646257202)
(521.0, 0.9460315417432954)
(522.0, 0.9460356293307843)
(523.0, 0.9460320654866416)
(524.0, 0.9460657186666671)
(525.0, 0.9460569455323198)
(526.0, 0.9460474782352946)
(527.0, 0.9460329201041671)
(528.0, 0.9460238515500949)
(529.0, 0.9460418461415099)
(530.0, 0.945968510508475)
(531.0, 0.9459283013627824)
(532.0, 0.9459198554502819)
(533.0, 0.9458830196441952)
(534.0, 0.9458815879345799)
(535.0, 0.9458672533582094)
(536.0, 0.9458927695344511)
(537.0, 0.9459246674442384)
(538.0, 0.9457829619016702)
(539.0, 0.9457514356759263)
(540.0, 0.9457571427171908)
(541.0, 0.9457805655166056)
(542.0, 0.9457893956629839)
(543.0, 0.9457552012408094)
(544.0, 0.9457605775045876)
(545.0, 0.945355434001832)
(546.0, 0.9453538266910425)
(547.0, 0.9446318017518253)
(548.0, 0.9445495196903465)
(549.0, 0.944529156236364)
(550.0, 0.944539062313975)
(551.0, 0.9445083354981888)
(552.0, 0.9444892716274869)
(553.0, 0.9445123385559571)
(554.0, 0.9444770202432436)
(555.0, 0.9444521506924465)
(556.0, 0.9444168464991027)
(557.0, 0.9443954515501796)
(558.0, 0.9443716491860469)
(559.0, 0.944369968901786)
(560.0, 0.9443360956327989)
(561.0, 0.9443279534519575)
(562.0, 0.9443649901065722)
(563.0, 0.9442515969592201)
(564.0, 0.9442514619292038)
(565.0, 0.9440907830565374)
(566.0, 0.9439012902645505)
(567.0, 0.9438531090316904)
(568.0, 0.9437780328646751)
(569.0, 0.9437180778859652)
(570.0, 0.9437614341331001)
(571.0, 0.9437902225961541)
(572.0, 0.9436619915881329)
(573.0, 0.9435757656968644)
(574.0, 0.9435542637043481)
(575.0, 0.9435346731857642)
(576.0, 0.943526765147314)
(577.0, 0.9435153251557097)
(578.0, 0.9435149300518139)
(579.0, 0.943534491844828)
(580.0, 0.9435438371858867)
(581.0, 0.9435568508676979)
(582.0, 0.9435522811234994)
(583.0, 0.943551679597603)
(584.0, 0.9435534669145301)
(585.0, 0.9434686952047784)
(586.0, 0.9434769678534926)
(587.0, 0.9434955584608846)
(588.0, 0.9435128334295418)
(589.0, 0.9435283576355935)
(590.0, 0.943547890634518)
(591.0, 0.9435578025844598)
(592.0, 0.943592862453626)
(593.0, 0.9436351599074078)
(594.0, 0.9436455509747903)
(595.0, 0.9436444601258394)
(596.0, 0.9436365669262986)
(597.0, 0.9430077981688968)
(598.0, 0.9425829707762943)
(599.0, 0.9416161450500005)
(600.0, 0.9415407988019971)
(601.0, 0.9415371363039872)
(602.0, 0.9415203299917085)
(603.0, 0.9414992759602653)
(604.0, 0.9415176463305789)
(605.0, 0.9414727911551158)
(606.0, 0.9413212815650744)
(607.0, 0.9413091285032897)
(608.0, 0.9412593280706079)
(609.0, 0.9412863337213118)
(610.0, 0.9412849592062196)
(611.0, 0.9412725136519611)
(612.0, 0.9413029293393151)
(613.0, 0.9413276151872967)
(614.0, 0.941348515268293)
(615.0, 0.9413391522564938)
(616.0, 0.9413340891491089)
(617.0, 0.9413222071521038)
(618.0, 0.941287227221325)
(619.0, 0.9412883872177422)
(620.0, 0.9412230617069246)
(621.0, 0.9407805247427655)
(622.0, 0.9407721988523277)
(623.0, 0.9407786643509618)
(624.0, 0.9407729587840002)
(625.0, 0.940760255463259)
(626.0, 0.9407293337639556)
(627.0, 0.9407258214888538)
(628.0, 0.9407268497853739)
(629.0, 0.9407332190158734)
(630.0, 0.9407373210538831)
(631.0, 0.94075224414557)
(632.0, 0.9407545325829387)
(633.0, 0.9407686946845429)
(634.0, 0.9407777480787405)
(635.0, 0.9406740835220129)
(636.0, 0.9406843067425434)
(637.0, 0.9406399520846398)
(638.0, 0.9405202612676059)
(639.0, 0.9403772489062503)
(640.0, 0.9402138866536665)
(641.0, 0.9401095630919006)
(642.0, 0.9395458749766722)
(643.0, 0.9395183328726712)
(644.0, 0.9394661662093027)
(645.0, 0.939410091671827)
(646.0, 0.9393460307418859)
(647.0, 0.9392565192283954)
(648.0, 0.9391672237442222)
(649.0, 0.9390820960846158)
(650.0, 0.9390158852918591)
(651.0, 0.9389619423619636)
(652.0, 0.9389359761026038)
(653.0, 0.9387699804051992)
(654.0, 0.9387102947404584)
(655.0, 0.9386703821265248)
(656.0, 0.9386267942846275)
(657.0, 0.938599332583587)
(658.0, 0.9385887694461308)
(659.0, 0.93858010944697)
(660.0, 0.9385770661800306)
(661.0, 0.9385618537311181)
(662.0, 0.9385349738159883)
(663.0, 0.9385118410918678)
(664.0, 0.938533199421053)
(665.0, 0.938535208708709)
(666.0, 0.93853783362069)
(667.0, 0.9385264434730543)
(668.0, 0.9385495035650228)
(669.0, 0.9385597091417914)
(670.0, 0.9383932428614012)
(671.0, 0.938358891666667)
(672.0, 0.9382813243982172)
(673.0, 0.9381184841765582)
(674.0, 0.938065535192593)
(675.0, 0.9380001216789945)
(676.0, 0.937935310177253)
(677.0, 0.9379522616150446)
(678.0, 0.9376364866273936)
(679.0, 0.9376555676029416)
(680.0, 0.9376387022320122)
(681.0, 0.937673314699414)
(682.0, 0.9376779561566623)
(683.0, 0.937674502302632)
(684.0, 0.9376672742189786)
(685.0, 0.9374623351530617)
(686.0, 0.9374016778675405)
(687.0, 0.9372694691569772)
(688.0, 0.9371957828084184)
(689.0, 0.9371272007536237)
(690.0, 0.9370925901519541)
(691.0, 0.937020242926301)
(692.0, 0.9369573969624824)
(693.0, 0.9369136067363116)
(694.0, 0.9368812290503601)
(695.0, 0.9368470040014372)
(696.0, 0.9368516131994264)
(697.0, 0.9367846405587396)
(698.0, 0.9368259224821176)
(699.0, 0.9368305855500003)
(700.0, 0.9368377535877321)
(701.0, 0.936833196246439)
(702.0, 0.9368258994523474)
(703.0, 0.9368341159161935)
(704.0, 0.9368618095319152)
(705.0, 0.9368826871529748)
(706.0, 0.9368979412871291)
(707.0, 0.9369211516807914)
(708.0, 0.9369350067912557)
(709.0, 0.9366829912676061)
(710.0, 0.9366033687271453)
(711.0, 0.9366195703932589)
(712.0, 0.9366191576788224)
(713.0, 0.9366113063515411)
(714.0, 0.9366366986433571)
(715.0, 0.9366619615502798)
(716.0, 0.9366856321199447)
(717.0, 0.936733259784123)
(718.0, 0.9366938865299032)
(719.0, 0.936719339881945)
(720.0, 0.9366498214493765)
(721.0, 0.9361043692243773)
(722.0, 0.9360276382987558)
(723.0, 0.9360396909806636)
(724.0, 0.9359019068275869)
(725.0, 0.9359047049173561)
(726.0, 0.9357795873521327)
(727.0, 0.9357522457760996)
(728.0, 0.9357545300548704)
(729.0, 0.9357481493219185)
(730.0, 0.9357937608960335)
(731.0, 0.9358155448019132)
(732.0, 0.935844472953616)
(733.0, 0.9358694668869216)
(734.0, 0.9358991301700686)
(735.0, 0.9359295548641311)
(736.0, 0.9359551747421988)
(737.0, 0.9359099419037947)
(738.0, 0.9359280928146151)
(739.0, 0.9359344847297305)
(740.0, 0.9359491261875851)
(741.0, 0.935960689595688)
(742.0, 0.9359790818438769)
(743.0, 0.9360160130309148)
(744.0, 0.9360510114026853)
(745.0, 0.9360712772788211)
(746.0, 0.936099466599733)
(747.0, 0.9361332581350275)
(748.0, 0.936150347850468)
(749.0, 0.9361920190466674)
(750.0, 0.936230775652464)
(751.0, 0.9362735246077134)
(752.0, 0.9363098742363885)
(753.0, 0.9363081071816983)
(754.0, 0.936303302119206)
(755.0, 0.9363207967658737)
(756.0, 0.9356744370409518)
(757.0, 0.9356188821965705)
(758.0, 0.9352823274571811)
(759.0, 0.9352797246250006)
(760.0, 0.9352295671484895)
(761.0, 0.935224469317586)
(762.0, 0.9352359698689391)
(763.0, 0.9352283792146604)
(764.0, 0.934872107588236)
(765.0, 0.9348787487728467)
(766.0, 0.9348922579400268)
(767.0, 0.9348992798242195)
(768.0, 0.9349015947139149)
(769.0, 0.9348138036818189)
(770.0, 0.9347919421206232)
(771.0, 0.9347820531023323)
(772.0, 0.9347837355174651)
(773.0, 0.9347780936692512)
(774.0, 0.9347560634645167)
(775.0, 0.9347399704768047)
(776.0, 0.9347421878828834)
(777.0, 0.9347388450642679)
(778.0, 0.9347380096020544)
(779.0, 0.9347466589423082)
(780.0, 0.9347486831113961)
(781.0, 0.9347352824552435)
(782.0, 0.9346368021200516)
(783.0, 0.9346125781951536)
(784.0, 0.9346083618853509)
(785.0, 0.9341302806106876)
(786.0, 0.9338746581130882)
(787.0, 0.9336145403743661)
(788.0, 0.9335497596641325)
(789.0, 0.9333559966392412)
(790.0, 0.9331648027560058)
(791.0, 0.9329347589962128)
(792.0, 0.9325830338776804)
(793.0, 0.9324081493136027)
(794.0, 0.9322305266163529)
(795.0, 0.9319103034045233)
(796.0, 0.9316965959849443)
(797.0, 0.9316131305701761)
(798.0, 0.9315174872215276)
(799.0, 0.9313647754375007)
(800.0, 0.9312464188327099)
(801.0, 0.9311520576433923)
(802.0, 0.9310846748443344)
(803.0, 0.930997963731344)
(804.0, 0.9309231668385101)
(805.0, 0.9308334683250628)
(806.0, 0.9307638969144989)
(807.0, 0.9306956882920799)
(808.0, 0.9306301591965397)
(809.0, 0.9305698180432106)
(810.0, 0.9305114114981512)
(811.0, 0.9304622549137939)
(812.0, 0.9304223685731865)
(813.0, 0.9303659669840303)
(814.0, 0.9303123862760744)
(815.0, 0.9301646622487753)
(816.0, 0.9299035920501844)
(817.0, 0.9296781402444996)
(818.0, 0.9296157543345551)
(819.0, 0.9294820685792691)
(820.0, 0.9293767956820957)
(821.0, 0.9292468842700737)
(822.0, 0.9291323653219935)
(823.0, 0.9290410719902921)
(824.0, 0.928959582672728)
(825.0, 0.928863414104117)
(826.0, 0.9287823963180177)
(827.0, 0.9287119666666674)
(828.0, 0.9286195546260563)
(829.0, 0.9285217416325309)
(830.0, 0.9284277008243088)
(831.0, 0.928345618010818)
(832.0, 0.9282689054921976)
(833.0, 0.9281714130215835)
(834.0, 0.9281189324011984)
(835.0, 0.9280733269856467)
(836.0, 0.9280181178673843)
(837.0, 0.927968104260144)
(838.0, 0.9278206316865324)
(839.0, 0.9277796396666674)
(840.0, 0.927714129221166)
(841.0, 0.9276649490142526)
(842.0, 0.9275936382028478)
(843.0, 0.9275322969431288)
(844.0, 0.9274848323431961)
(845.0, 0.9274414141016557)
(846.0, 0.9274085120838261)
(847.0, 0.927191343443397)
(848.0, 0.9269840665724389)
(849.0, 0.9267750660529419)
(850.0, 0.9266519433137492)
(851.0, 0.9264526801584514)
(852.0, 0.9262670989331777)
(853.0, 0.9260300153454339)
(854.0, 0.9259463677660825)
(855.0, 0.9257218774883184)
(856.0, 0.925599580274213)
(857.0, 0.92547558187063)
(858.0, 0.9253229011292206)
(859.0, 0.9252277040290703)
(860.0, 0.9251202258130087)
(861.0, 0.9250320830800469)
(862.0, 0.9250028200695254)
(863.0, 0.9249430356886579)
(864.0, 0.9248208711618502)
(865.0, 0.9247118718764439)
(866.0, 0.9246529532295276)
(867.0, 0.9244874436981572)
(868.0, 0.9243655139988497)
(869.0, 0.9243110299080464)
(870.0, 0.924234436745121)
(871.0, 0.9238609897706426)
(872.0, 0.9238454820733107)
(873.0, 0.9238194404233413)
(874.0, 0.9236776454857146)
(875.0, 0.9235738192351601)
(876.0, 0.9234937187514256)
(877.0, 0.9234547055694764)
(878.0, 0.9233012056769059)
(879.0, 0.923285390698864)
(880.0, 0.9231529174858119)
(881.0, 0.9230834371712021)
(882.0, 0.9228841062174409)
(883.0, 0.9227249779977379)
(884.0, 0.9226092758531077)
(885.0, 0.9225469465067724)
(886.0, 0.9224530935400229)
(887.0, 0.9223336751463967)
(888.0, 0.9222808989370083)
(889.0, 0.9222935231910117)
(890.0, 0.9222260033052754)
(891.0, 0.9221524775840811)
(892.0, 0.9221362478835391)
(893.0, 0.9220591209787476)
(894.0, 0.9219658731173189)
(895.0, 0.9219517080636166)
(896.0, 0.9219643626923082)
(897.0, 0.9219656143040094)
(898.0, 0.921987770072303)
(899.0, 0.9220094836888894)
(900.0, 0.9219090924639294)
(901.0, 0.921879250293792)
(902.0, 0.9218641515282396)
(903.0, 0.9218734007853987)
(904.0, 0.9216861433701662)
(905.0, 0.9216494005684331)
(906.0, 0.9216957366703422)
(907.0, 0.9217347887775335)
(908.0, 0.9217544357810785)
(909.0, 0.9218023842857147)
(910.0, 0.9218045590175635)
(911.0, 0.921800400992325)
(912.0, 0.9218254372289161)
(913.0, 0.9217909044967182)
(914.0, 0.921803670278689)
(915.0, 0.9218280309934503)
(916.0, 0.9217785574536538)
(917.0, 0.9217583518191726)
(918.0, 0.9217370858324271)
(919.0, 0.9212437373478266)
(920.0, 0.9212098096634098)
(921.0, 0.9212097936171372)
(922.0, 0.9211521991061761)
(923.0, 0.9210744591937235)
(924.0, 0.9210592940270277)
(925.0, 0.9210449715388775)
(926.0, 0.9208535448435821)
(927.0, 0.9208245556950437)
(928.0, 0.9207734353875141)
(929.0, 0.9207460351559146)
(930.0, 0.9207490951987116)
(931.0, 0.9207745658851937)
(932.0, 0.9207482353054668)
(933.0, 0.9206039564293368)
(934.0, 0.9206197876577547)
(935.0, 0.920624761543804)
(936.0, 0.9206378291835652)
(937.0, 0.920629116156717)
(938.0, 0.9206486255431316)
(939.0, 0.9206776360797879)
(940.0, 0.9207087080924555)
(941.0, 0.9207275159235676)
(942.0, 0.9207696465323443)
(943.0, 0.9207831953919499)
(944.0, 0.9208133967354505)
(945.0, 0.9206573452167026)
(946.0, 0.9205108258922922)
(947.0, 0.9204973928850219)
(948.0, 0.920361693856692)
(949.0, 0.9203416828263166)
(950.0, 0.9202940318980029)
(951.0, 0.9202975131617654)
(952.0, 0.9203118975760763)
(953.0, 0.9203331364779882)
(954.0, 0.9203629371099484)
(955.0, 0.9201830874006284)
(956.0, 0.9201198060919548)
(957.0, 0.9201225379279757)
(958.0, 0.9199817197497401)
(959.0, 0.9200187775937507)
(960.0, 0.9200646950520298)
(961.0, 0.9201095558108114)
(962.0, 0.920032630114227)
(963.0, 0.9200190159906645)
(964.0, 0.9200281938238348)
(965.0, 0.920046892991719)
(966.0, 0.9200723147207865)
(967.0, 0.920106959168389)
(968.0, 0.9201393011867911)
(969.0, 0.9201799075154645)
(970.0, 0.9202326703347071)
(971.0, 0.9202778701748977)
(972.0, 0.9203320725899287)
(973.0, 0.9203860878388096)
(974.0, 0.9203573360000006)
(975.0, 0.9204077189395498)
(976.0, 0.9204179812589566)
(977.0, 0.9203349085787327)
(978.0, 0.9203041135801844)
(979.0, 0.9203035344948984)
(980.0, 0.9201946069826712)
(981.0, 0.9201596507535647)
(982.0, 0.9201528269125132)
(983.0, 0.9201803689634152)
(984.0, 0.9202138420609143)
(985.0, 0.9202540835040574)
(986.0, 0.9202919478976702)
(987.0, 0.9203225913613365)
(988.0, 0.9203457622295252)
(989.0, 0.9203779491717177)
(990.0, 0.9204100800555)
(991.0, 0.9204543501864924)
(992.0, 0.9205057498187316)
(993.0, 0.920555357570423)
(994.0, 0.9206005938592969)
(995.0, 0.920636691285141)
(996.0, 0.9206125535406223)
(997.0, 0.9206522776853712)
(998.0, 0.9206530009659664)
(999.0, 0.9206327411200004)


==> data/FashionMNIST_omni_AUROC_noised.txt <==
(0.0, 0.9999991500000001)
(1.0, 0.99999872)
(2.0, 1)
(3.0, 1)
(4.0, 0.9999999900000001)
(5.0, 1)
(6.0, 1)
(7.0, 0.99999998)
(8.0, 1)
(9.0, 1)
(10.0, 1)
(11.0, 1)
(12.0, 1)
(13.0, 1)
(14.0, 1)
(15.0, 1)
(16.0, 1)
(17.0, 0.99999079)
(18.0, 1)
(19.0, 1)
(20.0, 0.9999990900000001)
(21.0, 1)
(22.0, 1)
(23.0, 1)
(24.0, 1)
(25.0, 1)
(26.0, 1)
(27.0, 1)
(28.0, 1)
(29.0, 0.99999994)
(30.0, 1)
(31.0, 0.99999769)
(32.0, 0.9999977600000001)
(33.0, 1)
(34.0, 1)
(35.0, 1)
(36.0, 1)
(37.0, 1)
(38.0, 1)
(39.0, 1)
(40.0, 1)
(41.0, 1)
(42.0, 0.99999726)
(43.0, 0.9999999500000001)
(44.0, 1)
(45.0, 0.99999618)
(46.0, 1)
(47.0, 1)
(48.0, 1)
(49.0, 1)
(50.0, 1)
(51.0, 1)
(52.0, 0.99999998)
(53.0, 0.99999999)
(54.0, 1)
(55.0, 1)
(56.0, 0.99999999)
(57.0, 1)
(58.0, 0.99999972)
(59.0, 1)
(60.0, 1)
(61.0, 0.9999999999999999)
(62.0, 1)
(63.0, 1)
(64.0, 1)
(65.0, 0.9999999999999999)
(66.0, 1)
(67.0, 0.9999999900000001)
(68.0, 0.9999999300000001)
(69.0, 1)
(70.0, 1)
(71.0, 0.99999946)
(72.0, 0.99999992)
(73.0, 1)
(74.0, 1)
(75.0, 0.9999999199999999)
(76.0, 1)
(77.0, 0.99999996)
(78.0, 1)
(79.0, 0.99999954)
(80.0, 1)
(81.0, 1)
(82.0, 1)
(83.0, 1)
(84.0, 1)
(85.0, 1)
(86.0, 1)
(87.0, 0.9999999900000001)
(88.0, 0.9999999)
(89.0, 0.9999996600000001)
(90.0, 1)
(91.0, 0.99999989)
(92.0, 0.9999997700000001)
(93.0, 1)
(94.0, 1)
(95.0, 1)
(96.0, 0.99999995)
(97.0, 0.99999998)
(98.0, 0.9999999700000001)
(99.0, 0.9999983100000001)
(100.0, 0.99999389)
(101.0, 0.99999999)
(102.0, 0.9999999999999999)
(103.0, 1)
(104.0, 1)
(105.0, 1)
(106.0, 1)
(107.0, 0.9999999900000001)
(108.0, 1)
(109.0, 0.99999999)
(110.0, 0.9999986799999999)
(111.0, 0.9999986)
(112.0, 1)
(113.0, 1)
(114.0, 0.9999999999999999)
(115.0, 1)
(116.0, 1)
(117.0, 0.9999876600000001)
(118.0, 0.99999973)
(119.0, 0.99999988)
(120.0, 0.99999933)
(121.0, 0.99999996)
(122.0, 0.99999898)
(123.0, 0.99999998)
(124.0, 1)
(125.0, 0.9999998099999999)
(126.0, 0.99999998)
(127.0, 0.9999993899999999)
(128.0, 0.9999999799999999)
(129.0, 0.99995521)
(130.0, 0.99999977)
(131.0, 1)
(132.0, 1)
(133.0, 0.99999942)
(134.0, 0.9999972)
(135.0, 0.99999996)
(136.0, 0.9999995100000001)
(137.0, 0.99999967)
(138.0, 0.9999999800000001)
(139.0, 0.99999969)
(140.0, 0.99999983)
(141.0, 0.99999999)
(142.0, 1)
(143.0, 0.99999995)
(144.0, 0.99999986)
(145.0, 0.99999987)
(146.0, 1)
(147.0, 1)
(148.0, 0.9999998800000001)
(149.0, 1)
(150.0, 1)
(151.0, 0.99999998)
(152.0, 1)
(153.0, 0.99999954)
(154.0, 0.99999986)
(155.0, 0.99999963)
(156.0, 0.99999988)
(157.0, 0.9999997199999999)
(158.0, 0.9999967)
(159.0, 0.9999946099999999)
(160.0, 1)
(161.0, 0.99999952)
(162.0, 1)
(163.0, 1)
(164.0, 0.9999999999999999)
(165.0, 1)
(166.0, 0.99999943)
(167.0, 1)
(168.0, 1)
(169.0, 0.9999999700000001)
(170.0, 1)
(171.0, 0.9999999999999999)
(172.0, 0.99999709)
(173.0, 1)
(174.0, 1)
(175.0, 0.99999988)
(176.0, 0.99999954)
(177.0, 0.99999971)
(178.0, 0.99999995)
(179.0, 0.9999999999999999)
(180.0, 0.9999999900000001)
(181.0, 0.9999997100000001)
(182.0, 0.9999998699999999)
(183.0, 0.9999999999999999)
(184.0, 1)
(185.0, 1)
(186.0, 1)
(187.0, 0.9999999999999999)
(188.0, 0.99999994)
(189.0, 0.99999989)
(190.0, 0.99999977)
(191.0, 1)
(192.0, 0.99999976)
(193.0, 0.9999998099999999)
(194.0, 1)
(195.0, 0.99999499)
(196.0, 1)
(197.0, 0.9999999999999999)
(198.0, 1)
(199.0, 1)
(200.0, 0.9999975999999999)
(201.0, 1)
(202.0, 1)
(203.0, 1)
(204.0, 0.99999969)
(205.0, 1)
(206.0, 0.9999999999999999)
(207.0, 1)
(208.0, 0.9999999999999999)
(209.0, 1)
(210.0, 1)
(211.0, 0.9999998)
(212.0, 0.99999938)
(213.0, 0.9999980900000001)
(214.0, 0.9999998600000001)
(215.0, 0.9999999300000001)
(216.0, 0.99999989)
(217.0, 0.99994051)
(218.0, 1)
(219.0, 1)
(220.0, 0.9999999900000001)
(221.0, 1)
(222.0, 1)
(223.0, 1)
(224.0, 1)
(225.0, 1)
(226.0, 1)
(227.0, 1)
(228.0, 1)
(229.0, 1)
(230.0, 0.9999999999999999)
(231.0, 0.9999999700000001)
(232.0, 0.9999998299999999)
(233.0, 0.9999997)
(234.0, 1)
(235.0, 0.99999991)
(236.0, 1)
(237.0, 1)
(238.0, 1)
(239.0, 0.9999998099999999)
(240.0, 0.9999999999999999)
(241.0, 0.99999875)
(242.0, 0.99999746)
(243.0, 0.9999996800000001)
(244.0, 0.99999998)
(245.0, 0.99999986)
(246.0, 1)
(247.0, 1)
(248.0, 0.9999999999999999)
(249.0, 0.9999999900000001)
(250.0, 1)
(251.0, 0.9999999700000001)
(252.0, 1)
(253.0, 1)
(254.0, 1)
(255.0, 0.9999999300000001)
(256.0, 0.9999985899999999)
(257.0, 0.99999993)
(258.0, 0.99999977)
(259.0, 1)
(260.0, 0.9999999999999999)
(261.0, 1)
(262.0, 1)
(263.0, 0.99999994)
(264.0, 1)
(265.0, 1)
(266.0, 1)
(267.0, 0.9999148299999999)
(268.0, 1)
(269.0, 1)
(270.0, 1)
(271.0, 1)
(272.0, 0.9999961900000001)
(273.0, 0.99999508)
(274.0, 0.99999718)
(275.0, 0.9999998999999999)
(276.0, 0.9999987200000001)
(277.0, 0.9999988299999999)
(278.0, 0.9999973799999999)
(279.0, 0.9999999199999999)
(280.0, 0.9999999599999999)
(281.0, 1)
(282.0, 0.9999999900000001)
(283.0, 1)
(284.0, 1)
(285.0, 0.99999993)
(286.0, 0.9999963700000001)
(287.0, 0.99999798)
(288.0, 0.9999954900000001)
(289.0, 0.99999997)
(290.0, 0.9999999500000001)
(291.0, 1)
(292.0, 1)
(293.0, 0.9999999199999999)
(294.0, 1)
(295.0, 0.99999996)
(296.0, 1)
(297.0, 1)
(298.0, 1)
(299.0, 0.99999847)
(300.0, 0.9999977899999999)
(301.0, 0.99999808)
(302.0, 0.99999976)
(303.0, 1)
(304.0, 0.9999991100000001)
(305.0, 0.99999998)
(306.0, 1)
(307.0, 1)
(308.0, 0.9999947499999999)
(309.0, 0.9999990200000001)
(310.0, 1)
(311.0, 0.9999999900000001)
(312.0, 1)
(313.0, 1)
(314.0, 1)
(315.0, 0.9999939599999998)
(316.0, 1)
(317.0, 1)
(318.0, 1)
(319.0, 0.99999999)
(320.0, 0.99999977)
(321.0, 0.9999999900000001)
(322.0, 0.99999977)
(323.0, 1)
(324.0, 0.99999995)
(325.0, 0.99999935)
(326.0, 0.99999769)
(327.0, 0.9999999700000001)
(328.0, 1)
(329.0, 0.99999709)
(330.0, 0.99999999)
(331.0, 0.99999999)
(332.0, 0.99999978)
(333.0, 0.9999998800000001)
(334.0, 0.99999982)
(335.0, 1)
(336.0, 1)
(337.0, 1)
(338.0, 0.9999762)
(339.0, 0.9999999900000001)
(340.0, 0.9999999999999999)
(341.0, 0.9999998800000001)
(342.0, 1)
(343.0, 0.99999978)
(344.0, 0.9999996800000001)
(345.0, 0.99999994)
(346.0, 0.9999997299999999)
(347.0, 0.99999514)
(348.0, 0.99999398)
(349.0, 0.99999175)
(350.0, 0.99999885)
(351.0, 0.9999558099999998)
(352.0, 1)
(353.0, 1)
(354.0, 0.9999998200000001)
(355.0, 1)
(356.0, 0.99999998)
(357.0, 0.99999993)
(358.0, 0.99999983)
(359.0, 0.9999984000000001)
(360.0, 1)
(361.0, 1)
(362.0, 0.9999996999999999)
(363.0, 0.99999997)
(364.0, 1)
(365.0, 1)
(366.0, 0.9999999499999999)
(367.0, 0.9999994400000001)
(368.0, 1)
(369.0, 1)
(370.0, 0.9999999999999999)
(371.0, 0.99999987)
(372.0, 0.9999639300000001)
(373.0, 0.99999997)
(374.0, 0.99999893)
(375.0, 0.9999999799999999)
(376.0, 0.99999997)
(377.0, 0.99999852)
(378.0, 0.99999085)
(379.0, 0.9999470400000001)
(380.0, 0.9999981199999999)
(381.0, 0.99999973)
(382.0, 0.9999729399999999)
(383.0, 0.99999989)
(384.0, 1)
(385.0, 0.99999998)
(386.0, 0.99999657)
(387.0, 0.9999999900000001)
(388.0, 0.99999714)
(389.0, 0.99999934)
(390.0, 0.99999973)
(391.0, 1)
(392.0, 1)
(393.0, 0.99999968)
(394.0, 1)
(395.0, 0.99999861)
(396.0, 1)
(397.0, 0.99999735)
(398.0, 1)
(399.0, 0.99999992)
(400.0, 1)
(401.0, 1)
(402.0, 1)
(403.0, 0.99999999)
(404.0, 0.99999995)
(405.0, 0.9998843)
(406.0, 0.99999724)
(407.0, 0.99999847)
(408.0, 0.99999988)
(409.0, 0.99999913)
(410.0, 0.9999998299999999)
(411.0, 0.99999755)
(412.0, 0.99999828)
(413.0, 0.99999924)
(414.0, 0.99999997)
(415.0, 1)
(416.0, 1)
(417.0, 0.9999999999999999)
(418.0, 0.9999997700000001)
(419.0, 0.9999998999999999)
(420.0, 1)
(421.0, 1)
(422.0, 0.9999999900000001)
(423.0, 1)
(424.0, 1)
(425.0, 1)
(426.0, 0.9999999999999999)
(427.0, 1)
(428.0, 0.9999863600000001)
(429.0, 0.99999998)
(430.0, 0.9999998800000001)
(431.0, 0.99999938)
(432.0, 0.9999952599999999)
(433.0, 0.99999969)
(434.0, 0.9997172300000001)
(435.0, 0.9999994)
(436.0, 0.9999999700000001)
(437.0, 0.99999996)
(438.0, 0.9999999500000001)
(439.0, 1)
(440.0, 1)
(441.0, 1)
(442.0, 0.9999999800000001)
(443.0, 1)
(444.0, 1)
(445.0, 0.9999999999999999)
(446.0, 1)
(447.0, 1)
(448.0, 0.999999)
(449.0, 0.99999981)
(450.0, 0.99999998)
(451.0, 1)
(452.0, 1)
(453.0, 1)
(454.0, 1)
(455.0, 1)
(456.0, 1)
(457.0, 1)
(458.0, 1)
(459.0, 0.99999976)
(460.0, 0.99999999)
(461.0, 1)
(462.0, 0.9999999900000001)
(463.0, 0.9999999800000001)
(464.0, 1)
(465.0, 1)
(466.0, 1)
(467.0, 1)
(468.0, 1)
(469.0, 1)
(470.0, 0.9999999799999999)
(471.0, 0.9999999799999999)
(472.0, 0.9999999799999999)
(473.0, 0.9999999900000001)
(474.0, 0.9999999900000001)
(475.0, 0.9999999800000001)
(476.0, 1)
(477.0, 1)
(478.0, 1)
(479.0, 1)
(480.0, 1)
(481.0, 1)
(482.0, 0.99999728)
(483.0, 1)
(484.0, 1)
(485.0, 1)
(486.0, 1)
(487.0, 1)
(488.0, 1)
(489.0, 0.999992)
(490.0, 0.99999841)
(491.0, 0.9999999500000001)
(492.0, 0.99999875)
(493.0, 1)
(494.0, 0.9999999999999999)
(495.0, 1)
(496.0, 0.9999999999999999)
(497.0, 0.99999999)
(498.0, 1)
(499.0, 1)
(500.0, 1)
(501.0, 0.9999994)
(502.0, 0.9999999499999999)
(503.0, 0.99999998)
(504.0, 0.9999999800000001)
(505.0, 1)
(506.0, 1)
(507.0, 0.9999999900000001)
(508.0, 1)
(509.0, 0.99999973)
(510.0, 0.99999996)
(511.0, 1)
(512.0, 1)
(513.0, 1)
(514.0, 1)
(515.0, 1)
(516.0, 0.9999975799999999)
(517.0, 0.99999942)
(518.0, 1)
(519.0, 0.99999999)
(520.0, 0.9999999800000001)
(521.0, 1)
(522.0, 1)
(523.0, 1)
(524.0, 0.9999999700000001)
(525.0, 0.99999008)
(526.0, 0.9999999900000001)
(527.0, 0.9999999999999999)
(528.0, 1)
(529.0, 0.99999987)
(530.0, 0.99999999)
(531.0, 0.99999943)
(532.0, 0.9999998999999999)
(533.0, 0.9999999399999999)
(534.0, 1)
(535.0, 1)
(536.0, 1)
(537.0, 0.99999985)
(538.0, 1)
(539.0, 0.99999978)
(540.0, 1)
(541.0, 0.99999295)
(542.0, 1)
(543.0, 1)
(544.0, 1)
(545.0, 1)
(546.0, 1)
(547.0, 0.99999996)
(548.0, 0.9999997500000001)
(549.0, 0.99999999)
(550.0, 1)
(551.0, 0.99999992)
(552.0, 1)
(553.0, 1)
(554.0, 1)
(555.0, 1)
(556.0, 0.99999999)
(557.0, 1)
(558.0, 0.99999998)
(559.0, 0.99999994)
(560.0, 0.99999997)
(561.0, 0.9999998699999999)
(562.0, 0.99999801)
(563.0, 0.99999729)
(564.0, 1)
(565.0, 1)
(566.0, 1)
(567.0, 1)
(568.0, 1)
(569.0, 1)
(570.0, 1)
(571.0, 0.9999999900000001)
(572.0, 0.99999697)
(573.0, 1)
(574.0, 1)
(575.0, 1)
(576.0, 1)
(577.0, 1)
(578.0, 0.99999994)
(579.0, 1)
(580.0, 1)
(581.0, 1)
(582.0, 1)
(583.0, 1)
(584.0, 0.9999999900000001)
(585.0, 1)
(586.0, 0.99999991)
(587.0, 1)
(588.0, 0.9999999999999999)
(589.0, 1)
(590.0, 1)
(591.0, 1)
(592.0, 1)
(593.0, 1)
(594.0, 0.99999982)
(595.0, 1)
(596.0, 1)
(597.0, 1)
(598.0, 1)
(599.0, 1)
(600.0, 0.9999999700000001)
(601.0, 0.99999634)
(602.0, 1)
(603.0, 1)
(604.0, 1)
(605.0, 0.99999993)
(606.0, 1)
(607.0, 0.9999991800000001)
(608.0, 1)
(609.0, 1)
(610.0, 1)
(611.0, 1)
(612.0, 1)
(613.0, 1)
(614.0, 1)
(615.0, 1)
(616.0, 1)
(617.0, 1)
(618.0, 1)
(619.0, 1)
(620.0, 1)
(621.0, 1)
(622.0, 1)
(623.0, 1)
(624.0, 1)
(625.0, 1)
(626.0, 0.9999999999999999)
(627.0, 1)
(628.0, 1)
(629.0, 1)
(630.0, 1)
(631.0, 1)
(632.0, 1)
(633.0, 0.99999991)
(634.0, 1)
(635.0, 1)
(636.0, 1)
(637.0, 1)
(638.0, 1)
(639.0, 0.99999999)
(640.0, 1)
(641.0, 1)
(642.0, 1)
(643.0, 1)
(644.0, 1)
(645.0, 1)
(646.0, 1)
(647.0, 0.99999998)
(648.0, 0.99999998)
(649.0, 1)
(650.0, 0.99999981)
(651.0, 1)
(652.0, 1)
(653.0, 1)
(654.0, 1)
(655.0, 1)
(656.0, 0.9999998299999999)
(657.0, 1)
(658.0, 0.9999827)
(659.0, 1)
(660.0, 1)
(661.0, 1)
(662.0, 1)
(663.0, 0.9999999900000001)
(664.0, 0.9999999900000001)
(665.0, 1)
(666.0, 1)
(667.0, 1)
(668.0, 1)
(669.0, 1)
(670.0, 0.9999999999999999)
(671.0, 1)
(672.0, 1)
(673.0, 0.99999986)
(674.0, 1)
(675.0, 0.99999845)
(676.0, 0.99999612)
(677.0, 0.99999997)
(678.0, 1)
(679.0, 1)
(680.0, 1)
(681.0, 1)
(682.0, 0.9999975200000001)
(683.0, 0.9999999900000001)
(684.0, 1)
(685.0, 1)
(686.0, 0.9999994600000001)
(687.0, 0.9999998)
(688.0, 1)
(689.0, 1)
(690.0, 0.99999951)
(691.0, 0.9999998200000001)
(692.0, 0.99999905)
(693.0, 1)
(694.0, 0.9999999700000001)
(695.0, 0.9999998699999999)
(696.0, 1)
(697.0, 1)
(698.0, 0.9999999999999999)
(699.0, 1)
(700.0, 1)
(701.0, 0.9999999800000001)
(702.0, 1)
(703.0, 0.9999999900000001)
(704.0, 1)
(705.0, 1)
(706.0, 0.99999995)
(707.0, 1)
(708.0, 1)
(709.0, 1)
(710.0, 1)
(711.0, 1)
(712.0, 1)
(713.0, 1)
(714.0, 1)
(715.0, 1)
(716.0, 1)
(717.0, 1)
(718.0, 1)
(719.0, 1)
(720.0, 1)
(721.0, 1)
(722.0, 0.9999997300000001)
(723.0, 1)
(724.0, 1)
(725.0, 1)
(726.0, 1)
(727.0, 1)
(728.0, 1)
(729.0, 1)
(730.0, 0.99999997)
(731.0, 1)
(732.0, 1)
(733.0, 0.9999999999999999)
(734.0, 1)
(735.0, 0.99996739)
(736.0, 0.99999998)
(737.0, 1)
(738.0, 0.99999998)
(739.0, 0.9999993500000001)
(740.0, 1)
(741.0, 1)
(742.0, 1)
(743.0, 0.99999492)
(744.0, 0.9999999999999999)
(745.0, 1)
(746.0, 0.99998685)
(747.0, 0.9999998999999999)
(748.0, 1)
(749.0, 0.9999999999999999)
(750.0, 1)
(751.0, 1)
(752.0, 1)
(753.0, 0.9999999999999999)
(754.0, 1)
(755.0, 1)
(756.0, 1)
(757.0, 1)
(758.0, 1)
(759.0, 1)
(760.0, 1)
(761.0, 0.99999975)
(762.0, 1)
(763.0, 1)
(764.0, 1)
(765.0, 0.99999997)
(766.0, 1)
(767.0, 1)
(768.0, 1)
(769.0, 0.9999999700000001)
(770.0, 1)
(771.0, 1)
(772.0, 1)
(773.0, 1)
(774.0, 1)
(775.0, 1)
(776.0, 1)
(777.0, 0.99999992)
(778.0, 0.9999999900000001)
(779.0, 0.9999999999999999)
(780.0, 1)
(781.0, 1)
(782.0, 0.9999999900000001)
(783.0, 0.9999997899999999)
(784.0, 1)
(785.0, 1)
(786.0, 1)
(787.0, 1)
(788.0, 1)
(789.0, 1)
(790.0, 1)
(791.0, 0.99999988)
(792.0, 1)
(793.0, 1)
(794.0, 1)
(795.0, 1)
(796.0, 1)
(797.0, 1)
(798.0, 1)
(799.0, 1)
(800.0, 1)
(801.0, 1)
(802.0, 1)
(803.0, 1)
(804.0, 0.9999987100000001)
(805.0, 0.9999999999999999)
(806.0, 1)
(807.0, 1)
(808.0, 0.99999999)
(809.0, 1)
(810.0, 1)
(811.0, 0.9999999700000001)
(812.0, 0.9999999999999999)
(813.0, 1)
(814.0, 1)
(815.0, 1)
(816.0, 1)
(817.0, 1)
(818.0, 1)
(819.0, 1)
(820.0, 1)
(821.0, 1)
(822.0, 1)
(823.0, 1)
(824.0, 1)
(825.0, 1)
(826.0, 1)
(827.0, 1)
(828.0, 1)
(829.0, 1)
(830.0, 1)
(831.0, 1)
(832.0, 1)
(833.0, 0.99999998)
(834.0, 1)
(835.0, 1)
(836.0, 1)
(837.0, 1)
(838.0, 1)
(839.0, 1)
(840.0, 0.9999999700000001)
(841.0, 1)
(842.0, 1)
(843.0, 0.99999998)
(844.0, 1)
(845.0, 1)
(846.0, 0.9999999900000001)
(847.0, 1)
(848.0, 0.99999945)
(849.0, 1)
(850.0, 1)
(851.0, 0.9999999800000001)
(852.0, 0.99999376)
(853.0, 0.99999989)
(854.0, 1)
(855.0, 1)
(856.0, 1)
(857.0, 1)
(858.0, 1)
(859.0, 1)
(860.0, 0.99999997)
(861.0, 1)
(862.0, 0.99999999)
(863.0, 1)
(864.0, 0.99999991)
(865.0, 0.99999995)
(866.0, 0.99999999)
(867.0, 1)
(868.0, 1)
(869.0, 1)
(870.0, 1)
(871.0, 1)
(872.0, 0.9999999799999999)
(873.0, 1)
(874.0, 1)
(875.0, 0.99999997)
(876.0, 1)
(877.0, 0.99999996)
(878.0, 1)
(879.0, 1)
(880.0, 1)
(881.0, 1)
(882.0, 1)
(883.0, 1)
(884.0, 0.99999989)
(885.0, 1)
(886.0, 1)
(887.0, 1)
(888.0, 1)
(889.0, 1)
(890.0, 1)
(891.0, 1)
(892.0, 1)
(893.0, 1)
(894.0, 0.99999991)
(895.0, 1)
(896.0, 0.99999996)
(897.0, 1)
(898.0, 1)
(899.0, 1)
(900.0, 1)
(901.0, 1)
(902.0, 1)
(903.0, 0.99999992)
(904.0, 1)
(905.0, 0.9999998999999999)
(906.0, 1)
(907.0, 1)
(908.0, 1)
(909.0, 1)
(910.0, 1)
(911.0, 1)
(912.0, 0.99999996)
(913.0, 1)
(914.0, 0.9999999900000001)
(915.0, 1)
(916.0, 1)
(917.0, 0.9999999400000001)
(918.0, 0.9999999900000001)
(919.0, 1)
(920.0, 0.99999998)
(921.0, 1)
(922.0, 1)
(923.0, 1)
(924.0, 0.9999999900000001)
(925.0, 1)
(926.0, 0.99999949)
(927.0, 1)
(928.0, 1)
(929.0, 0.99999996)
(930.0, 1)
(931.0, 0.99999984)
(932.0, 1)
(933.0, 1)
(934.0, 0.99999981)
(935.0, 1)
(936.0, 0.9999980900000001)
(937.0, 1)
(938.0, 1)
(939.0, 1)
(940.0, 0.9999999900000001)
(941.0, 1)
(942.0, 1)
(943.0, 1)
(944.0, 1)
(945.0, 0.9999999500000001)
(946.0, 1)
(947.0, 0.99999997)
(948.0, 0.99999995)
(949.0, 0.99999999)
(950.0, 0.9999990500000001)
(951.0, 1)
(952.0, 1)
(953.0, 1)
(954.0, 1)
(955.0, 1)
(956.0, 1)
(957.0, 1)
(958.0, 0.9999999999999999)
(959.0, 1)
(960.0, 1)
(961.0, 1)
(962.0, 0.99992966)
(963.0, 1)
(964.0, 1)
(965.0, 1)
(966.0, 1)
(967.0, 1)
(968.0, 1)
(969.0, 1)
(970.0, 1)
(971.0, 1)
(972.0, 1)
(973.0, 0.99999954)
(974.0, 1)
(975.0, 1)
(976.0, 1)
(977.0, 1)
(978.0, 1)
(979.0, 1)
(980.0, 1)
(981.0, 1)
(982.0, 0.99999998)
(983.0, 0.99999997)
(984.0, 1)
(985.0, 1)
(986.0, 0.99999986)
(987.0, 1)
(988.0, 1)
(989.0, 1)
(990.0, 1)
(991.0, 1)
(992.0, 1)
(993.0, 1)
(994.0, 1)
(995.0, 1)
(996.0, 0.99999075)
(997.0, 1)
(998.0, 1)
(999.0, 1)


==> data/FashionMNIST_omni_AUROC_noised_smoothed.txt <==
(0.0, 0.9999991500000001)
(1.0, 0.999998935)
(2.0, 0.99999929)
(3.0, 0.9999994675)
(4.0, 0.999999572)
(5.0, 0.9999996433333334)
(6.0, 0.9999996942857143)
(7.0, 0.9999997300000001)
(8.0, 0.9999997600000001)
(9.0, 0.9999997840000001)
(10.0, 0.9999998036363638)
(11.0, 0.9999998200000001)
(12.0, 0.999999833846154)
(13.0, 0.9999998457142858)
(14.0, 0.9999998560000001)
(15.0, 0.999999865)
(16.0, 0.9999998729411765)
(17.0, 0.9999993683333334)
(18.0, 0.9999994015789474)
(19.0, 0.9999994315)
(20.0, 0.9999994152380953)
(21.0, 0.9999994418181819)
(22.0, 0.9999994660869566)
(23.0, 0.9999994883333334)
(24.0, 0.9999995088000001)
(25.0, 0.9999995276923078)
(26.0, 0.9999995451851853)
(27.0, 0.9999995614285715)
(28.0, 0.9999995765517242)
(29.0, 0.9999995886666667)
(30.0, 0.9999996019354839)
(31.0, 0.9999995421875)
(32.0, 0.9999994881818182)
(33.0, 0.9999995032352941)
(34.0, 0.9999995174285714)
(35.0, 0.9999995308333333)
(36.0, 0.9999995435135134)
(37.0, 0.9999995555263157)
(38.0, 0.9999995669230768)
(39.0, 0.9999995777499999)
(40.0, 0.9999995880487804)
(41.0, 0.9999995978571428)
(42.0, 0.9999995434883721)
(43.0, 0.9999995527272727)
(44.0, 0.9999995626666667)
(45.0, 0.9999994891304348)
(46.0, 0.9999995)
(47.0, 0.9999995104166667)
(48.0, 0.9999995204081633)
(49.0, 0.9999995300000001)
(50.0, 0.9999995392156864)
(51.0, 0.9999995480769233)
(52.0, 0.9999995562264152)
(53.0, 0.9999995642592594)
(54.0, 0.9999995721818183)
(55.0, 0.9999995798214287)
(56.0, 0.999999587017544)
(57.0, 0.9999995941379312)
(58.0, 0.9999995962711865)
(59.0, 0.999999603)
(60.0, 0.9999996095081968)
(61.0, 0.9999996158064517)
(62.0, 0.999999621904762)
(63.0, 0.9999996278125001)
(64.0, 0.9999996335384616)
(65.0, 0.999999639090909)
(66.0, 0.9999996444776119)
(67.0, 0.9999996495588235)
(68.0, 0.9999996536231883)
(69.0, 0.9999996585714285)
(70.0, 0.9999996633802816)
(71.0, 0.9999996605555554)
(72.0, 0.999999664109589)
(73.0, 0.9999996686486485)
(74.0, 0.9999996730666666)
(75.0, 0.9999996763157895)
(76.0, 0.9999996805194805)
(77.0, 0.9999996841025641)
(78.0, 0.9999996881012658)
(79.0, 0.99999968625)
(80.0, 0.9999996901234568)
(81.0, 0.999999693902439)
(82.0, 0.9999996975903614)
(83.0, 0.9999997011904762)
(84.0, 0.9999997047058824)
(85.0, 0.999999708139535)
(86.0, 0.9999997114942529)
(87.0, 0.999999714659091)
(88.0, 0.9999997167415731)
(89.0, 0.9999997161111112)
(90.0, 0.9999997192307692)
(91.0, 0.9999997210869566)
(92.0, 0.9999997216129033)
(93.0, 0.9999997245744682)
(94.0, 0.9999997274736843)
(95.0, 0.9999997303125)
(96.0, 0.9999997325773196)
(97.0, 0.9999997351020408)
(98.0, 0.9999997374747475)
(99.0, 0.9999997232)
(100.0, 0.9999996654455445)
(101.0, 0.9999996686274509)
(102.0, 0.9999996718446601)
(103.0, 0.9999996749999999)
(104.0, 0.9999996780952379)
(105.0, 0.9999996811320753)
(106.0, 0.9999996841121493)
(107.0, 0.9999996869444443)
(108.0, 0.9999996898165137)
(109.0, 0.9999996925454544)
(110.0, 0.9999996834234233)
(111.0, 0.9999996737499999)
(112.0, 0.999999676637168)
(113.0, 0.9999996794736841)
(114.0, 0.9999996822608694)
(115.0, 0.9999996849999999)
(116.0, 0.9999996876923076)
(117.0, 0.9999995857627118)
(118.0, 0.9999995869747899)
(119.0, 0.9999995894166666)
(120.0, 0.9999995872727272)
(121.0, 0.9999995903278688)
(122.0, 0.9999995853658535)
(123.0, 0.999999588548387)
(124.0, 0.9999995918399999)
(125.0, 0.9999995935714284)
(126.0, 0.999999596614173)
(127.0, 0.9999995949999998)
(128.0, 0.9999995979844959)
(129.0, 0.9999992565384613)
(130.0, 0.999999260458015)
(131.0, 0.9999992660606059)
(132.0, 0.9999992715789472)
(133.0, 0.999999272686567)
(134.0, 0.9999992573333332)
(135.0, 0.9999992624999998)
(136.0, 0.9999992643065692)
(137.0, 0.9999992672463767)
(138.0, 0.9999992723741006)
(139.0, 0.9999992753571427)
(140.0, 0.99999927929078)
(141.0, 0.9999992842957746)
(142.0, 0.9999992893006993)
(143.0, 0.9999992938888889)
(144.0, 0.9999992977931034)
(145.0, 0.9999993017123286)
(146.0, 0.999999306462585)
(147.0, 0.9999993111486486)
(148.0, 0.9999993149664429)
(149.0, 0.9999993195333333)
(150.0, 0.9999993240397351)
(151.0, 0.9999993283552632)
(152.0, 0.999999332745098)
(153.0, 0.999999334090909)
(154.0, 0.9999993374838709)
(155.0, 0.9999993393589743)
(156.0, 0.9999993428025478)
(157.0, 0.9999993451898734)
(158.0, 0.9999993285534592)
(159.0, 0.9999992990625001)
(160.0, 0.9999993034161492)
(161.0, 0.9999993047530865)
(162.0, 0.9999993090184051)
(163.0, 0.9999993132317074)
(164.0, 0.9999993173939395)
(165.0, 0.9999993215060242)
(166.0, 0.9999993221556888)
(167.0, 0.9999993261904764)
(168.0, 0.999999330177515)
(169.0, 0.9999993339411767)
(170.0, 0.9999993378362575)
(171.0, 0.9999993416860466)
(172.0, 0.9999993286705203)
(173.0, 0.9999993325287357)
(174.0, 0.9999993363428572)
(175.0, 0.9999993394318183)
(176.0, 0.9999993405649719)
(177.0, 0.9999993426404495)
(178.0, 0.9999993460335197)
(179.0, 0.9999993496666668)
(180.0, 0.99999935320442)
(181.0, 0.9999993551648353)
(182.0, 0.9999993579781422)
(183.0, 0.9999993614673914)
(184.0, 0.999999364918919)
(185.0, 0.9999993683333335)
(186.0, 0.9999993717112301)
(187.0, 0.9999993750531917)
(188.0, 0.9999993780423283)
(189.0, 0.9999993807368424)
(190.0, 0.9999993827748693)
(191.0, 0.9999993859895836)
(192.0, 0.9999993879274615)
(193.0, 0.9999993901030931)
(194.0, 0.9999993932307696)
(195.0, 0.9999993707653064)
(196.0, 0.9999993739593912)
(197.0, 0.9999993771212125)
(198.0, 0.9999993802512566)
(199.0, 0.9999993833500003)
(200.0, 0.9999993744776122)
(201.0, 0.9999993775742577)
(202.0, 0.9999993806403944)
(203.0, 0.9999993836764709)
(204.0, 0.9999993851707321)
(205.0, 0.9999993881553402)
(206.0, 0.9999993911111115)
(207.0, 0.9999993940384619)
(208.0, 0.9999993969377995)
(209.0, 0.9999993998095242)
(210.0, 0.9999994026540289)
(211.0, 0.9999994045283023)
(212.0, 0.9999994044131459)
(213.0, 0.9999993982710285)
(214.0, 0.999999400418605)
(215.0, 0.9999994028703707)
(216.0, 0.9999994051152077)
(217.0, 0.9999991349541287)
(218.0, 0.9999991389041099)
(219.0, 0.999999142818182)
(220.0, 0.999999146651584)
(221.0, 0.9999991504954957)
(222.0, 0.9999991543049329)
(223.0, 0.9999991580803573)
(224.0, 0.9999991618222224)
(225.0, 0.9999991655309736)
(226.0, 0.9999991692070486)
(227.0, 0.9999991728508772)
(228.0, 0.9999991764628822)
(229.0, 0.9999991800434783)
(230.0, 0.9999991835930736)
(231.0, 0.9999991869827586)
(232.0, 0.9999991897424892)
(233.0, 0.9999991919230768)
(234.0, 0.999999195361702)
(235.0, 0.9999991983898304)
(236.0, 0.9999992017721518)
(237.0, 0.9999992051260503)
(238.0, 0.9999992084518827)
(239.0, 0.9999992109583332)
(240.0, 0.999999214232365)
(241.0, 0.9999992123140495)
(242.0, 0.9999992051028807)
(243.0, 0.9999992070491803)
(244.0, 0.9999992102040817)
(245.0, 0.9999992128455285)
(246.0, 0.9999992160323887)
(247.0, 0.9999992191935485)
(248.0, 0.9999992223293174)
(249.0, 0.9999992254000001)
(250.0, 0.9999992284860558)
(251.0, 0.9999992314285715)
(252.0, 0.9999992344664033)
(253.0, 0.999999237480315)
(254.0, 0.9999992404705883)
(255.0, 0.9999992431640625)
(256.0, 0.9999992406225681)
(257.0, 0.9999992432945736)
(258.0, 0.9999992453281853)
(259.0, 0.9999992482307692)
(260.0, 0.9999992511111111)
(261.0, 0.9999992539694657)
(262.0, 0.9999992568060837)
(263.0, 0.9999992593939394)
(264.0, 0.9999992621886793)
(265.0, 0.9999992649624061)
(266.0, 0.9999992677153559)
(267.0, 0.9999989526492538)
(268.0, 0.999998956542751)
(269.0, 0.9999989604074074)
(270.0, 0.9999989642435425)
(271.0, 0.9999989680514707)
(272.0, 0.999998957875458)
(273.0, 0.9999989437226279)
(274.0, 0.9999989373090911)
(275.0, 0.9999989407971016)
(276.0, 0.9999989400000001)
(277.0, 0.9999989396043166)
(278.0, 0.999998934014337)
(279.0, 0.9999989375357144)
(280.0, 0.9999989411743774)
(281.0, 0.9999989449290781)
(282.0, 0.9999989486219083)
(283.0, 0.9999989523239439)
(284.0, 0.9999989560000002)
(285.0, 0.9999989594055946)
(286.0, 0.9999989503832755)
(287.0, 0.9999989470138891)
(288.0, 0.9999989350519034)
(289.0, 0.9999989386206899)
(290.0, 0.9999989420962202)
(291.0, 0.9999989457191784)
(292.0, 0.9999989493174064)
(293.0, 0.9999989526190479)
(294.0, 0.9999989561694919)
(295.0, 0.9999989595608112)
(296.0, 0.9999989630639734)
(297.0, 0.9999989665436245)
(298.0, 0.9999989700000004)
(299.0, 0.9999989683333337)
(300.0, 0.999998964418605)
(301.0, 0.9999989614900666)
(302.0, 0.9999989641254129)
(303.0, 0.9999989675328951)
(304.0, 0.9999989680000003)
(305.0, 0.9999989713071898)
(306.0, 0.9999989746579807)
(307.0, 0.9999989779870132)
(308.0, 0.9999989643042073)
(309.0, 0.9999989644838712)
(310.0, 0.9999989678135051)
(311.0, 0.9999989710897438)
(312.0, 0.999998974376997)
(313.0, 0.9999989776433124)
(314.0, 0.9999989808888892)
(315.0, 0.9999989650000003)
(316.0, 0.9999989682649845)
(317.0, 0.9999989715094342)
(318.0, 0.9999989747335425)
(319.0, 0.9999989779062501)
(320.0, 0.999998980373832)
(321.0, 0.9999989835093169)
(322.0, 0.9999989859442726)
(323.0, 0.9999989890740743)
(324.0, 0.9999989920307694)
(325.0, 0.9999989931288344)
(326.0, 0.999998989143731)
(327.0, 0.9999989921341464)
(328.0, 0.9999989951975685)
(329.0, 0.9999989894242426)
(330.0, 0.9999989924471301)
(331.0, 0.9999989954518074)
(332.0, 0.999998997807808)
(333.0, 0.999999000449102)
(334.0, 0.9999990028955226)
(335.0, 0.9999990058630954)
(336.0, 0.9999990088130566)
(337.0, 0.9999990117455624)
(338.0, 0.9999989444542775)
(339.0, 0.999998947529412)
(340.0, 0.999998950615836)
(341.0, 0.9999989533333336)
(342.0, 0.9999989563848398)
(343.0, 0.99999895877907)
(344.0, 0.9999989608695654)
(345.0, 0.9999989636994222)
(346.0, 0.9999989659077813)
(347.0, 0.9999989549137934)
(348.0, 0.9999989406590261)
(349.0, 0.999998920114286)
(350.0, 0.9999989199145303)
(351.0, 0.9999987974431822)
(352.0, 0.9999988008498587)
(353.0, 0.9999988042372885)
(354.0, 0.9999988070985919)
(355.0, 0.9999988104494385)
(356.0, 0.9999988137254905)
(357.0, 0.9999988168435757)
(358.0, 0.9999988196657384)
(359.0, 0.9999988185000003)
(360.0, 0.9999988217728535)
(361.0, 0.9999988250276246)
(362.0, 0.9999988274380168)
(363.0, 0.9999988305769234)
(364.0, 0.9999988337808222)
(365.0, 0.9999988369672134)
(366.0, 0.9999988400000003)
(367.0, 0.9999988416304351)
(368.0, 0.999998844769648)
(369.0, 0.9999988478918922)
(370.0, 0.9999988509973049)
(371.0, 0.9999988537365595)
(372.0, 0.999998760107239)
(373.0, 0.9999987633422464)
(374.0, 0.9999987637866671)
(375.0, 0.999998767021277)
(376.0, 0.999998770212202)
(377.0, 0.9999987695502649)
(378.0, 0.9999987486543539)
(379.0, 0.9999986125789477)
(380.0, 0.9999986112860896)
(381.0, 0.9999986142146601)
(382.0, 0.999998547180157)
(383.0, 0.9999985506770837)
(384.0, 0.9999985544415587)
(385.0, 0.9999985581347153)
(386.0, 0.9999985529974162)
(387.0, 0.9999985567010311)
(388.0, 0.9999985530591261)
(389.0, 0.9999985550769233)
(390.0, 0.9999985580818416)
(391.0, 0.9999985617602042)
(392.0, 0.9999985654198474)
(393.0, 0.9999985682487311)
(394.0, 0.9999985718734179)
(395.0, 0.9999985719696971)
(396.0, 0.9999985755667508)
(397.0, 0.9999985724874373)
(398.0, 0.999998576065163)
(399.0, 0.999998579425)
(400.0, 0.999998582967581)
(401.0, 0.9999985864925373)
(402.0, 0.9999985899999999)
(403.0, 0.9999985934653465)
(404.0, 0.9999985968148147)
(405.0, 0.9999983152955664)
(406.0, 0.9999983126535625)
(407.0, 0.9999983130392156)
(408.0, 0.9999983168704155)
(409.0, 0.9999983188536584)
(410.0, 0.9999983225304135)
(411.0, 0.9999983206553397)
(412.0, 0.9999983205569006)
(413.0, 0.9999983227777777)
(414.0, 0.9999983267469879)
(415.0, 0.9999983307692307)
(416.0, 0.9999983347721823)
(417.0, 0.9999983387559809)
(418.0, 0.9999983421718377)
(419.0, 0.9999983458809524)
(420.0, 0.9999983498099763)
(421.0, 0.9999983537203792)
(422.0, 0.9999983575886525)
(423.0, 0.9999983614622642)
(424.0, 0.9999983653176471)
(425.0, 0.9999983691549296)
(426.0, 0.9999983729742389)
(427.0, 0.9999983767757009)
(428.0, 0.9999983487645687)
(429.0, 0.9999983525581395)
(430.0, 0.9999983561020881)
(431.0, 0.9999983584722222)
(432.0, 0.9999983513163971)
(433.0, 0.9999983544009216)
(434.0, 0.9999977081379309)
(435.0, 0.9999977120183484)
(436.0, 0.9999977171853545)
(437.0, 0.9999977223059359)
(438.0, 0.9999977273804098)
(439.0, 0.9999977325454543)
(440.0, 0.9999977376870746)
(441.0, 0.9999977428054296)
(442.0, 0.9999977478555302)
(443.0, 0.9999977529279277)
(444.0, 0.9999977579775279)
(445.0, 0.9999977630044841)
(446.0, 0.9999977680089484)
(447.0, 0.9999977729910713)
(448.0, 0.9999977757238306)
(449.0, 0.9999977802444443)
(450.0, 0.999997785121951)
(451.0, 0.9999977900221237)
(452.0, 0.9999977949006621)
(453.0, 0.9999977997577091)
(454.0, 0.9999978045934065)
(455.0, 0.9999978094078946)
(456.0, 0.9999978142013128)
(457.0, 0.999997818973799)
(458.0, 0.9999978237254901)
(459.0, 0.9999978279347824)
(460.0, 0.9999978326247286)
(461.0, 0.9999978373160171)
(462.0, 0.9999978419654425)
(463.0, 0.9999978465732756)
(464.0, 0.9999978512043008)
(465.0, 0.9999978558154504)
(466.0, 0.999997860406852)
(467.0, 0.9999978649786322)
(468.0, 0.9999978695309165)
(469.0, 0.9999978740638295)
(470.0, 0.9999978785350315)
(471.0, 0.9999978829872879)
(472.0, 0.9999978874207186)
(473.0, 0.9999978918565399)
(474.0, 0.999997896273684)
(475.0, 0.9999979006512603)
(476.0, 0.9999979050524107)
(477.0, 0.9999979094351462)
(478.0, 0.9999979137995822)
(479.0, 0.9999979181458332)
(480.0, 0.9999979224740123)
(481.0, 0.9999979267842322)
(482.0, 0.9999979254451343)
(483.0, 0.9999979297314047)
(484.0, 0.9999979339999997)
(485.0, 0.9999979382510286)
(486.0, 0.9999979424845994)
(487.0, 0.9999979467008194)
(488.0, 0.9999979508997953)
(489.0, 0.9999979387551018)
(490.0, 0.9999979397148674)
(491.0, 0.9999979438008127)
(492.0, 0.9999979454361052)
(493.0, 0.9999979495951414)
(494.0, 0.9999979537373734)
(495.0, 0.9999979578629029)
(496.0, 0.9999979619718307)
(497.0, 0.9999979660441763)
(498.0, 0.9999979701202402)
(499.0, 0.9999979741799997)
(500.0, 0.9999979782235526)
(501.0, 0.9999979810557766)
(502.0, 0.9999979849701787)
(503.0, 0.9999979889285712)
(504.0, 0.9999979928712869)
(505.0, 0.9999979968379444)
(506.0, 0.9999980007889544)
(507.0, 0.9999980047047242)
(508.0, 0.9999980086247542)
(509.0, 0.9999980119999997)
(510.0, 0.9999980158121328)
(511.0, 0.9999980196874997)
(512.0, 0.999998023547758)
(513.0, 0.9999980273929958)
(514.0, 0.9999980312233007)
(515.0, 0.9999980350387594)
(516.0, 0.9999980341586071)
(517.0, 0.9999980368339766)
(518.0, 0.99999804061657)
(519.0, 0.9999980443653843)
(520.0, 0.9999980480806139)
(521.0, 0.9999980518199231)
(522.0, 0.9999980555449328)
(523.0, 0.9999980592557249)
(524.0, 0.9999980628952378)
(525.0, 0.9999980477186309)
(526.0, 0.9999980514041743)
(527.0, 0.9999980550946967)
(528.0, 0.9999980587712664)
(529.0, 0.999998062188679)
(530.0, 0.9999980658192088)
(531.0, 0.9999980683834584)
(532.0, 0.9999980718198872)
(533.0, 0.9999980753183518)
(534.0, 0.9999980789158877)
(535.0, 0.9999980824999998)
(536.0, 0.9999980860707632)
(537.0, 0.9999980893494421)
(538.0, 0.9999980928942483)
(539.0, 0.9999980960185183)
(540.0, 0.9999980995378925)
(541.0, 0.9999980900369001)
(542.0, 0.9999980935543276)
(543.0, 0.9999980970588233)
(544.0, 0.9999981005504585)
(545.0, 0.9999981040293038)
(546.0, 0.9999981074954294)
(547.0, 0.9999981108759122)
(548.0, 0.9999981138615662)
(549.0, 0.999998117272727)
(550.0, 0.9999981206896549)
(551.0, 0.9999981239492751)
(552.0, 0.999998127341772)
(553.0, 0.9999981307220215)
(554.0, 0.9999981340900899)
(555.0, 0.9999981374460429)
(556.0, 0.9999981407719926)
(557.0, 0.9999981441039424)
(558.0, 0.9999981473881929)
(559.0, 0.9999981505892854)
(560.0, 0.9999981538324417)
(561.0, 0.9999981568861207)
(562.0, 0.9999981566252217)
(563.0, 0.9999981550886522)
(564.0, 0.999998158353982)
(565.0, 0.9999981616077736)
(566.0, 0.9999981648500879)
(567.0, 0.9999981680809856)
(568.0, 0.9999981713005269)
(569.0, 0.9999981745087716)
(570.0, 0.999998177705779)
(571.0, 0.9999981808741256)
(572.0, 0.9999981787609072)
(573.0, 0.9999981819337976)
(574.0, 0.9999981850956519)
(575.0, 0.9999981882465274)
(576.0, 0.9999981913864815)
(577.0, 0.9999981945155706)
(578.0, 0.9999981975302242)
(579.0, 0.9999982006379308)
(580.0, 0.9999982037349395)
(581.0, 0.9999982068213056)
(582.0, 0.9999982098970838)
(583.0, 0.9999982129623285)
(584.0, 0.9999982159999997)
(585.0, 0.9999982190443684)
(586.0, 0.9999982219250424)
(587.0, 0.9999982249489794)
(588.0, 0.9999982279626484)
(589.0, 0.9999982309661015)
(590.0, 0.9999982339593907)
(591.0, 0.9999982369425674)
(592.0, 0.9999982399156828)
(593.0, 0.9999982428787877)
(594.0, 0.9999982455294115)
(595.0, 0.9999982484731541)
(596.0, 0.9999982514070349)
(597.0, 0.9999982543311035)
(598.0, 0.9999982572454088)
(599.0, 0.9999982601499998)
(600.0, 0.9999982629950082)
(601.0, 0.9999982598006643)
(602.0, 0.999998262686567)
(603.0, 0.9999982655629137)
(604.0, 0.9999982684297519)
(605.0, 0.999998271171617)
(606.0, 0.9999982740197692)
(607.0, 0.9999982755098682)
(608.0, 0.9999982783415433)
(609.0, 0.9999982811639342)
(610.0, 0.9999982839770865)
(611.0, 0.9999982867810454)
(612.0, 0.9999982895758561)
(613.0, 0.9999982923615632)
(614.0, 0.9999982951382111)
(615.0, 0.9999982979058439)
(616.0, 0.9999983006645055)
(617.0, 0.9999983034142392)
(618.0, 0.9999983061550886)
(619.0, 0.9999983088870965)
(620.0, 0.9999983116103057)
(621.0, 0.9999983143247586)
(622.0, 0.9999983170304974)
(623.0, 0.9999983197275638)
(624.0, 0.9999983224159997)
(625.0, 0.9999983250958464)
(626.0, 0.9999983277671449)
(627.0, 0.9999983304299361)
(628.0, 0.9999983330842606)
(629.0, 0.9999983357301585)
(630.0, 0.9999983383676702)
(631.0, 0.9999983409968353)
(632.0, 0.9999983436176934)
(633.0, 0.9999983460883279)
(634.0, 0.9999983486929133)
(635.0, 0.999998351289308)
(636.0, 0.9999983538775509)
(637.0, 0.9999983564576801)
(638.0, 0.9999983590297338)
(639.0, 0.9999983615781248)
(640.0, 0.9999983641341652)
(641.0, 0.9999983666822428)
(642.0, 0.9999983692223948)
(643.0, 0.9999983717546582)
(644.0, 0.9999983742790696)
(645.0, 0.9999983767956654)
(646.0, 0.999998379304482)
(647.0, 0.9999983817746911)
(648.0, 0.9999983842372879)
(649.0, 0.9999983867230767)
(650.0, 0.99999838890937)
(651.0, 0.9999983913803678)
(652.0, 0.9999983938437976)
(653.0, 0.999998396299694)
(654.0, 0.9999983987480914)
(655.0, 0.9999984011890242)
(656.0, 0.9999984033637745)
(657.0, 0.9999984057902733)
(658.0, 0.9999983819575111)
(659.0, 0.9999983844090906)
(660.0, 0.9999983868532524)
(661.0, 0.9999983892900299)
(662.0, 0.9999983917194567)
(663.0, 0.9999983941265057)
(664.0, 0.9999983965263155)
(665.0, 0.9999983989339336)
(666.0, 0.9999984013343325)
(667.0, 0.9999984037275446)
(668.0, 0.999998406113602)
(669.0, 0.999998408492537)
(670.0, 0.9999984108643811)
(671.0, 0.9999984132291663)
(672.0, 0.9999984155869238)
(673.0, 0.9999984177299699)
(674.0, 0.9999984200740737)
(675.0, 0.9999984201183428)
(676.0, 0.9999984167208268)
(677.0, 0.999998419011799)
(678.0, 0.9999984213402058)
(679.0, 0.9999984236617643)
(680.0, 0.9999984259765047)
(681.0, 0.9999984282844571)
(682.0, 0.9999984269546116)
(683.0, 0.9999984292397657)
(684.0, 0.9999984315328463)
(685.0, 0.9999984338192416)
(686.0, 0.9999984353129545)
(687.0, 0.9999984372965113)
(688.0, 0.999998439564586)
(689.0, 0.9999984418260867)
(690.0, 0.9999984433719245)
(691.0, 0.9999984453612714)
(692.0, 0.9999984462337659)
(693.0, 0.9999984484726221)
(694.0, 0.9999984506618701)
(695.0, 0.9999984527011491)
(696.0, 0.9999984549210901)
(697.0, 0.9999984571346702)
(698.0, 0.9999984593419167)
(699.0, 0.9999984615428568)
(700.0, 0.9999984637375174)
(701.0, 0.9999984658974355)
(702.0, 0.9999984680796582)
(703.0, 0.9999984702414768)
(704.0, 0.9999984724113471)
(705.0, 0.9999984745750704)
(706.0, 0.9999984766619515)
(707.0, 0.999998478813559)
(708.0, 0.9999984809590969)
(709.0, 0.9999984830985912)
(710.0, 0.9999984852320671)
(711.0, 0.9999984873595502)
(712.0, 0.9999984894810656)
(713.0, 0.9999984915966383)
(714.0, 0.9999984937062933)
(715.0, 0.9999984958100555)
(716.0, 0.9999984979079495)
(717.0, 0.9999984999999997)
(718.0, 0.9999985020862305)
(719.0, 0.9999985041666664)
(720.0, 0.9999985062413311)
(721.0, 0.999998508310249)
(722.0, 0.9999985099999996)
(723.0, 0.9999985120580107)
(724.0, 0.9999985141103445)
(725.0, 0.9999985161570244)
(726.0, 0.9999985181980738)
(727.0, 0.9999985202335161)
(728.0, 0.999998522263374)
(729.0, 0.9999985242876708)
(730.0, 0.9999985262653894)
(731.0, 0.9999985282786881)
(732.0, 0.9999985302864934)
(733.0, 0.999998532288828)
(734.0, 0.999998534285714)
(735.0, 0.9999984919701084)
(736.0, 0.9999984939891449)
(737.0, 0.99999849602981)
(738.0, 0.9999984980378887)
(739.0, 0.9999984991891888)
(740.0, 0.9999985012145746)
(741.0, 0.999998503234501)
(742.0, 0.9999985052489903)
(743.0, 0.9999985004301072)
(744.0, 0.9999985024429526)
(745.0, 0.9999985044504017)
(746.0, 0.9999984888487278)
(747.0, 0.9999984907352937)
(748.0, 0.9999984927503334)
(749.0, 0.9999984947599996)
(750.0, 0.9999984967643138)
(751.0, 0.9999984987632975)
(752.0, 0.9999985007569717)
(753.0, 0.9999985027453577)
(754.0, 0.9999985047284765)
(755.0, 0.9999985067063489)
(756.0, 0.9999985086789958)
(757.0, 0.9999985106464377)
(758.0, 0.9999985126086954)
(759.0, 0.9999985145657893)
(760.0, 0.9999985165177396)
(761.0, 0.9999985181364828)
(762.0, 0.9999985200786368)
(763.0, 0.9999985220157066)
(764.0, 0.9999985239477123)
(765.0, 0.999998525835509)
(766.0, 0.9999985277574965)
(767.0, 0.999998529674479)
(768.0, 0.9999985315864758)
(769.0, 0.9999985334545453)
(770.0, 0.9999985353566795)
(771.0, 0.9999985372538859)
(772.0, 0.9999985391461835)
(773.0, 0.9999985410335915)
(774.0, 0.9999985429161289)
(775.0, 0.9999985447938143)
(776.0, 0.9999985466666665)
(777.0, 0.9999985484318765)
(778.0, 0.9999985502824132)
(779.0, 0.9999985521410255)
(780.0, 0.9999985539948782)
(781.0, 0.9999985558439897)
(782.0, 0.9999985576756065)
(783.0, 0.9999985592474488)
(784.0, 0.9999985610828024)
(785.0, 0.9999985629134859)
(786.0, 0.999998564739517)
(787.0, 0.9999985665609136)
(788.0, 0.9999985683776932)
(789.0, 0.9999985701898734)
(790.0, 0.9999985719974716)
(791.0, 0.9999985736489899)
(792.0, 0.9999985754476671)
(793.0, 0.9999985772418136)
(794.0, 0.9999985790314465)
(795.0, 0.9999985808165829)
(796.0, 0.9999985825972396)
(797.0, 0.9999985843734336)
(798.0, 0.9999985861451814)
(799.0, 0.9999985879125)
(800.0, 0.9999985896754057)
(801.0, 0.9999985914339151)
(802.0, 0.9999985931880447)
(803.0, 0.9999985949378108)
(804.0, 0.9999985950807453)
(805.0, 0.9999985968238213)
(806.0, 0.9999985985625774)
(807.0, 0.9999986002970297)
(808.0, 0.9999986020148331)
(809.0, 0.9999986037407408)
(810.0, 0.9999986054623922)
(811.0, 0.9999986071428572)
(812.0, 0.9999986088560886)
(813.0, 0.9999986105651106)
(814.0, 0.9999986122699387)
(815.0, 0.9999986139705883)
(816.0, 0.9999986156670747)
(817.0, 0.9999986173594132)
(818.0, 0.999998619047619)
(819.0, 0.9999986207317073)
(820.0, 0.999998622411693)
(821.0, 0.9999986240875912)
(822.0, 0.9999986257594168)
(823.0, 0.9999986274271845)
(824.0, 0.9999986290909091)
(825.0, 0.9999986307506054)
(826.0, 0.9999986324062878)
(827.0, 0.9999986340579711)
(828.0, 0.9999986357056695)
(829.0, 0.9999986373493976)
(830.0, 0.9999986389891697)
(831.0, 0.9999986406250001)
(832.0, 0.9999986422569028)
(833.0, 0.9999986438609113)
(834.0, 0.9999986454850299)
(835.0, 0.9999986471052631)
(836.0, 0.9999986487216248)
(837.0, 0.9999986503341288)
(838.0, 0.999998651942789)
(839.0, 0.9999986535476191)
(840.0, 0.9999986551129608)
(841.0, 0.9999986567102138)
(842.0, 0.9999986583036774)
(843.0, 0.9999986598696683)
(844.0, 0.9999986614556213)
(845.0, 0.9999986630378251)
(846.0, 0.9999986646044865)
(847.0, 0.9999986661792454)
(848.0, 0.9999986671024735)
(849.0, 0.9999986686705883)
(850.0, 0.9999986702350177)
(851.0, 0.9999986717723005)
(852.0, 0.9999986660140681)
(853.0, 0.9999986674473068)
(854.0, 0.999998669005848)
(855.0, 0.9999986705607478)
(856.0, 0.9999986721120188)
(857.0, 0.9999986736596738)
(858.0, 0.9999986752037253)
(859.0, 0.9999986767441861)
(860.0, 0.9999986782462253)
(861.0, 0.9999986797795823)
(862.0, 0.9999986812977983)
(863.0, 0.999998682824074)
(864.0, 0.9999986842427745)
(865.0, 0.9999986857043879)
(866.0, 0.9999986872087657)
(867.0, 0.999998688721198)
(868.0, 0.9999986902301494)
(869.0, 0.999998691735632)
(870.0, 0.9999986932376578)
(871.0, 0.9999986947362385)
(872.0, 0.9999986962084765)
(873.0, 0.9999986977002288)
(874.0, 0.9999986991885713)
(875.0, 0.9999987006392693)
(876.0, 0.9999987021208665)
(877.0, 0.9999987035535307)
(878.0, 0.9999987050284413)
(879.0, 0.9999987064999999)
(880.0, 0.9999987079682178)
(881.0, 0.9999987094331064)
(882.0, 0.9999987108946771)
(883.0, 0.999998712352941)
(884.0, 0.9999987136836157)
(885.0, 0.99999871513544)
(886.0, 0.9999987165839909)
(887.0, 0.9999987180292792)
(888.0, 0.999998719471316)
(889.0, 0.9999987209101123)
(890.0, 0.999998722345679)
(891.0, 0.9999987237780269)
(892.0, 0.9999987252071668)
(893.0, 0.9999987266331096)
(894.0, 0.9999987279553073)
(895.0, 0.999998729375)
(896.0, 0.9999987307469342)
(897.0, 0.9999987321603564)
(898.0, 0.9999987335706341)
(899.0, 0.9999987349777778)
(900.0, 0.999998736381798)
(901.0, 0.9999987377827051)
(902.0, 0.9999987391805094)
(903.0, 0.9999987404867257)
(904.0, 0.9999987418784531)
(905.0, 0.9999987431567329)
(906.0, 0.9999987445424476)
(907.0, 0.9999987459251102)
(908.0, 0.9999987473047305)
(909.0, 0.9999987486813187)
(910.0, 0.9999987500548847)
(911.0, 0.9999987514254386)
(912.0, 0.9999987527491785)
(913.0, 0.9999987541137855)
(914.0, 0.9999987554644808)
(915.0, 0.999998756823144)
(916.0, 0.999998758178844)
(917.0, 0.9999987594662308)
(918.0, 0.999998760805223)
(919.0, 0.9999987621521739)
(920.0, 0.9999987634744842)
(921.0, 0.9999987648156182)
(922.0, 0.9999987661538462)
(923.0, 0.9999987674891775)
(924.0, 0.9999987688108108)
(925.0, 0.9999987701403888)
(926.0, 0.9999987709169365)
(927.0, 0.9999987722413795)
(928.0, 0.9999987735629711)
(929.0, 0.9999987748387098)
(930.0, 0.9999987761546725)
(931.0, 0.9999987772961374)
(932.0, 0.9999987786066453)
(933.0, 0.9999987799143469)
(934.0, 0.9999987810160428)
(935.0, 0.999998782318376)
(936.0, 0.999998781579509)
(937.0, 0.9999987828784648)
(938.0, 0.9999987841746538)
(939.0, 0.9999987854680851)
(940.0, 0.9999987867481402)
(941.0, 0.9999987880360934)
(942.0, 0.9999987893213149)
(943.0, 0.9999987906038135)
(944.0, 0.9999987918835977)
(945.0, 0.9999987931078222)
(946.0, 0.9999987943822596)
(947.0, 0.9999987956223627)
(948.0, 0.9999987968387775)
(949.0, 0.9999987980947367)
(950.0, 0.9999987983596212)
(951.0, 0.9999987996218486)
(952.0, 0.9999988008814269)
(953.0, 0.9999988021383646)
(954.0, 0.9999988033926699)
(955.0, 0.9999988046443512)
(956.0, 0.9999988058934167)
(957.0, 0.9999988071398745)
(958.0, 0.9999988083837329)
(959.0, 0.9999988096249999)
(960.0, 0.9999988108636836)
(961.0, 0.999998812099792)
(962.0, 0.999998740290758)
(963.0, 0.9999987415975103)
(964.0, 0.9999987429015543)
(965.0, 0.9999987442028985)
(966.0, 0.9999987455015511)
(967.0, 0.9999987467975205)
(968.0, 0.9999987480908151)
(969.0, 0.9999987493814432)
(970.0, 0.9999987506694129)
(971.0, 0.9999987519547324)
(972.0, 0.9999987532374099)
(973.0, 0.9999987540451744)
(974.0, 0.9999987553230767)
(975.0, 0.9999987565983605)
(976.0, 0.9999987578710335)
(977.0, 0.999998759141104)
(978.0, 0.9999987604085799)
(979.0, 0.9999987616734691)
(980.0, 0.9999987629357796)
(981.0, 0.9999987641955191)
(982.0, 0.9999987654323498)
(983.0, 0.9999987666565039)
(984.0, 0.9999987679086293)
(985.0, 0.9999987691582148)
(986.0, 0.9999987702634243)
(987.0, 0.999998771508097)
(988.0, 0.9999987727502526)
(989.0, 0.9999987739898988)
(990.0, 0.9999987752270432)
(991.0, 0.9999987764616933)
(992.0, 0.9999987776938568)
(993.0, 0.999998778923541)
(994.0, 0.9999987801507536)
(995.0, 0.9999987813755018)
(996.0, 0.9999987733199597)
(997.0, 0.999998774549098)
(998.0, 0.9999987757757756)
(999.0, 0.9999987769999998)


==> data/FashionMNIST_omni_AUROC_raw.txt <==
(0.0, 0.99999985)
(1.0, 1)
(2.0, 0.99999998)
(3.0, 1)
(4.0, 1)
(5.0, 1)
(6.0, 1)
(7.0, 1)
(8.0, 1)
(9.0, 1)
(10.0, 1)
(11.0, 1)
(12.0, 1)
(13.0, 1)
(14.0, 1)
(15.0, 1)
(16.0, 1)
(17.0, 1)
(18.0, 1)
(19.0, 1)
(20.0, 1)
(21.0, 1)
(22.0, 1)
(23.0, 1)
(24.0, 1)
(25.0, 1)
(26.0, 1)
(27.0, 1)
(28.0, 1)
(29.0, 1)
(30.0, 1)
(31.0, 1)
(32.0, 1)
(33.0, 1)
(34.0, 1)
(35.0, 1)
(36.0, 1)
(37.0, 1)
(38.0, 1)
(39.0, 1)
(40.0, 1)
(41.0, 1)
(42.0, 1)
(43.0, 1)
(44.0, 0.99999997)
(45.0, 0.99999978)
(46.0, 1)
(47.0, 1)
(48.0, 1)
(49.0, 1)
(50.0, 1)
(51.0, 1)
(52.0, 1)
(53.0, 1)
(54.0, 1)
(55.0, 0.99999999)
(56.0, 0.9999999999999999)
(57.0, 0.9999967599999999)
(58.0, 1)
(59.0, 0.9999999999999999)
(60.0, 1)
(61.0, 1)
(62.0, 1)
(63.0, 1)
(64.0, 1)
(65.0, 0.9999999999999999)
(66.0, 1)
(67.0, 1)
(68.0, 1)
(69.0, 1)
(70.0, 1)
(71.0, 1)
(72.0, 1)
(73.0, 1)
(74.0, 0.9999999999999999)
(75.0, 1)
(76.0, 1)
(77.0, 1)
(78.0, 1)
(79.0, 1)
(80.0, 1)
(81.0, 1)
(82.0, 1)
(83.0, 1)
(84.0, 1)
(85.0, 1)
(86.0, 1)
(87.0, 1)
(88.0, 1)
(89.0, 0.9999999999999999)
(90.0, 1)
(91.0, 1)
(92.0, 0.9999999999999999)
(93.0, 1)
(94.0, 1)
(95.0, 1)
(96.0, 1)
(97.0, 1)
(98.0, 1)
(99.0, 1)
(100.0, 0.9999998300000001)
(101.0, 0.99999998)
(102.0, 0.9999997399999999)
(103.0, 0.9999783699999999)
(104.0, 0.9999987100000001)
(105.0, 0.99999963)
(106.0, 0.99999954)
(107.0, 0.99999972)
(108.0, 0.99999994)
(109.0, 1)
(110.0, 1)
(111.0, 1)
(112.0, 1)
(113.0, 1)
(114.0, 1)
(115.0, 1)
(116.0, 1)
(117.0, 1)
(118.0, 1)
(119.0, 0.99999998)
(120.0, 1)
(121.0, 1)
(122.0, 0.9999113299999999)
(123.0, 0.99999866)
(124.0, 0.99998137)
(125.0, 0.99977123)
(126.0, 0.99999808)
(127.0, 0.99994415)
(128.0, 0.9999377)
(129.0, 0.99995268)
(130.0, 0.99999999)
(131.0, 0.99999953)
(132.0, 0.9999993500000001)
(133.0, 0.9999992600000001)
(134.0, 0.99999445)
(135.0, 0.99999261)
(136.0, 0.99999116)
(137.0, 0.99999539)
(138.0, 0.99999324)
(139.0, 0.99999346)
(140.0, 0.9999972100000001)
(141.0, 0.9999951)
(142.0, 0.9999999999999999)
(143.0, 0.9999914)
(144.0, 0.99999998)
(145.0, 0.99999998)
(146.0, 1)
(147.0, 1)
(148.0, 1)
(149.0, 1)
(150.0, 1)
(151.0, 0.99998014)
(152.0, 1)
(153.0, 0.99999999)
(154.0, 1)
(155.0, 1)
(156.0, 0.9999999900000001)
(157.0, 0.9999999900000001)
(158.0, 0.9999999900000001)
(159.0, 0.9999999900000001)
(160.0, 0.9999999900000001)
(161.0, 0.99999998)
(162.0, 0.9999999900000001)
(163.0, 0.9999999900000001)
(164.0, 0.9999999900000001)
(165.0, 0.9999999900000001)
(166.0, 0.9999999900000001)
(167.0, 0.99999999)
(168.0, 0.9999999900000001)
(169.0, 0.9999999900000001)
(170.0, 0.9999999900000001)
(171.0, 1)
(172.0, 1)
(173.0, 1)
(174.0, 0.99999992)
(175.0, 0.9999999500000001)
(176.0, 0.9999998999999999)
(177.0, 0.9999998699999999)
(178.0, 0.9999999099999999)
(179.0, 0.99999994)
(180.0, 0.9999999100000001)
(181.0, 0.9999998800000001)
(182.0, 0.99999995)
(183.0, 0.99999998)
(184.0, 0.9999999900000001)
(185.0, 0.99999999)
(186.0, 0.99999999)
(187.0, 1)
(188.0, 1)
(189.0, 1)
(190.0, 1)
(191.0, 1)
(192.0, 1)
(193.0, 1)
(194.0, 1)
(195.0, 1)
(196.0, 1)
(197.0, 1)
(198.0, 1)
(199.0, 1)
(200.0, 1)
(201.0, 1)
(202.0, 1)
(203.0, 1)
(204.0, 1)
(205.0, 1)
(206.0, 1)
(207.0, 1)
(208.0, 1)
(209.0, 1)
(210.0, 1)
(211.0, 0.99999852)
(212.0, 0.99900958)
(213.0, 0.99999998)
(214.0, 1)
(215.0, 1)
(216.0, 1)
(217.0, 0.99967829)
(218.0, 1)
(219.0, 1)
(220.0, 0.99999892)
(221.0, 1)
(222.0, 1)
(223.0, 0.9999999999999999)
(224.0, 1)
(225.0, 1)
(226.0, 0.9999999999999999)
(227.0, 1)
(228.0, 0.9989910699999999)
(229.0, 1)
(230.0, 1)
(231.0, 1)
(232.0, 1)
(233.0, 1)
(234.0, 0.99477316)
(235.0, 1)
(236.0, 0.9999999900000001)
(237.0, 1)
(238.0, 0.99999798)
(239.0, 0.9962079300000001)
(240.0, 1)
(241.0, 1)
(242.0, 1)
(243.0, 0.99999245)
(244.0, 0.9997718499999999)
(245.0, 1)
(246.0, 0.9999933699999999)
(247.0, 1)
(248.0, 1)
(249.0, 1)
(250.0, 1)
(251.0, 0.9999638200000001)
(252.0, 1)
(253.0, 1)
(254.0, 1)
(255.0, 1)
(256.0, 1)
(257.0, 1)
(258.0, 1)
(259.0, 1)
(260.0, 1)
(261.0, 1)
(262.0, 1)
(263.0, 1)
(264.0, 1)
(265.0, 1)
(266.0, 1)
(267.0, 1)
(268.0, 1)
(269.0, 0.994705355)
(270.0, 1)
(271.0, 1)
(272.0, 1)
(273.0, 1)
(274.0, 1)
(275.0, 0.99999933)
(276.0, 1)
(277.0, 0.99999874)
(278.0, 1)
(279.0, 1)
(280.0, 1)
(281.0, 1)
(282.0, 1)
(283.0, 0.99999989)
(284.0, 1)
(285.0, 1)
(286.0, 0.9999850299999999)
(287.0, 1)
(288.0, 0.9999999900000001)
(289.0, 0.99999958)
(290.0, 0.99999537)
(291.0, 1)
(292.0, 1)
(293.0, 0.9999996)
(294.0, 1)
(295.0, 1)
(296.0, 1)
(297.0, 0.9999999800000001)
(298.0, 0.9999955)
(299.0, 1)
(300.0, 1)
(301.0, 1)
(302.0, 1)
(303.0, 1)
(304.0, 1)
(305.0, 1)
(306.0, 1)
(307.0, 1)
(308.0, 1)
(309.0, 1)
(310.0, 1)
(311.0, 1)
(312.0, 1)
(313.0, 1)
(314.0, 0.9999997999999999)
(315.0, 1)
(316.0, 1)
(317.0, 0.99999993)
(318.0, 0.9998774100000001)
(319.0, 1)
(320.0, 0.9999999900000001)
(321.0, 0.9999886099999999)
(322.0, 1)
(323.0, 1)
(324.0, 1)
(325.0, 1)
(326.0, 0.99999993)
(327.0, 1)
(328.0, 0.9999999999999999)
(329.0, 1)
(330.0, 1)
(331.0, 1)
(332.0, 1)
(333.0, 1)
(334.0, 1)
(335.0, 1)
(336.0, 1)
(337.0, 1)
(338.0, 1)
(339.0, 1)
(340.0, 1)
(341.0, 1)
(342.0, 1)
(343.0, 1)
(344.0, 1)
(345.0, 1)
(346.0, 0.99983519)
(347.0, 0.9999999399999999)
(348.0, 0.9999999900000001)
(349.0, 0.9999999399999999)
(350.0, 1)
(351.0, 1)
(352.0, 1)
(353.0, 0.9999999799999999)
(354.0, 1)
(355.0, 1)
(356.0, 1)
(357.0, 0.9999999900000001)
(358.0, 0.99999998)
(359.0, 1)
(360.0, 1)
(361.0, 1)
(362.0, 1)
(363.0, 1)
(364.0, 1)
(365.0, 0.9937091199999999)
(366.0, 1)
(367.0, 0.9999971800000002)
(368.0, 0.99999989)
(369.0, 0.99999996)
(370.0, 0.99999956)
(371.0, 0.9999739999999999)
(372.0, 0.9999993300000001)
(373.0, 0.99999883)
(374.0, 0.99999951)
(375.0, 0.9999865399999999)
(376.0, 0.99999842)
(377.0, 1)
(378.0, 1)
(379.0, 0.9999982199999999)
(380.0, 0.99999885)
(381.0, 0.9999999900000001)
(382.0, 0.9999993300000001)
(383.0, 1)
(384.0, 0.99999995)
(385.0, 0.9999999799999999)
(386.0, 1)
(387.0, 0.9999999900000001)
(388.0, 1)
(389.0, 1)
(390.0, 1)
(391.0, 0.99999997)
(392.0, 1)
(393.0, 1)
(394.0, 1)
(395.0, 1)
(396.0, 1)
(397.0, 1)
(398.0, 0.99999999)
(399.0, 0.9999999800000001)
(400.0, 0.99999335)
(401.0, 0.9999979099999999)
(402.0, 0.99993436)
(403.0, 0.9999999900000001)
(404.0, 0.9999942799999999)
(405.0, 1)
(406.0, 1)
(407.0, 0.9999992400000001)
(408.0, 0.99999999)
(409.0, 0.99999876)
(410.0, 0.9999999700000001)
(411.0, 0.9999997999999999)
(412.0, 0.9999999799999999)
(413.0, 0.9999941800000001)
(414.0, 0.99999996)
(415.0, 1)
(416.0, 0.99999988)
(417.0, 1)
(418.0, 1)
(419.0, 1)
(420.0, 1)
(421.0, 1)
(422.0, 1)
(423.0, 0.9999888699999999)
(424.0, 0.9999999800000001)
(425.0, 1)
(426.0, 1)
(427.0, 0.9999989100000001)
(428.0, 0.9999932500000001)
(429.0, 1)
(430.0, 0.99999861)
(431.0, 0.99999133)
(432.0, 0.9999999799999999)
(433.0, 1)
(434.0, 0.9999941999999999)
(435.0, 0.9999894899999999)
(436.0, 0.99999994)
(437.0, 0.9999998899999999)
(438.0, 0.9999998400000001)
(439.0, 0.99999998)
(440.0, 1)
(441.0, 1)
(442.0, 0.99999997)
(443.0, 1)
(444.0, 0.9999998999999999)
(445.0, 1)
(446.0, 1)
(447.0, 0.9999721100000001)
(448.0, 0.99999976)
(449.0, 0.9999998699999999)
(450.0, 0.99999994)
(451.0, 1)
(452.0, 1)
(453.0, 1)
(454.0, 1)
(455.0, 0.9999999900000001)
(456.0, 1)
(457.0, 1)
(458.0, 1)
(459.0, 1)
(460.0, 1)
(461.0, 0.99992959)
(462.0, 0.99999993)
(463.0, 1)
(464.0, 0.9999978)
(465.0, 0.9999853000000001)
(466.0, 0.99995357)
(467.0, 0.99999965)
(468.0, 0.9999996200000001)
(469.0, 0.9999996)
(470.0, 0.99999999)
(471.0, 0.99999994)
(472.0, 1)
(473.0, 1)
(474.0, 1)
(475.0, 0.9998746)
(476.0, 0.99999952)
(477.0, 0.9999840799999999)
(478.0, 0.99998533)
(479.0, 0.99999875)
(480.0, 1)
(481.0, 0.99996339)
(482.0, 0.99999412)
(483.0, 0.99999846)
(484.0, 1)
(485.0, 1)
(486.0, 0.9999993600000001)
(487.0, 0.999730575)
(488.0, 0.99999861)
(489.0, 0.9999999900000001)
(490.0, 0.99999901)
(491.0, 1)
(492.0, 1)
(493.0, 1)
(494.0, 0.99999996)
(495.0, 0.99999992)
(496.0, 0.99999982)
(497.0, 0.9999999900000001)
(498.0, 1)
(499.0, 1)
(500.0, 0.9999997999999999)
(501.0, 0.9999999999999999)
(502.0, 0.99919576)
(503.0, 0.99999726)
(504.0, 0.9999989100000001)
(505.0, 0.99996005)
(506.0, 0.99999996)
(507.0, 0.99999989)
(508.0, 0.9999999999999999)
(509.0, 0.99999992)
(510.0, 0.99999995)
(511.0, 0.99999999)
(512.0, 1)
(513.0, 0.99999999)
(514.0, 0.9999153)
(515.0, 0.99999972)
(516.0, 0.99994728)
(517.0, 0.9999919399999999)
(518.0, 0.9999951)
(519.0, 1)
(520.0, 1)
(521.0, 1)
(522.0, 0.9999999399999999)
(523.0, 0.9999999700000001)
(524.0, 0.99999999)
(525.0, 0.9999994799999999)
(526.0, 0.99999995)
(527.0, 0.99999471)
(528.0, 0.99999532)
(529.0, 0.99999961)
(530.0, 0.9999969599999999)
(531.0, 0.99999776)
(532.0, 0.99999963)
(533.0, 0.99999858)
(534.0, 0.99999961)
(535.0, 0.9999981099999999)
(536.0, 0.9999999899999998)
(537.0, 0.9999999900000001)
(538.0, 0.99999026)
(539.0, 0.99999893)
(540.0, 0.99999997)
(541.0, 1)
(542.0, 0.9999994)
(543.0, 0.99999965)
(544.0, 0.9999999900000001)
(545.0, 0.9998347000000001)
(546.0, 0.99999995)
(547.0, 0.9993519)
(548.0, 0.99999726)
(549.0, 0.99995654)
(550.0, 0.99996012)
(551.0, 0.99998966)
(552.0, 0.9999592700000001)
(553.0, 1)
(554.0, 0.9999963599999999)
(555.0, 0.99999946)
(556.0, 0.99999706)
(557.0, 0.9999994400000001)
(558.0, 0.9999993399999999)
(559.0, 0.9999962400000001)
(560.0, 0.9999954299999999)
(561.0, 0.99999976)
(562.0, 1)
(563.0, 0.99990702)
(564.0, 0.9999999800000001)
(565.0, 0.99994343)
(566.0, 0.9999422899999999)
(567.0, 0.99999956)
(568.0, 0.99995097)
(569.0, 0.99999654)
(570.0, 0.99999564)
(571.0, 0.99999999)
(572.0, 0.99996507)
(573.0, 0.9999971400000001)
(574.0, 0.9999993899999999)
(575.0, 0.99999918)
(576.0, 1)
(577.0, 0.9999999900000001)
(578.0, 0.99999649)
(579.0, 0.9999999900000001)
(580.0, 1)
(581.0, 0.9999971999999999)
(582.0, 0.9999971999999999)
(583.0, 0.99999952)
(584.0, 0.9999998299999999)
(585.0, 0.99999422)
(586.0, 0.99999997)
(587.0, 0.99999987)
(588.0, 0.99999992)
(589.0, 0.99999999)
(590.0, 0.9999999900000001)
(591.0, 0.9999999800000001)
(592.0, 1)
(593.0, 0.9999999900000001)
(594.0, 0.99999951)
(595.0, 0.99999995)
(596.0, 0.9999956799999999)
(597.0, 0.9996308599999999)
(598.0, 0.99950391)
(599.0, 0.9987446000000001)
(600.0, 0.99999942)
(601.0, 0.9999987)
(602.0, 0.9999974)
(603.0, 0.9999952799999999)
(604.0, 1)
(605.0, 1)
(606.0, 0.99998863)
(607.0, 0.99999992)
(608.0, 0.99999811)
(609.0, 1)
(610.0, 0.99999993)
(611.0, 0.9999998099999999)
(612.0, 0.99999907)
(613.0, 0.99999987)
(614.0, 0.9999997899999999)
(615.0, 0.99998203)
(616.0, 0.99999589)
(617.0, 0.99999795)
(618.0, 0.99999278)
(619.0, 0.9999999099999999)
(620.0, 0.9999796900000001)
(621.0, 0.9998058400000001)
(622.0, 0.99999966)
(623.0, 0.99999994)
(624.0, 0.99999991)
(625.0, 0.9999993699999999)
(626.0, 0.99999779)
(627.0, 0.99999995)
(628.0, 0.99999775)
(629.0, 0.99999986)
(630.0, 0.9999999500000001)
(631.0, 0.99999997)
(632.0, 0.99999988)
(633.0, 0.9999999900000001)
(634.0, 0.9999999799999999)
(635.0, 0.9999749099999999)
(636.0, 0.9999662500000001)
(637.0, 0.99993783)
(638.0, 0.99994368)
(639.0, 0.9999966600000001)
(640.0, 0.9999955500000001)
(641.0, 1)
(642.0, 0.9977633300000001)
(643.0, 0.9999994200000001)
(644.0, 0.99999852)
(645.0, 0.9999994799999999)
(646.0, 0.99999998)
(647.0, 1)
(648.0, 0.9999999900000001)
(649.0, 0.9999943599999999)
(650.0, 0.9999969900000001)
(651.0, 0.99999975)
(652.0, 0.9999999399999999)
(653.0, 0.99999728)
(654.0, 0.99999902)
(655.0, 0.9999997999999999)
(656.0, 0.99999987)
(657.0, 0.99999995)
(658.0, 0.99999998)
(659.0, 0.9999999900000001)
(660.0, 1)
(661.0, 1)
(662.0, 0.9999999399999999)
(663.0, 0.99999996)
(664.0, 0.9999997999999999)
(665.0, 0.9999993200000001)
(666.0, 0.99999995)
(667.0, 0.99999998)
(668.0, 0.99999993)
(669.0, 0.9999999799999999)
(670.0, 1)
(671.0, 0.99999814)
(672.0, 0.99999867)
(673.0, 0.9999586)
(674.0, 0.9999992)
(675.0, 0.9999992200000001)
(676.0, 0.9999979299999999)
(677.0, 0.99998508)
(678.0, 0.9999042399999999)
(679.0, 0.99999999)
(680.0, 0.99999844)
(681.0, 0.9999984900000001)
(682.0, 0.99999876)
(683.0, 0.99999899)
(684.0, 0.9999967600000002)
(685.0, 0.99992449)
(686.0, 0.99999849)
(687.0, 0.99998567)
(688.0, 0.9999999799999999)
(689.0, 0.9999983800000001)
(690.0, 1)
(691.0, 0.9999999900000001)
(692.0, 0.99999919)
(693.0, 1)
(694.0, 0.99999968)
(695.0, 0.99999994)
(696.0, 0.9999999700000001)
(697.0, 0.99999606)
(698.0, 1)
(699.0, 0.99999728)
(700.0, 0.9999981600000001)
(701.0, 0.99999676)
(702.0, 0.99999849)
(703.0, 0.9999998099999999)
(704.0, 0.9999994099999999)
(705.0, 0.99999941)
(706.0, 1)
(707.0, 1)
(708.0, 1)
(709.0, 0.9999509900000001)
(710.0, 0.9999309399999999)
(711.0, 0.99999581)
(712.0, 0.99999884)
(713.0, 0.9999997100000001)
(714.0, 0.9999982)
(715.0, 0.99999942)
(716.0, 0.99999994)
(717.0, 1)
(718.0, 0.9999999)
(719.0, 0.99999933)
(720.0, 0.99999998)
(721.0, 0.9998122399999999)
(722.0, 0.99998588)
(723.0, 0.9999998800000001)
(724.0, 0.99991215)
(725.0, 0.99996656)
(726.0, 0.99991273)
(727.0, 0.99999997)
(728.0, 1)
(729.0, 0.9999962499999999)
(730.0, 1)
(731.0, 0.99999882)
(732.0, 0.99999964)
(733.0, 0.99999953)
(734.0, 0.99999975)
(735.0, 0.99999964)
(736.0, 0.99999964)
(737.0, 0.99997466)
(738.0, 0.99999999)
(739.0, 0.99999958)
(740.0, 0.99999996)
(741.0, 0.99999994)
(742.0, 0.99999998)
(743.0, 1)
(744.0, 1)
(745.0, 1)
(746.0, 1)
(747.0, 1)
(748.0, 1)
(749.0, 0.99999987)
(750.0, 0.99999997)
(751.0, 1)
(752.0, 1)
(753.0, 0.99999887)
(754.0, 0.99999987)
(755.0, 1)
(756.0, 0.99997238)
(757.0, 0.99997455)
(758.0, 0.99937816)
(759.0, 0.9999995300000001)
(760.0, 0.99998977)
(761.0, 0.99999918)
(762.0, 0.99999905)
(763.0, 0.9999986200000001)
(764.0, 0.99988985)
(765.0, 0.9999960800000001)
(766.0, 0.99999742)
(767.0, 0.99999629)
(768.0, 1)
(769.0, 0.99997169)
(770.0, 0.99999766)
(771.0, 0.99999778)
(772.0, 0.99999974)
(773.0, 0.99999952)
(774.0, 0.99999946)
(775.0, 0.99999962)
(776.0, 1)
(777.0, 0.9999998999999999)
(778.0, 0.9999997899999999)
(779.0, 0.9999999300000001)
(780.0, 0.99999986)
(781.0, 0.9999979999999999)
(782.0, 0.99996462)
(783.0, 1)
(784.0, 0.99999874)
(785.0, 0.9997373300000001)
(786.0, 0.9999999900000001)
(787.0, 0.99999739)
(788.0, 0.99999676)
(789.0, 0.99999661)
(790.0, 0.99999776)
(791.0, 0.9999843500000001)
(792.0, 0.99992912)
(793.0, 0.9999429)
(794.0, 0.99997547)
(795.0, 0.99994001)
(796.0, 0.99997912)
(797.0, 0.99999986)
(798.0, 0.9999982)
(799.0, 0.99999605)
(800.0, 0.99999843)
(801.0, 0.99999885)
(802.0, 0.99999897)
(803.0, 0.9999994600000001)
(804.0, 0.99999965)
(805.0, 0.99999859)
(806.0, 0.99999931)
(807.0, 0.9999993399999999)
(808.0, 0.9999994600000001)
(809.0, 0.99999952)
(810.0, 0.9999993300000001)
(811.0, 0.99999982)
(812.0, 0.99999996)
(813.0, 1)
(814.0, 0.99999936)
(815.0, 0.99996054)
(816.0, 0.99986094)
(817.0, 0.9996949900000001)
(818.0, 0.99999803)
(819.0, 0.99999039)
(820.0, 0.99997134)
(821.0, 0.9999929799999999)
(822.0, 0.99999327)
(823.0, 0.9999984)
(824.0, 0.99999977)
(825.0, 0.99999872)
(826.0, 0.9999994400000001)
(827.0, 0.99999996)
(828.0, 0.99999949)
(829.0, 0.99999955)
(830.0, 0.9999981)
(831.0, 0.99999984)
(832.0, 0.99999881)
(833.0, 0.99999933)
(834.0, 0.99999995)
(835.0, 0.9999999500000001)
(836.0, 0.99999999)
(837.0, 0.9999997899999999)
(838.0, 1)
(839.0, 0.9999979800000001)
(840.0, 0.99999928)
(841.0, 0.9999994400000001)
(842.0, 0.9999996)
(843.0, 0.9999968800000001)
(844.0, 0.9999984000000001)
(845.0, 0.99999942)
(846.0, 0.99999938)
(847.0, 0.9999955800000001)
(848.0, 0.99999794)
(849.0, 0.9999996)
(850.0, 0.99999636)
(851.0, 0.99999433)
(852.0, 0.99997557)
(853.0, 0.99934798)
(854.0, 0.99999341)
(855.0, 0.99999329)
(856.0, 0.9999918299999999)
(857.0, 0.9999998999999999)
(858.0, 0.99999818)
(859.0, 0.99999914)
(860.0, 0.9999872399999999)
(861.0, 0.9999993799999999)
(862.0, 0.99999985)
(863.0, 0.9999999599999999)
(864.0, 0.99999884)
(865.0, 0.99999848)
(866.0, 0.9999998400000001)
(867.0, 0.99999957)
(868.0, 0.9999948799999999)
(869.0, 0.9999966)
(870.0, 0.99999983)
(871.0, 0.99979938)
(872.0, 0.99999989)
(873.0, 0.99999996)
(874.0, 0.9999983200000001)
(875.0, 0.99999927)
(876.0, 0.99999867)
(877.0, 0.99999988)
(878.0, 0.9999903700000001)
(879.0, 0.99999977)
(880.0, 0.9999984799999999)
(881.0, 0.99999988)
(882.0, 0.9999976899999999)
(883.0, 1)
(884.0, 0.99990559)
(885.0, 0.9999973499999999)
(886.0, 0.99999843)
(887.0, 0.9999983499999998)
(888.0, 0.9999995)
(889.0, 0.99999987)
(890.0, 0.99999644)
(891.0, 0.9999998899999999)
(892.0, 0.9999999500000001)
(893.0, 0.9999995700000001)
(894.0, 0.9999958800000001)
(895.0, 0.9999999500000001)
(896.0, 1)
(897.0, 0.9999999900000001)
(898.0, 0.99999994)
(899.0, 0.9999999399999999)
(900.0, 0.99999705)
(901.0, 0.9999998)
(902.0, 0.99999998)
(903.0, 0.99999999)
(904.0, 0.9999825499999999)
(905.0, 0.99999963)
(906.0, 0.99999999)
(907.0, 1)
(908.0, 0.9999999900000001)
(909.0, 0.9999999799999999)
(910.0, 0.9999998499999999)
(911.0, 0.99999997)
(912.0, 0.9999999599999999)
(913.0, 1)
(914.0, 1)
(915.0, 1)
(916.0, 1)
(917.0, 0.99999994)
(918.0, 1)
(919.0, 0.98910359)
(920.0, 0.9999999199999999)
(921.0, 1)
(922.0, 1)
(923.0, 1)
(924.0, 1)
(925.0, 1)
(926.0, 0.99999908)
(927.0, 0.99999928)
(928.0, 0.99999975)
(929.0, 0.99999095)
(930.0, 0.9999998899999999)
(931.0, 1)
(932.0, 0.99999804)
(933.0, 0.99999929)
(934.0, 1)
(935.0, 0.99999875)
(936.0, 0.9999999900000001)
(937.0, 0.99999998)
(938.0, 0.99999998)
(939.0, 1)
(940.0, 0.99999974)
(941.0, 1)
(942.0, 1)
(943.0, 1)
(944.0, 1)
(945.0, 0.9993789000000001)
(946.0, 0.99999928)
(947.0, 0.9999999900000001)
(948.0, 0.9999997700000001)
(949.0, 0.9999999399999999)
(950.0, 0.9999999900000002)
(951.0, 0.9999999199999999)
(952.0, 0.99999982)
(953.0, 1)
(954.0, 0.9999999900000001)
(955.0, 0.9999978599999999)
(956.0, 0.99995491)
(957.0, 1)
(958.0, 0.99930167)
(959.0, 0.99999992)
(960.0, 1)
(961.0, 1)
(962.0, 0.99999986)
(963.0, 1)
(964.0, 1)
(965.0, 1)
(966.0, 1)
(967.0, 1)
(968.0, 1)
(969.0, 1)
(970.0, 1)
(971.0, 1)
(972.0, 1)
(973.0, 1)
(974.0, 0.9999990599999999)
(975.0, 1)
(976.0, 0.99999964)
(977.0, 1)
(978.0, 1)
(979.0, 0.9999993899999999)
(980.0, 0.9999805500000001)
(981.0, 0.99999964)
(982.0, 1)
(983.0, 1)
(984.0, 1)
(985.0, 0.9999999999999999)
(986.0, 1)
(987.0, 0.99999989)
(988.0, 0.99999993)
(989.0, 0.99999989)
(990.0, 0.99999996)
(991.0, 0.9999999900000001)
(992.0, 1)
(993.0, 1)
(994.0, 1)
(995.0, 0.99999999)
(996.0, 0.99999789)
(997.0, 1)
(998.0, 1)
(999.0, 1)


==> data/FashionMNIST_omni_AUROC_raw_smoothed.txt <==
(0.0, 0.99999985)
(1.0, 0.999999925)
(2.0, 0.9999999433333333)
(3.0, 0.9999999575)
(4.0, 0.9999999660000001)
(5.0, 0.9999999716666668)
(6.0, 0.9999999757142858)
(7.0, 0.99999997875)
(8.0, 0.9999999811111111)
(9.0, 0.999999983)
(10.0, 0.9999999845454546)
(11.0, 0.9999999858333334)
(12.0, 0.999999986923077)
(13.0, 0.999999987857143)
(14.0, 0.9999999886666667)
(15.0, 0.999999989375)
(16.0, 0.9999999900000001)
(17.0, 0.9999999905555557)
(18.0, 0.9999999910526317)
(19.0, 0.9999999915000001)
(20.0, 0.999999991904762)
(21.0, 0.9999999922727273)
(22.0, 0.9999999926086957)
(23.0, 0.9999999929166666)
(24.0, 0.9999999932)
(25.0, 0.9999999934615385)
(26.0, 0.9999999937037037)
(27.0, 0.9999999939285714)
(28.0, 0.9999999941379311)
(29.0, 0.9999999943333333)
(30.0, 0.999999994516129)
(31.0, 0.9999999946874999)
(32.0, 0.9999999948484848)
(33.0, 0.9999999949999999)
(34.0, 0.9999999951428571)
(35.0, 0.9999999952777777)
(36.0, 0.9999999954054053)
(37.0, 0.9999999955263157)
(38.0, 0.9999999956410256)
(39.0, 0.99999999575)
(40.0, 0.9999999958536585)
(41.0, 0.9999999959523809)
(42.0, 0.9999999960465116)
(43.0, 0.9999999961363636)
(44.0, 0.9999999955555555)
(45.0, 0.9999999908695651)
(46.0, 0.9999999910638298)
(47.0, 0.9999999912499999)
(48.0, 0.9999999914285713)
(49.0, 0.9999999915999999)
(50.0, 0.9999999917647058)
(51.0, 0.9999999919230769)
(52.0, 0.9999999920754716)
(53.0, 0.9999999922222221)
(54.0, 0.9999999923636362)
(55.0, 0.9999999923214284)
(56.0, 0.9999999924561402)
(57.0, 0.9999999367241378)
(58.0, 0.99999993779661)
(59.0, 0.9999999388333332)
(60.0, 0.9999999398360654)
(61.0, 0.9999999408064514)
(62.0, 0.9999999417460316)
(63.0, 0.9999999426562498)
(64.0, 0.9999999435384613)
(65.0, 0.9999999443939392)
(66.0, 0.9999999452238805)
(67.0, 0.9999999460294117)
(68.0, 0.9999999468115941)
(69.0, 0.9999999475714285)
(70.0, 0.999999948309859)
(71.0, 0.9999999490277777)
(72.0, 0.9999999497260272)
(73.0, 0.9999999504054052)
(74.0, 0.9999999510666665)
(75.0, 0.9999999517105261)
(76.0, 0.9999999523376621)
(77.0, 0.9999999529487178)
(78.0, 0.9999999535443036)
(79.0, 0.9999999541249998)
(80.0, 0.9999999546913578)
(81.0, 0.9999999552439023)
(82.0, 0.9999999557831324)
(83.0, 0.9999999563095237)
(84.0, 0.9999999568235293)
(85.0, 0.9999999573255812)
(86.0, 0.9999999578160917)
(87.0, 0.9999999582954543)
(88.0, 0.9999999587640447)
(89.0, 0.999999959222222)
(90.0, 0.9999999596703294)
(91.0, 0.9999999601086954)
(92.0, 0.9999999605376342)
(93.0, 0.9999999609574466)
(94.0, 0.9999999613684208)
(95.0, 0.9999999617708332)
(96.0, 0.9999999621649482)
(97.0, 0.9999999625510202)
(98.0, 0.9999999629292927)
(99.0, 0.9999999632999997)
(100.0, 0.9999999619801978)
(101.0, 0.9999999621568625)
(102.0, 0.9999999599999998)
(103.0, 0.999999752403846)
(104.0, 0.9999997424761903)
(105.0, 0.9999997414150942)
(106.0, 0.9999997395327102)
(107.0, 0.9999997393518517)
(108.0, 0.9999997411926604)
(109.0, 0.9999997435454544)
(110.0, 0.9999997458558557)
(111.0, 0.9999997481249998)
(112.0, 0.9999997503539821)
(113.0, 0.9999997525438595)
(114.0, 0.999999754695652)
(115.0, 0.9999997568103447)
(116.0, 0.9999997588888888)
(117.0, 0.9999997609322033)
(118.0, 0.9999997629411764)
(119.0, 0.99999976475)
(120.0, 0.9999997666942149)
(121.0, 0.9999997686065574)
(122.0, 0.999999049593496)
(123.0, 0.9999990464516129)
(124.0, 0.99999890504)
(125.0, 0.9999970980952381)
(126.0, 0.9999971058267716)
(127.0, 0.9999966921093749)
(128.0, 0.9999962348062015)
(129.0, 0.9999958997692306)
(130.0, 0.9999959309923663)
(131.0, 0.9999959582575756)
(132.0, 0.9999959837593984)
(133.0, 0.9999960082089551)
(134.0, 0.9999959966666665)
(135.0, 0.9999959717647057)
(136.0, 0.9999959366423355)
(137.0, 0.9999959326811592)
(138.0, 0.9999959133093522)
(139.0, 0.999995895785714)
(140.0, 0.9999959051063827)
(141.0, 0.9999958994366195)
(142.0, 0.9999959281118879)
(143.0, 0.9999958966666664)
(144.0, 0.999995924827586)
(145.0, 0.9999959526027395)
(146.0, 0.9999959801360543)
(147.0, 0.9999960072972972)
(148.0, 0.9999960340939597)
(149.0, 0.9999960605333332)
(150.0, 0.9999960866225165)
(151.0, 0.9999959817105263)
(152.0, 0.9999960079738561)
(153.0, 0.9999960338311688)
(154.0, 0.9999960594193548)
(155.0, 0.9999960846794871)
(156.0, 0.9999961095541401)
(157.0, 0.999996134113924)
(158.0, 0.9999961583647798)
(159.0, 0.9999961823125)
(160.0, 0.9999962059627329)
(161.0, 0.9999962292592592)
(162.0, 0.9999962523312883)
(163.0, 0.9999962751219512)
(164.0, 0.9999962976363637)
(165.0, 0.9999963198795181)
(166.0, 0.9999963418562875)
(167.0, 0.9999963635714286)
(168.0, 0.9999963850295859)
(169.0, 0.9999964062352942)
(170.0, 0.9999964271929825)
(171.0, 0.9999964479651163)
(172.0, 0.9999964684971099)
(173.0, 0.9999964887931035)
(174.0, 0.9999965084000001)
(175.0, 0.9999965279545455)
(176.0, 0.9999965470056498)
(177.0, 0.9999965656741574)
(178.0, 0.999996584357542)
(179.0, 0.9999966030000002)
(180.0, 0.9999966212707184)
(181.0, 0.9999966391758244)
(182.0, 0.9999966572677598)
(183.0, 0.9999966753260872)
(184.0, 0.9999966932432435)
(185.0, 0.9999967109677421)
(186.0, 0.999996728502674)
(187.0, 0.9999967459042555)
(188.0, 0.9999967631216933)
(189.0, 0.9999967801578948)
(190.0, 0.9999967970157069)
(191.0, 0.9999968136979167)
(192.0, 0.9999968302072539)
(193.0, 0.9999968465463918)
(194.0, 0.9999968627179487)
(195.0, 0.9999968787244898)
(196.0, 0.9999968945685279)
(197.0, 0.9999969102525252)
(198.0, 0.9999969257788944)
(199.0, 0.9999969411499999)
(200.0, 0.9999969563681591)
(201.0, 0.9999969714356435)
(202.0, 0.9999969863546797)
(203.0, 0.9999970011274509)
(204.0, 0.9999970157560976)
(205.0, 0.9999970302427185)
(206.0, 0.999997044589372)
(207.0, 0.999997058798077)
(208.0, 0.9999970728708134)
(209.0, 0.9999970868095238)
(210.0, 0.9999971006161138)
(211.0, 0.9999971073113209)
(212.0, 0.9999924710328639)
(213.0, 0.9999925061214954)
(214.0, 0.9999925409767443)
(215.0, 0.9999925755092594)
(216.0, 0.9999926097235023)
(217.0, 0.9999911678899083)
(218.0, 0.9999912082191781)
(219.0, 0.9999912481818182)
(220.0, 0.9999912828959275)
(221.0, 0.9999913221621621)
(222.0, 0.9999913610762332)
(223.0, 0.9999913996428572)
(224.0, 0.9999914378666668)
(225.0, 0.9999914757522125)
(226.0, 0.9999915133039649)
(227.0, 0.9999915505263158)
(228.0, 0.9999871816157205)
(229.0, 0.9999872373478261)
(230.0, 0.9999872925974026)
(231.0, 0.9999873473706896)
(232.0, 0.9999874016738197)
(233.0, 0.9999874555128205)
(234.0, 0.9999652670212766)
(235.0, 0.9999654141949152)
(236.0, 0.9999655600843882)
(237.0, 0.999965704789916)
(238.0, 0.999965839832636)
(239.0, 0.999950181875)
(240.0, 0.9999503885892116)
(241.0, 0.9999505935950413)
(242.0, 0.9999507969135802)
(243.0, 0.9999509676229508)
(244.0, 0.9999502365306122)
(245.0, 0.9999504388211382)
(246.0, 0.9999506126315789)
(247.0, 0.9999508117741935)
(248.0, 0.9999510093172691)
(249.0, 0.99995120528)
(250.0, 0.9999513996812749)
(251.0, 0.9999514489682539)
(252.0, 0.9999516408695652)
(253.0, 0.9999518312598425)
(254.0, 0.9999520201568628)
(255.0, 0.9999522075781251)
(256.0, 0.9999523935408561)
(257.0, 0.9999525780620155)
(258.0, 0.9999527611583012)
(259.0, 0.9999529428461539)
(260.0, 0.9999531231417624)
(261.0, 0.9999533020610687)
(262.0, 0.9999534796197719)
(263.0, 0.9999536558333334)
(264.0, 0.9999538307169812)
(265.0, 0.9999540042857143)
(266.0, 0.9999541765543072)
(267.0, 0.9999543475373135)
(268.0, 0.9999545172490707)
(269.0, 0.9999350759074075)
(270.0, 0.9999353154797049)
(271.0, 0.9999355532904413)
(272.0, 0.9999357893589744)
(273.0, 0.9999360237043796)
(274.0, 0.9999362563454546)
(275.0, 0.9999364848731884)
(276.0, 0.9999367141696751)
(277.0, 0.9999369372841727)
(278.0, 0.9999371633154122)
(279.0, 0.9999373877321428)
(280.0, 0.9999376105516014)
(281.0, 0.9999378317907801)
(282.0, 0.9999380514664311)
(283.0, 0.9999382692077465)
(284.0, 0.9999384858070176)
(285.0, 0.9999387008916084)
(286.0, 0.9999388623170732)
(287.0, 0.9999390746006944)
(288.0, 0.9999392853806228)
(289.0, 0.9999394932931034)
(290.0, 0.9999396853092782)
(291.0, 0.9999398918664383)
(292.0, 0.9999400970136518)
(293.0, 0.9999402994047618)
(294.0, 0.9999405017796609)
(295.0, 0.9999407027871621)
(296.0, 0.9999409024410774)
(297.0, 0.9999411006879194)
(298.0, 0.999941282625418)
(299.0, 0.99994147835)
(300.0, 0.9999416727740864)
(301.0, 0.9999418659105961)
(302.0, 0.9999420577722773)
(303.0, 0.9999422483717106)
(304.0, 0.9999424377213116)
(305.0, 0.9999426258333335)
(306.0, 0.9999428127198698)
(307.0, 0.9999429983928573)
(308.0, 0.9999431828640778)
(309.0, 0.9999433661451614)
(310.0, 0.9999435482475886)
(311.0, 0.9999437291826925)
(312.0, 0.9999439089616615)
(313.0, 0.9999440875955415)
(314.0, 0.9999442644603176)
(315.0, 0.9999444408386077)
(316.0, 0.999944616104101)
(317.0, 0.9999447900471699)
(318.0, 0.9999445788244514)
(319.0, 0.999944752015625)
(320.0, 0.9999449240965732)
(321.0, 0.9999450597670807)
(322.0, 0.999945229860681)
(323.0, 0.9999453989043209)
(324.0, 0.9999455669076922)
(325.0, 0.999945733880368)
(326.0, 0.9999458996177369)
(327.0, 0.9999460645579268)
(328.0, 0.9999462284954407)
(329.0, 0.9999463914393939)
(330.0, 0.9999465533987915)
(331.0, 0.99994671438253)
(332.0, 0.9999468743993993)
(333.0, 0.9999470334580838)
(334.0, 0.9999471915671642)
(335.0, 0.999947348735119)
(336.0, 0.9999475049703264)
(337.0, 0.9999476602810651)
(338.0, 0.9999478146755162)
(339.0, 0.9999479681617647)
(340.0, 0.9999481207478006)
(341.0, 0.9999482724415205)
(342.0, 0.9999484232507289)
(343.0, 0.9999485731831396)
(344.0, 0.9999487222463769)
(345.0, 0.999948870447977)
(346.0, 0.9999485428386168)
(347.0, 0.9999486905316093)
(348.0, 0.9999488375214901)
(349.0, 0.9999489835285715)
(350.0, 0.9999491288746439)
(351.0, 0.9999492733948864)
(352.0, 0.9999494170963172)
(353.0, 0.9999495599293785)
(354.0, 0.9999497020140845)
(355.0, 0.9999498433005618)
(356.0, 0.9999499837955182)
(357.0, 0.9999501234776537)
(358.0, 0.9999502623537605)
(359.0, 0.999950400513889)
(360.0, 0.9999505379085873)
(361.0, 0.999950674544199)
(362.0, 0.9999508104269973)
(363.0, 0.9999509455631869)
(364.0, 0.9999510799589042)
(365.0, 0.9999340254234974)
(366.0, 0.9999342051907358)
(367.0, 0.9999343763179349)
(368.0, 0.9999345538617888)
(369.0, 0.9999347306351353)
(370.0, 0.9999349053773586)
(371.0, 0.9999350104704302)
(372.0, 0.9999351829088473)
(373.0, 0.9999353530882354)
(374.0, 0.9999355241733335)
(375.0, 0.9999356598537236)
(376.0, 0.9999358263262601)
(377.0, 0.9999359960978838)
(378.0, 0.9999361649736149)
(379.0, 0.999936328276316)
(380.0, 0.9999364923753282)
(381.0, 0.9999366585994766)
(382.0, 0.9999368222323761)
(383.0, 0.9999369867578126)
(384.0, 0.9999371502987014)
(385.0, 0.9999373130699484)
(386.0, 0.9999374750516797)
(387.0, 0.9999376361726806)
(388.0, 0.9999377964910028)
(389.0, 0.9999379559871797)
(390.0, 0.9999381146675194)
(391.0, 0.9999382724617348)
(392.0, 0.9999384295292623)
(393.0, 0.9999385857994926)
(394.0, 0.9999387412784811)
(395.0, 0.9999388959722224)
(396.0, 0.99993904988665)
(397.0, 0.9999392030276384)
(398.0, 0.99993935537594)
(399.0, 0.9999395069375002)
(400.0, 0.9999396412094765)
(401.0, 0.9999397861567166)
(402.0, 0.9999397726923079)
(403.0, 0.9999399217450498)
(404.0, 0.9999400559629632)
(405.0, 0.9999402036083747)
(406.0, 0.9999403505282558)
(407.0, 0.9999404948651963)
(408.0, 0.9999406403300736)
(409.0, 0.9999407820853661)
(410.0, 0.9999409260948907)
(411.0, 0.9999410689927186)
(412.0, 0.9999412116343828)
(413.0, 0.9999413395772949)
(414.0, 0.9999414808313255)
(415.0, 0.9999416215024041)
(416.0, 0.9999417612110314)
(417.0, 0.9999419005382777)
(418.0, 0.9999420392004775)
(419.0, 0.9999421772023811)
(420.0, 0.9999423145486938)
(421.0, 0.999942451244076)
(422.0, 0.9999425872931443)
(423.0, 0.9999426964504718)
(424.0, 0.9999428312352943)
(425.0, 0.9999429654342724)
(426.0, 0.9999430990046839)
(427.0, 0.9999432294042057)
(428.0, 0.999943346002331)
(429.0, 0.9999434777558139)
(430.0, 0.9999436056728538)
(431.0, 0.9999437161458333)
(432.0, 0.9999438460854504)
(433.0, 0.9999439754723503)
(434.0, 0.9999440909310345)
(435.0, 0.9999441950573394)
(436.0, 0.9999443226201373)
(437.0, 0.9999444494863013)
(438.0, 0.9999445756605922)
(439.0, 0.9999447015795454)
(440.0, 0.9999448269727891)
(441.0, 0.9999449517986425)
(442.0, 0.999945075993228)
(443.0, 0.999945199695946)
(444.0, 0.9999453226179775)
(445.0, 0.9999454452130044)
(446.0, 0.9999455672595078)
(447.0, 0.9999456265066964)
(448.0, 0.9999457470712695)
(449.0, 0.9999458673444445)
(450.0, 0.9999459872394678)
(451.0, 0.9999461067367257)
(452.0, 0.9999462257064018)
(453.0, 0.9999463441519824)
(454.0, 0.9999464620769231)
(455.0, 0.9999465794627193)
(456.0, 0.9999466963566739)
(457.0, 0.9999468127401746)
(458.0, 0.9999469286165577)
(459.0, 0.9999470439891304)
(460.0, 0.9999471588611712)
(461.0, 0.9999471208333333)
(462.0, 0.9999472348920085)
(463.0, 0.9999473486099137)
(464.0, 0.9999474571075269)
(465.0, 0.9999475383154506)
(466.0, 0.9999475512312633)
(467.0, 0.9999476625534187)
(468.0, 0.9999477733368869)
(469.0, 0.9999478836063829)
(470.0, 0.9999479942356687)
(471.0, 0.9999481042902542)
(472.0, 0.9999482140063424)
(473.0, 0.9999483232594936)
(474.0, 0.9999484320526315)
(475.0, 0.9999482769432773)
(476.0, 0.9999483843710691)
(477.0, 0.9999484590481171)
(478.0, 0.9999485360229645)
(479.0, 0.9999486406354167)
(480.0, 0.9999487474116424)
(481.0, 0.9999487777904564)
(482.0, 0.9999488716666667)
(483.0, 0.9999489741219009)
(484.0, 0.999949079329897)
(485.0, 0.9999491841049383)
(486.0, 0.9999492871355237)
(487.0, 0.999948838954918)
(488.0, 0.9999489407361963)
(489.0, 0.9999490449183673)
(490.0, 0.9999491466802444)
(491.0, 0.9999492500406504)
(492.0, 0.9999493529817444)
(493.0, 0.9999494555060728)
(494.0, 0.9999495575353535)
(495.0, 0.9999496590725806)
(496.0, 0.9999497599999999)
(497.0, 0.9999498608634537)
(498.0, 0.9999499613426853)
(499.0, 0.99995006142)
(500.0, 0.9999501606986028)
(501.0, 0.9999502599800797)
(502.0, 0.9999487599801193)
(503.0, 0.9999488562103175)
(504.0, 0.9999489553267327)
(505.0, 0.9999489772529644)
(506.0, 0.9999490778106509)
(507.0, 0.9999491778346457)
(508.0, 0.9999492776817288)
(509.0, 0.9999493769803921)
(510.0, 0.9999494759491193)
(511.0, 0.999949574609375)
(512.0, 0.9999496729044833)
(513.0, 0.9999497707976652)
(514.0, 0.9999497038640776)
(515.0, 0.9999498007945735)
(516.0, 0.999949795918762)
(517.0, 0.9999498772779922)
(518.0, 0.9999499644123313)
(519.0, 0.9999500606346153)
(520.0, 0.999950156487524)
(521.0, 0.99995025197318)
(522.0, 0.9999503469789675)
(523.0, 0.9999504416793893)
(524.0, 0.9999505360571428)
(525.0, 0.9999506291064638)
(526.0, 0.9999507226944971)
(527.0, 0.9999508060037878)
(528.0, 0.9999508901512287)
(529.0, 0.9999509820754717)
(530.0, 0.9999510686629002)
(531.0, 0.9999511564285715)
(532.0, 0.9999512473733584)
(533.0, 0.999951336011236)
(534.0, 0.9999514262429907)
(535.0, 0.9999515133395523)
(536.0, 0.999951603612663)
(537.0, 0.999951693550186)
(538.0, 0.999951765102041)
(539.0, 0.9999518524444446)
(540.0, 0.9999519413863218)
(541.0, 0.9999520300553507)
(542.0, 0.9999521172928179)
(543.0, 0.9999522046691178)
(544.0, 0.999952292348624)
(545.0, 0.9999520769780221)
(546.0, 0.9999521644972579)
(547.0, 0.9999510691240877)
(548.0, 0.9999511532604737)
(549.0, 0.9999511630545456)
(550.0, 0.9999511793103449)
(551.0, 0.9999512490217393)
(552.0, 0.9999512635262208)
(553.0, 0.9999513514981951)
(554.0, 0.9999514325945947)
(555.0, 0.9999515189748203)
(556.0, 0.9999516007360862)
(557.0, 0.9999516864695341)
(558.0, 0.9999517717173525)
(559.0, 0.9999518511250001)
(560.0, 0.9999519288057042)
(561.0, 0.9999520139145908)
(562.0, 0.9999520991474246)
(563.0, 0.9999520192198582)
(564.0, 0.9999521041061947)
(565.0, 0.9999520887809188)
(566.0, 0.9999520714991182)
(567.0, 0.9999521551056338)
(568.0, 0.9999521530228471)
(569.0, 0.9999522308947368)
(570.0, 0.9999523069176882)
(571.0, 0.9999523902797203)
(572.0, 0.999952412408377)
(573.0, 0.9999524903310104)
(574.0, 0.9999525718956521)
(575.0, 0.9999526528124999)
(576.0, 0.9999527348700172)
(577.0, 0.9999528166262975)
(578.0, 0.9999528920552676)
(579.0, 0.9999529732586206)
(580.0, 0.9999530541996557)
(581.0, 0.9999531300515464)
(582.0, 0.9999532056432248)
(583.0, 0.9999532849486302)
(584.0, 0.9999533645128206)
(585.0, 0.9999534342320819)
(586.0, 0.9999535135093697)
(587.0, 0.9999535923469388)
(588.0, 0.9999536710016979)
(589.0, 0.9999537495084746)
(590.0, 0.999953827749577)
(591.0, 0.9999539057094594)
(592.0, 0.9999539834401349)
(593.0, 0.9999540608922558)
(594.0, 0.9999541372773109)
(595.0, 0.9999542141442952)
(596.0, 0.99995428360134)
(597.0, 0.9999537427591972)
(598.0, 0.9999529917863105)
(599.0, 0.9999509778)
(600.0, 0.9999510584026622)
(601.0, 0.9999511375415282)
(602.0, 0.9999512142620232)
(603.0, 0.999951287218543)
(604.0, 0.9999513677355372)
(605.0, 0.9999514479867987)
(606.0, 0.9999515092421747)
(607.0, 0.9999515888651316)
(608.0, 0.9999516652545156)
(609.0, 0.9999517444918034)
(610.0, 0.9999518233551555)
(611.0, 0.9999519017647059)
(612.0, 0.9999519787112562)
(613.0, 0.9999520567100978)
(614.0, 0.9999521343252034)
(615.0, 0.9999521828571429)
(616.0, 0.9999522536952999)
(617.0, 0.9999523276375406)
(618.0, 0.9999523929886915)
(619.0, 0.9999524696290324)
(620.0, 0.999952513462158)
(621.0, 0.9999522776527333)
(622.0, 0.9999523537078654)
(623.0, 0.999952429967949)
(624.0, 0.9999525059360003)
(625.0, 0.9999525807987223)
(626.0, 0.9999526529027115)
(627.0, 0.9999527282165607)
(628.0, 0.9999527997933229)
(629.0, 0.9999528744920636)
(630.0, 0.9999529490966721)
(631.0, 0.9999530234968356)
(632.0, 0.9999530975197474)
(633.0, 0.99995317148265)
(634.0, 0.9999532451968505)
(635.0, 0.9999532792610064)
(636.0, 0.999953299623234)
(637.0, 0.9999532753761756)
(638.0, 0.9999532603599375)
(639.0, 0.9999533281718751)
(640.0, 0.9999533940405617)
(641.0, 0.9999534666355141)
(642.0, 0.9999500605132193)
(643.0, 0.9999501371583851)
(644.0, 0.9999502121705427)
(645.0, 0.9999502884365326)
(646.0, 0.9999503652395673)
(647.0, 0.9999504418364198)
(648.0, 0.9999505181818182)
(649.0, 0.9999505856307693)
(650.0, 0.9999506569124424)
(651.0, 0.999950732208589)
(652.0, 0.9999508075650843)
(653.0, 0.9999508786238532)
(654.0, 0.9999509521221375)
(655.0, 0.9999510265853659)
(656.0, 0.9999511009284628)
(657.0, 0.9999511751671734)
(658.0, 0.9999512492261002)
(659.0, 0.9999513230757576)
(660.0, 0.9999513967170953)
(661.0, 0.9999514701359516)
(662.0, 0.9999515432428355)
(663.0, 0.9999516161596385)
(664.0, 0.9999516886165413)
(665.0, 0.9999517601351351)
(666.0, 0.999951832383808)
(667.0, 0.9999519044610777)
(668.0, 0.9999519762481315)
(669.0, 0.9999520478955223)
(670.0, 0.9999521193591653)
(671.0, 0.9999521878422618)
(672.0, 0.999952256909361)
(673.0, 0.9999522663204746)
(674.0, 0.9999523358518517)
(675.0, 0.9999524052071005)
(676.0, 0.999952472451994)
(677.0, 0.9999525205457227)
(678.0, 0.9999524494403534)
(679.0, 0.9999525193529412)
(680.0, 0.999952586784141)
(681.0, 0.9999526540909092)
(682.0, 0.9999527215959005)
(683.0, 0.9999527892397662)
(684.0, 0.999952853430657)
(685.0, 0.9999528120845481)
(686.0, 0.999952878573508)
(687.0, 0.9999529262354652)
(688.0, 0.9999529945283019)
(689.0, 0.9999530603043478)
(690.0, 0.9999531282344428)
(691.0, 0.9999531959537572)
(692.0, 0.9999532623232323)
(693.0, 0.999953329668588)
(694.0, 0.9999533963597123)
(695.0, 0.9999534632327587)
(696.0, 0.9999535299569584)
(697.0, 0.9999535908882522)
(698.0, 0.9999536572818313)
(699.0, 0.9999537196000001)
(700.0, 0.9999537829957206)
(701.0, 0.9999538442165244)
(702.0, 0.99995390772404)
(703.0, 0.9999539729261365)
(704.0, 0.9999540373758867)
(705.0, 0.9999541016430596)
(706.0, 0.9999541665629421)
(707.0, 0.9999542312994352)
(708.0, 0.9999542958533146)
(709.0, 0.9999542911971832)
(710.0, 0.9999542583544304)
(711.0, 0.9999543167134832)
(712.0, 0.9999543791584854)
(713.0, 0.9999544426470589)
(714.0, 0.9999545038461539)
(715.0, 0.9999545665782124)
(716.0, 0.9999546298605301)
(717.0, 0.9999546930501394)
(718.0, 0.9999547559248958)
(719.0, 0.9999548178333334)
(720.0, 0.9999548804715673)
(721.0, 0.9999546829085874)
(722.0, 0.9999547260580914)
(723.0, 0.9999547884254145)
(724.0, 0.9999547296137933)
(725.0, 0.9999547459090911)
(726.0, 0.9999546881155434)
(727.0, 0.9999547503159342)
(728.0, 0.9999548123868314)
(729.0, 0.999954869150685)
(730.0, 0.999954930889193)
(731.0, 0.9999549908469946)
(732.0, 0.9999550517598909)
(733.0, 0.9999551123569482)
(734.0, 0.9999551730884354)
(735.0, 0.9999552335054348)
(736.0, 0.9999552937584804)
(737.0, 0.99995532)
(738.0, 0.9999553804465494)
(739.0, 0.9999554401756757)
(740.0, 0.9999555002564103)
(741.0, 0.999955560148248)
(742.0, 0.9999556199327053)
(743.0, 0.9999556795833334)
(744.0, 0.9999557390738256)
(745.0, 0.9999557984048258)
(746.0, 0.9999558575769747)
(747.0, 0.9999559165909092)
(748.0, 0.9999559754472631)
(749.0, 0.9999560339733334)
(750.0, 0.9999560924766978)
(751.0, 0.9999561508643617)
(752.0, 0.9999562090969456)
(753.0, 0.9999562656763926)
(754.0, 0.9999563234304636)
(755.0, 0.9999563812037037)
(756.0, 0.999956402338177)
(757.0, 0.9999564262796833)
(758.0, 0.999955664400527)
(759.0, 0.999955722118421)
(760.0, 0.9999557668593955)
(761.0, 0.999955823832021)
(762.0, 0.9999558804849279)
(763.0, 0.9999559364267016)
(764.0, 0.9999558500392157)
(765.0, 0.9999559025587468)
(766.0, 0.9999559566883964)
(767.0, 0.9999560092057292)
(768.0, 0.9999560664109234)
(769.0, 0.9999560867012988)
(770.0, 0.9999561406225681)
(771.0, 0.9999561945595855)
(772.0, 0.9999562508926262)
(773.0, 0.9999563067958657)
(774.0, 0.9999563624774194)
(775.0, 0.9999564182216495)
(776.0, 0.9999564743114543)
(777.0, 0.9999565301285347)
(778.0, 0.999956585661104)
(779.0, 0.9999566412307692)
(780.0, 0.999956696568502)
(781.0, 0.9999567493861893)
(782.0, 0.9999567594380587)
(783.0, 0.9999568145918367)
(784.0, 0.9999568679999999)
(785.0, 0.9999565886895674)
(786.0, 0.999956643837357)
(787.0, 0.9999566955456852)
(788.0, 0.9999567463244613)
(789.0, 0.9999567967848101)
(790.0, 0.9999568485714285)
(791.0, 0.9999568832954545)
(792.0, 0.9999568482849936)
(793.0, 0.9999568307178841)
(794.0, 0.999956854163522)
(795.0, 0.9999568330025125)
(796.0, 0.9999568609661229)
(797.0, 0.999956914849624)
(798.0, 0.9999569665206508)
(799.0, 0.999957015375)
(800.0, 0.9999570670786517)
(801.0, 0.9999571191770574)
(802.0, 0.9999571712951433)
(803.0, 0.9999572238930349)
(804.0, 0.9999572765962733)
(805.0, 0.999957327853598)
(806.0, 0.9999573798760842)
(807.0, 0.9999574318069306)
(808.0, 0.9999574837577255)
(809.0, 0.9999575356543209)
(810.0, 0.9999575871886559)
(811.0, 0.9999576391995073)
(812.0, 0.9999576912546124)
(813.0, 0.9999577432309581)
(814.0, 0.9999577942944784)
(815.0, 0.9999577976593136)
(816.0, 0.999957679106487)
(817.0, 0.99995735797066)
(818.0, 0.9999574076312575)
(819.0, 0.9999574478536584)
(820.0, 0.9999574647746649)
(821.0, 0.9999575079805351)
(822.0, 0.9999575514337786)
(823.0, 0.9999576010072814)
(824.0, 0.9999576521212119)
(825.0, 0.9999577018401935)
(826.0, 0.9999577523095524)
(827.0, 0.9999578032850239)
(828.0, 0.9999578535705668)
(829.0, 0.9999579038072287)
(830.0, 0.9999579521780985)
(831.0, 0.9999580025240382)
(832.0, 0.9999580515126048)
(833.0, 0.999958101007194)
(834.0, 0.9999581511257483)
(835.0, 0.9999582011244017)
(836.0, 0.9999582510513737)
(837.0, 0.9999583006205248)
(838.0, 0.9999583503218115)
(839.0, 0.9999583974999998)
(840.0, 0.9999584461117715)
(841.0, 0.9999584947980996)
(842.0, 0.9999585435587187)
(843.0, 0.9999585889810425)
(844.0, 0.9999586360946744)
(845.0, 0.9999586843026003)
(846.0, 0.9999587323494685)
(847.0, 0.9999587758018866)
(848.0, 0.9999588219316842)
(849.0, 0.9999588699058822)
(850.0, 0.9999589139600469)
(851.0, 0.9999589555281689)
(852.0, 0.9999589750058616)
(853.0, 0.999958259555035)
(854.0, 0.9999583006666666)
(855.0, 0.999958341542056)
(856.0, 0.9999583806184363)
(857.0, 0.999958429009324)
(858.0, 0.9999584752852153)
(859.0, 0.9999585225697674)
(860.0, 0.9999585559233448)
(861.0, 0.9999586032830625)
(862.0, 0.999958651077636)
(863.0, 0.9999586988888888)
(864.0, 0.9999587452947976)
(865.0, 0.9999587911778289)
(866.0, 0.9999588385236445)
(867.0, 0.9999588854493086)
(868.0, 0.9999589268699652)
(869.0, 0.9999589701724135)
(870.0, 0.9999590170838114)
(871.0, 0.9999588340137612)
(872.0, 0.9999588810423823)
(873.0, 0.999958928043478)
(874.0, 0.9999589730628569)
(875.0, 0.9999590190639267)
(876.0, 0.9999590642759405)
(877.0, 0.9999591107630977)
(878.0, 0.9999591463253695)
(879.0, 0.9999591924886362)
(880.0, 0.9999592370828602)
(881.0, 0.9999592831632651)
(882.0, 0.9999593266591165)
(883.0, 0.999959372669683)
(884.0, 0.9999593118983049)
(885.0, 0.9999593548306995)
(886.0, 0.999959398883878)
(887.0, 0.9999594427477475)
(888.0, 0.999959487806524)
(889.0, 0.999959533179775)
(890.0, 0.999959574601571)
(891.0, 0.999959619798206)
(892.0, 0.999959664960806)
(893.0, 0.9999597095973152)
(894.0, 0.9999597500111729)
(895.0, 0.9999597948772319)
(896.0, 0.9999598396989964)
(897.0, 0.9999598844097993)
(898.0, 0.999959928965517)
(899.0, 0.999959973422222)
(900.0, 0.9999600145726968)
(901.0, 0.9999600586807094)
(902.0, 0.9999601028903653)
(903.0, 0.9999601470132742)
(904.0, 0.9999601717679556)
(905.0, 0.999960215320088)
(906.0, 0.9999602591730978)
(907.0, 0.9999603029405283)
(908.0, 0.9999603466006597)
(909.0, 0.9999603901538457)
(910.0, 0.9999604334687153)
(911.0, 0.9999604768201751)
(912.0, 0.999960520065717)
(913.0, 0.9999605632603935)
(914.0, 0.9999606063606554)
(915.0, 0.999960649366812)
(916.0, 0.999960692279171)
(917.0, 0.9999607350326795)
(918.0, 0.9999607777584328)
(919.0, 0.9999489764673911)
(920.0, 0.999949031780673)
(921.0, 0.9999490870607373)
(922.0, 0.9999491422210182)
(923.0, 0.9999491972619045)
(924.0, 0.9999492521837835)
(925.0, 0.9999493069870408)
(926.0, 0.9999493606796114)
(927.0, 0.9999494144719825)
(928.0, 0.9999494686544669)
(929.0, 0.9999495132580642)
(930.0, 0.9999495673684208)
(931.0, 0.9999496214806864)
(932.0, 0.9999496733762056)
(933.0, 0.9999497264989291)
(934.0, 0.9999497802673795)
(935.0, 0.9999498325854699)
(936.0, 0.9999498861152613)
(937.0, 0.9999499395202557)
(938.0, 0.9999499928115014)
(939.0, 0.9999500460106381)
(940.0, 0.9999500988204036)
(941.0, 0.999950151794055)
(942.0, 0.999950204655355)
(943.0, 0.9999502574046608)
(944.0, 0.9999503100423278)
(945.0, 0.9999497060147989)
(946.0, 0.9999497583632522)
(947.0, 0.9999498113502108)
(948.0, 0.9999498639936774)
(949.0, 0.999949916705263)
(950.0, 0.9999499693585697)
(951.0, 0.9999500218277309)
(952.0, 0.9999500740818466)
(953.0, 0.9999501264150941)
(954.0, 0.999950178628272)
(955.0, 0.9999502285041838)
(956.0, 0.999950233396029)
(957.0, 0.9999502853444673)
(958.0, 0.9999496089989569)
(959.0, 0.9999496614062496)
(960.0, 0.9999497137877208)
(961.0, 0.9999497660602907)
(962.0, 0.9999498180789197)
(963.0, 0.9999498701348545)
(964.0, 0.9999499220829012)
(965.0, 0.9999499739233951)
(966.0, 0.9999500256566698)
(967.0, 0.9999500772830575)
(968.0, 0.9999501288028892)
(969.0, 0.9999501802164945)
(970.0, 0.9999502315242015)
(971.0, 0.9999502827263371)
(972.0, 0.9999503338232268)
(973.0, 0.9999503848151948)
(974.0, 0.9999504347384613)
(975.0, 0.9999504855225408)
(976.0, 0.9999505358341861)
(977.0, 0.9999505864110428)
(978.0, 0.999950636884576)
(979.0, 0.999950686632653)
(980.0, 0.9999507170744137)
(981.0, 0.9999507668940936)
(982.0, 0.9999508169786367)
(983.0, 0.999950866961382)
(984.0, 0.9999509168426395)
(985.0, 0.999950966622718)
(986.0, 0.999951016301925)
(987.0, 0.9999510657692307)
(988.0, 0.9999511151769463)
(989.0, 0.9999511644444444)
(990.0, 0.9999512136831483)
(991.0, 0.9999512628528225)
(992.0, 0.9999513119335347)
(993.0, 0.999951360915493)
(994.0, 0.999951409798995)
(995.0, 0.9999514585742972)
(996.0, 0.9999515051454364)
(997.0, 0.999951553737475)
(998.0, 0.9999516022322323)
(999.0, 0.9999516506300001)


==> data/FashionMNIST_train_loss_noised.txt <==
(0.0, 0.024092502471131202)
(1.0, 0.002611624708540467)
(2.0, 0.001840029522138807)
(3.0, 0.0011347411136972741)
(4.0, 0.001360896065369503)
(5.0, 0.0009210730051377024)
(6.0, 0.0008514427487777235)
(7.0, 0.0006955599045539155)
(8.0, 0.0008032861122699567)
(9.0, 0.0005137651436924875)
(10.0, 0.0008027303712226105)
(11.0, 0.0006015348243146526)
(12.0, 0.0004335085146040079)
(13.0, 0.0005367975150626531)
(14.0, 0.000497893975694036)
(15.0, 0.0003470671784729596)
(16.0, 0.0004352111154886134)
(17.0, 0.0003654122672306919)
(18.0, 0.000512477079687842)
(19.0, 0.0002730374417452313)
(20.0, 0.00042120686544550175)
(21.0, 0.00032534963183856715)
(22.0, 0.00024418612234808085)
(23.0, 0.00017407317641805598)
(24.0, 0.0002618901611656014)
(25.0, 0.00024081855790272183)
(26.0, 0.0001869501677699898)
(27.0, 0.00022021005469290156)
(28.0, 0.0003226592204018977)
(29.0, 0.0001537447117535078)
(30.0, 0.00024319055179288486)
(31.0, 0.00022704116816804834)
(32.0, 0.0002420148828869604)
(33.0, 0.00019040317866734441)
(34.0, 0.0001222247139641042)
(35.0, 0.00016880702011034233)
(36.0, 0.00022416785421414833)
(37.0, 0.00010543062781391946)
(38.0, 0.00012465887290541766)
(39.0, 0.00020877620733163218)
(40.0, 0.00018724985901103655)
(41.0, 0.00025337878430277633)
(42.0, 0.00014648784140923904)
(43.0, 0.00016800718894489529)
(44.0, 0.00013937805493681395)
(45.0, 0.00034589281400009437)
(46.0, 0.0001929709932848445)
(47.0, 0.000275808833579597)
(48.0, 0.00014091215371470162)
(49.0, 0.000194954828167773)
(50.0, 0.00017325501422365205)
(51.0, 0.0001544950990712531)
(52.0, 0.00038810587175559596)
(53.0, 0.000154354004618467)
(54.0, 0.00021915547076165458)
(55.0, 0.0001001006880675345)
(56.0, 0.00014353469245350457)
(57.0, 0.0002361456484004132)
(58.0, 0.00011592763195607341)
(59.0, 0.0002714148264887751)
(60.0, 0.0002090202360860476)
(61.0, 0.0002298408325858072)
(62.0, 0.00019877851770079593)
(63.0, 0.00021087164965977607)
(64.0, 6.251352029861524e-05)
(65.0, 0.00014781675395364506)
(66.0, 0.0001911414446789049)
(67.0, 0.0002741768147620277)
(68.0, 0.00012782760990002993)
(69.0, 0.0001466003542525433)
(70.0, 6.582828024338829e-05)
(71.0, 0.0002487272112274594)
(72.0, 0.00015521043894847788)
(73.0, 0.0001389461155597998)
(74.0, 6.091778866389993e-05)
(75.0, 5.4763341186350233e-05)
(76.0, 9.47112540983591e-05)
(77.0, 5.65259741160533e-05)
(78.0, 5.432830588937126e-05)
(79.0, 0.00021359420587296516)
(80.0, 0.00016627911528248814)
(81.0, 0.00017180731231972334)
(82.0, 0.00011421166806015122)
(83.0, 0.00018130612461857544)
(84.0, 6.933524601220434e-05)
(85.0, 9.662348066996902e-05)
(86.0, 9.191058862232504e-05)
(87.0, 0.00010244987564734541)
(88.0, 0.00012715948993053078)
(89.0, 0.00022586693746086536)
(90.0, 0.00011734444707789773)
(91.0, 8.365791382725275e-05)
(92.0, 0.00020625607174177928)
(93.0, 6.274273538211774e-05)
(94.0, 0.0003679259924764564)
(95.0, 0.00021037519163811285)
(96.0, 0.00024349414290445877)
(97.0, 0.00013277855573389202)
(98.0, 8.513284443231383e-05)
(99.0, 0.00023991959486975093)
(100.0, 0.00023994047748998035)
(101.0, 0.0002701624758380145)
(102.0, 0.0001313765692624361)
(103.0, 0.000122232029613)
(104.0, 7.816737506334156e-05)
(105.0, 0.00016175590215612037)
(106.0, 6.472828829276442e-05)
(107.0, 0.00012741965429474795)
(108.0, 0.00013149969779008714)
(109.0, 0.00011239329697308032)
(110.0, 0.00011302632639822888)
(111.0, 0.00014842649041881494)
(112.0, 0.00011998007188299393)
(113.0, 6.962870204130697e-05)
(114.0, 6.894760196553404e-05)
(115.0, 0.0001874023352380997)
(116.0, 0.00020199612371136463)
(117.0, 0.0003595399241456682)
(118.0, 0.00018292577165745111)
(119.0, 8.90014727748423e-05)
(120.0, 0.0001437829345937084)
(121.0, 9.101697257866697e-05)
(122.0, 0.00016793634862023103)
(123.0, 0.00014940375320324337)
(124.0, 9.456450464072116e-05)
(125.0, 0.00013830082047144626)
(126.0, 0.0001150109619474333)
(127.0, 5.697227630335897e-05)
(128.0, 4.923288897538068e-05)
(129.0, 0.00024191865876727962)
(130.0, 0.0001789170425589461)
(131.0, 0.0003109038022176898)
(132.0, 0.00010918315739319142)
(133.0, 5.658485080748816e-05)
(134.0, 0.0001995203893807812)
(135.0, 0.00011964901209583518)
(136.0, 0.00032611566175779817)
(137.0, 9.864287021939053e-05)
(138.0, 7.77984206586117e-05)
(139.0, 9.609150552761972e-05)
(140.0, 0.00010543314080996813)
(141.0, 4.412137768201482e-05)
(142.0, 0.00010237346456657785)
(143.0, 8.93717691739852e-05)
(144.0, 4.200667633715337e-05)
(145.0, 3.832568167997365e-05)
(146.0, 0.0001069372199117813)
(147.0, 0.00019965724454661354)
(148.0, 9.927853892042907e-05)
(149.0, 0.00032233648299653496)
(150.0, 0.00021590027982034744)
(151.0, 0.00011016833035620606)
(152.0, 6.351113353227066e-05)
(153.0, 8.259073511620736e-05)
(154.0, 7.38343805695076e-05)
(155.0, 0.00014492338992474685)
(156.0, 0.000185100827303926)
(157.0, 0.0006562116429690793)
(158.0, 0.0002113724578023713)
(159.0, 0.00022549179054768835)
(160.0, 0.0003199793384574616)
(161.0, 0.00038434992072721705)
(162.0, 0.0001398207068865677)
(163.0, 0.00010065725247965704)
(164.0, 0.0001537717669743559)
(165.0, 9.295118110862354e-05)
(166.0, 0.00016245509643464859)
(167.0, 0.00026400366706129874)
(168.0, 9.361000542039386e-05)
(169.0, 0.0003060623635259322)
(170.0, 0.00015368932058002887)
(171.0, 6.917282747667936e-05)
(172.0, 6.899822551337206e-05)
(173.0, 0.0001893298768298601)
(174.0, 0.00010283209410725902)
(175.0, 0.0003853776362144018)
(176.0, 0.0001629296713919104)
(177.0, 0.00020979628697337193)
(178.0, 0.00024952659171107464)
(179.0, 7.787248371945073e-05)
(180.0, 0.0003180318988006936)
(181.0, 0.00015818461001916335)
(182.0, 6.011623153403306e-05)
(183.0, 0.0001949272431623744)
(184.0, 0.00013209869339490015)
(185.0, 0.00014594203296130418)
(186.0, 6.432669344467597e-05)
(187.0, 9.713344554303405e-05)
(188.0, 9.151762974514172e-05)
(189.0, 0.00013639930973742873)
(190.0, 6.966050410156664e-05)
(191.0, 0.00011039103283576715)
(192.0, 0.00024262450694013984)
(193.0, 0.00013561151494146683)
(194.0, 0.0002057356309356132)
(195.0, 0.0002406058722557739)
(196.0, 0.00022855058786161762)
(197.0, 0.0002901416860406912)
(198.0, 0.0001966152132466897)
(199.0, 0.0001364779788836574)
(200.0, 0.00019913153723752897)
(201.0, 0.0006184833529494846)
(202.0, 0.00023702770862982082)
(203.0, 0.00011645582577703186)
(204.0, 0.00014301555105096972)
(205.0, 0.0003234424913012518)
(206.0, 0.0004313866185963663)
(207.0, 0.0003009443932188512)
(208.0, 8.91060149620494e-05)
(209.0, 0.00015421414718730375)
(210.0, 0.0005103536002110575)
(211.0, 0.00018338107935035537)
(212.0, 0.00020335535799291454)
(213.0, 0.00019155239277050638)
(214.0, 0.00014819181303450893)
(215.0, 0.00022226643440628058)
(216.0, 0.0003106880160177954)
(217.0, 0.00038775100324722804)
(218.0, 0.00022784401426956448)
(219.0, 9.330782765581305e-05)
(220.0, 0.00044453690127886506)
(221.0, 0.00013571680125080916)
(222.0, 0.00023197791435652308)
(223.0, 0.0003608914033602326)
(224.0, 0.00020497074013906252)
(225.0, 0.00010501119649210849)
(226.0, 0.0001972097624018669)
(227.0, 0.00010119342861690113)
(228.0, 0.00020459517778114328)
(229.0, 0.00021508393503733489)
(230.0, 0.00012514348950040026)
(231.0, 0.0001677481768405041)
(232.0, 0.00018983135551102777)
(233.0, 0.00016761838681607819)
(234.0, 0.00017722742339749384)
(235.0, 0.00018648800168248117)
(236.0, 0.0002632790506179604)
(237.0, 0.0002536634272427107)
(238.0, 0.00021313479118960566)
(239.0, 0.0004003835166282116)
(240.0, 0.0003777791845585363)
(241.0, 0.0002959709321362619)
(242.0, 0.00020600089260564052)
(243.0, 0.00032235438029757404)
(244.0, 0.00014738940541049402)
(245.0, 0.00017269683135404752)
(246.0, 0.00038356496585566853)
(247.0, 0.00016780414767304642)
(248.0, 0.00018812464109848803)
(249.0, 0.00015460707700729737)
(250.0, 0.00016920647836881332)
(251.0, 0.0003620363527144759)
(252.0, 0.0003873754165117414)
(253.0, 0.00021783073434484805)
(254.0, 0.0003508578639046655)
(255.0, 0.0004804318306970601)
(256.0, 0.00028568637948115077)
(257.0, 0.00043578037394371885)
(258.0, 0.00024125339405145496)
(259.0, 0.00020844345844179616)
(260.0, 0.00030734428788165155)
(261.0, 0.0001675232322777136)
(262.0, 0.00010103029222575884)
(263.0, 0.00011742269756117214)
(264.0, 0.00013700018381415348)
(265.0, 9.150799370319065e-05)
(266.0, 9.105079292427175e-05)
(267.0, 0.00012376973043299385)
(268.0, 0.00020827544482701467)
(269.0, 0.0003636678043727039)
(270.0, 0.00018104900284839445)
(271.0, 0.0002424949645781173)
(272.0, 0.00022808681058092441)
(273.0, 0.00040839714956824056)
(274.0, 0.00017454483105779157)
(275.0, 0.00021794901150338448)
(276.0, 0.0002987578345943266)
(277.0, 0.00018826849498929313)
(278.0, 0.00026371888343730353)
(279.0, 0.0006850368794029913)
(280.0, 0.0002560412727518238)
(281.0, 0.00041173045200337534)
(282.0, 0.0002686828197005929)
(283.0, 0.00018134740442206734)
(284.0, 0.00014941232442123513)
(285.0, 0.00020037885835149491)
(286.0, 0.0005298082121129498)
(287.0, 0.0002616671944817162)
(288.0, 0.0001986521033398035)
(289.0, 0.0003992139392768224)
(290.0, 0.0003744689683015976)
(291.0, 0.00023501472748889643)
(292.0, 0.00030961326193104253)
(293.0, 0.00020651391117324113)
(294.0, 0.00018763752120873358)
(295.0, 0.00031378035391054046)
(296.0, 0.00019758717254208177)
(297.0, 0.0001540294140438016)
(298.0, 0.0001773070629201551)
(299.0, 0.00030444131717115687)
(300.0, 0.00033176035622013413)
(301.0, 0.00025534417948379123)
(302.0, 0.00023373219829588)
(303.0, 0.0003949811774267194)
(304.0, 0.00035500866719163384)
(305.0, 0.0004484494339622971)
(306.0, 0.0005948322493797884)
(307.0, 0.00020671614759669313)
(308.0, 0.0004554408066110033)
(309.0, 0.00017388867108354298)
(310.0, 0.00020032924477808957)
(311.0, 0.00013847364731875257)
(312.0, 0.00033803857849516836)
(313.0, 0.00016650197830729775)
(314.0, 0.00046697364307633543)
(315.0, 0.00034463205576265376)
(316.0, 0.0006234645877087202)
(317.0, 0.0003527895004924339)
(318.0, 0.00017983534594233602)
(319.0, 0.0003264879325999775)
(320.0, 0.0003765567527232198)
(321.0, 0.0002687859475069369)
(322.0, 0.0002432320956996459)
(323.0, 0.0001766611354298189)
(324.0, 0.00042753220567157347)
(325.0, 0.0004219733571392906)
(326.0, 0.00043355890076595527)
(327.0, 0.00037564213848354406)
(328.0, 0.0003167786431482906)
(329.0, 0.00021175084721185584)
(330.0, 0.00019538691406671563)
(331.0, 0.00043382588649590494)
(332.0, 0.00017336181750019582)
(333.0, 0.0002433558924493786)
(334.0, 0.0003182396161346099)
(335.0, 0.0006227544197936057)
(336.0, 0.0005929274970822785)
(337.0, 0.00032552441882574535)
(338.0, 0.0004326777801844968)
(339.0, 0.00046803922634711093)
(340.0, 0.0003622186520190623)
(341.0, 0.000447012587927051)
(342.0, 0.00026821527586808096)
(343.0, 0.00033877695187763113)
(344.0, 0.0003410046054527928)
(345.0, 0.00023333925087677522)
(346.0, 0.00020933603162929002)
(347.0, 0.0004163852842568428)
(348.0, 0.0005792751218019149)
(349.0, 0.00023702649935944658)
(350.0, 0.0002619941067398311)
(351.0, 0.00025156252215512924)
(352.0, 0.000303755935956127)
(353.0, 0.00018592509373915024)
(354.0, 0.00029897749606563716)
(355.0, 0.00027989220353237423)
(356.0, 0.0003159768124704018)
(357.0, 0.00023710003366960515)
(358.0, 0.00047557972807886923)
(359.0, 0.0005487147304498089)
(360.0, 0.0004296366818862147)
(361.0, 0.0003103715363635212)
(362.0, 0.0006511935371702585)
(363.0, 0.00033132259723527404)
(364.0, 0.0003160663930655449)
(365.0, 0.0002935007582697221)
(366.0, 0.00025111199510840967)
(367.0, 0.00033741784951168025)
(368.0, 0.0004209501614831945)
(369.0, 0.00030762034592230636)
(370.0, 0.00035144458611945534)
(371.0, 0.0003622085338360909)
(372.0, 0.0005924839401542026)
(373.0, 0.00035435685743159876)
(374.0, 0.0002543260449091864)
(375.0, 0.0002788142179254379)
(376.0, 0.00038983022871737677)
(377.0, 0.00030848823172342766)
(378.0, 0.0002560952370369441)
(379.0, 0.0003213415520104508)
(380.0, 0.00022342947197771576)
(381.0, 0.00029548185886954493)
(382.0, 0.00026837207076466107)
(383.0, 0.00028060985523630254)
(384.0, 0.00033258803725604795)
(385.0, 0.00022269777755121677)
(386.0, 0.0003327877620438066)
(387.0, 0.0003336115285523363)
(388.0, 0.00036736756812434836)
(389.0, 0.0004624771271408416)
(390.0, 0.0003493031740345809)
(391.0, 0.0004576991435834883)
(392.0, 0.00034768865707441844)
(393.0, 0.0003443195234086667)
(394.0, 0.0003235645779521945)
(395.0, 0.00039595791124281054)
(396.0, 0.0005168647697627242)
(397.0, 0.0006391827155622996)
(398.0, 0.00029090383342809527)
(399.0, 0.0005082641121270693)
(400.0, 0.0004964121471857652)
(401.0, 0.00041023444465926697)
(402.0, 0.0003360097988560382)
(403.0, 0.00038630531368972175)
(404.0, 0.0003400491116494816)
(405.0, 0.0004350581428018184)
(406.0, 0.00039922522130207374)
(407.0, 0.0002972666588592001)
(408.0, 0.00028869536238658824)
(409.0, 0.00027922179095216223)
(410.0, 0.00044721009286367294)
(411.0, 0.00029374034858893795)
(412.0, 0.00024137299860584844)
(413.0, 0.00025056999708569615)
(414.0, 0.0005454683397015015)
(415.0, 0.0003985649463073868)
(416.0, 0.0006826047291312541)
(417.0, 0.000538538225267767)
(418.0, 0.000763872696303675)
(419.0, 0.0003158410734489051)
(420.0, 0.0003952372219198598)
(421.0, 0.0005028744809763331)
(422.0, 0.00031308040000959975)
(423.0, 0.0002740731442438709)
(424.0, 0.0005333892357810281)
(425.0, 0.0005308526700450124)
(426.0, 0.0004720649615817695)
(427.0, 0.0004656781874294592)
(428.0, 0.00047440264069546875)
(429.0, 0.0003681492939010326)
(430.0, 0.0008766001546118631)
(431.0, 0.00036943832867078355)
(432.0, 0.00032159665467130003)
(433.0, 0.00032370701869034296)
(434.0, 0.000510621234589519)
(435.0, 0.0006544752741475295)
(436.0, 0.00028144546140693763)
(437.0, 0.000262559107484885)
(438.0, 0.00027687106461614434)
(439.0, 0.0004288872430781619)
(440.0, 0.0002977741995635323)
(441.0, 0.0004213683724574522)
(442.0, 0.00031159146048096765)
(443.0, 0.0003433491403841947)
(444.0, 0.0004082769103264675)
(445.0, 0.00029407768325211527)
(446.0, 0.0002937492818480087)
(447.0, 0.00028700786010903487)
(448.0, 0.0003188884049419186)
(449.0, 0.0005168348061255155)
(450.0, 0.0004997006304060611)
(451.0, 0.00043148400623184175)
(452.0, 0.0004834714721247522)
(453.0, 0.0003080358572053508)
(454.0, 0.0004521940171153436)
(455.0, 0.0007564511317282151)
(456.0, 0.0003656214123002739)
(457.0, 0.00029545988112441305)
(458.0, 0.000381252693826269)
(459.0, 0.00042546636367248546)
(460.0, 0.0006234873582222937)
(461.0, 0.0003200810189701171)
(462.0, 0.00043871847049006796)
(463.0, 0.0003186618266467992)
(464.0, 0.0004900638996643357)
(465.0, 0.0003077725478861895)
(466.0, 0.0005347201666340996)
(467.0, 0.00041700860746125254)
(468.0, 0.0003604044427331059)
(469.0, 0.00045436525689517584)
(470.0, 0.00038368524769599683)
(471.0, 0.0003107956214608927)
(472.0, 0.00028763657921336143)
(473.0, 0.0002823482933215415)
(474.0, 0.00028033833478131675)
(475.0, 0.0003892640388196605)
(476.0, 0.0004011652000550913)
(477.0, 0.00043821656697381957)
(478.0, 0.0004431695792262848)
(479.0, 0.0004555510350057266)
(480.0, 0.0003707409693568977)
(481.0, 0.0003499436917571494)
(482.0, 0.00042054744742802764)
(483.0, 0.00041141412240795343)
(484.0, 0.0003557470647029133)
(485.0, 0.0005225957678252847)
(486.0, 0.00042361019225990097)
(487.0, 0.00040673767515004444)
(488.0, 0.000402739682706455)
(489.0, 0.0004788539556460057)
(490.0, 0.0005629597988942813)
(491.0, 0.0006015870414682243)
(492.0, 0.0007939869724512578)
(493.0, 0.0005637659849479604)
(494.0, 0.0005021787046566287)
(495.0, 0.0004252561827739462)
(496.0, 0.0004771480298975212)
(497.0, 0.0003663398269225612)
(498.0, 0.0003015704074392939)
(499.0, 0.0003072626204190091)
(500.0, 0.0006218403841480294)
(501.0, 0.00035873195678831485)
(502.0, 0.0004406325164863951)
(503.0, 0.000345062641834872)
(504.0, 0.00032374984460373403)
(505.0, 0.00040300014432774397)
(506.0, 0.0003567973035387695)
(507.0, 0.00033735308366326185)
(508.0, 0.000545589310519047)
(509.0, 0.0004101269594871272)
(510.0, 0.0004891617448491036)
(511.0, 0.00042549419365067064)
(512.0, 0.0003444951843036514)
(513.0, 0.0006184320482445292)
(514.0, 0.0003901593982636069)
(515.0, 0.000536612638234535)
(516.0, 0.0004676105583914452)
(517.0, 0.0004251994559258764)
(518.0, 0.00042773099391299306)
(519.0, 0.00047607690520767664)
(520.0, 0.00048232709309364803)
(521.0, 0.0005440230585304367)
(522.0, 0.00036084438518931467)
(523.0, 0.00035715492095989297)
(524.0, 0.000393387853838583)
(525.0, 0.000525538399656359)
(526.0, 0.0006546400217279696)
(527.0, 0.0004248177544631733)
(528.0, 0.000414091142732252)
(529.0, 0.0004893845384025102)
(530.0, 0.00034233980984267837)
(531.0, 0.0004133466582916454)
(532.0, 0.00038189603723227407)
(533.0, 0.0003813629739611354)
(534.0, 0.0004395092474336489)
(535.0, 0.00031789480589139153)
(536.0, 0.00030871004196536593)
(537.0, 0.0003816169215481665)
(538.0, 0.00041345787298284535)
(539.0, 0.00042018640620243916)
(540.0, 0.0003431388281452923)
(541.0, 0.00042311317744091724)
(542.0, 0.0008362320569666246)
(543.0, 0.0004117222648098046)
(544.0, 0.0003540244863396431)
(545.0, 0.0004483390617896763)
(546.0, 0.0005947248308728329)
(547.0, 0.0004369340745959049)
(548.0, 0.0003460316170548272)
(549.0, 0.00032440439945198276)
(550.0, 0.00031780337857114326)
(551.0, 0.00032198867058126716)
(552.0, 0.0003037064072067061)
(553.0, 0.0003225094560159641)
(554.0, 0.00032480196200478345)
(555.0, 0.0003098598872928315)
(556.0, 0.00036340509317457105)
(557.0, 0.0004955202283369552)
(558.0, 0.0007268460019706533)
(559.0, 0.0003955985499549912)
(560.0, 0.0004276185073595271)
(561.0, 0.0003400239847206439)
(562.0, 0.0005972174744511772)
(563.0, 0.0005460744400301741)
(564.0, 0.0004100481274091981)
(565.0, 0.00034379916594952793)
(566.0, 0.000399504960852906)
(567.0, 0.0003387767311113958)
(568.0, 0.0003644285027562585)
(569.0, 0.00031971460572467785)
(570.0, 0.00039437019468173705)
(571.0, 0.00046806598955797206)
(572.0, 0.0004451798661174173)
(573.0, 0.00042068514610744186)
(574.0, 0.00033583922603199433)
(575.0, 0.0004078652057995717)
(576.0, 0.00044203973221035406)
(577.0, 0.0006028560401163358)
(578.0, 0.0006502095406425273)
(579.0, 0.00048006897962365585)
(580.0, 0.00037813105403533223)
(581.0, 0.00031733106419794325)
(582.0, 0.00037811462703742023)
(583.0, 0.0003532855714269333)
(584.0, 0.000590356738698613)
(585.0, 0.0004711858236676671)
(586.0, 0.000429907193284036)
(587.0, 0.00048459461257339286)
(588.0, 0.0003327018763913781)
(589.0, 0.0003864450271253307)
(590.0, 0.0003592951902841083)
(591.0, 0.00032812157202050346)
(592.0, 0.0003075444258443024)
(593.0, 0.0003042026605998349)
(594.0, 0.00032679498186693166)
(595.0, 0.0005757472595761124)
(596.0, 0.00048608200014648464)
(597.0, 0.00044137057569673937)
(598.0, 0.0004681124375301262)
(599.0, 0.0004228091891755501)
(600.0, 0.00037380270276847493)
(601.0, 0.00037086884984666976)
(602.0, 0.00044531744664025487)
(603.0, 0.0003564479294666845)
(604.0, 0.0004320777465119703)
(605.0, 0.0005367922827474072)
(606.0, 0.00037841211271106114)
(607.0, 0.0004242153514403468)
(608.0, 0.0004790274294005691)
(609.0, 0.00037135803200400027)
(610.0, 0.0005411533201033743)
(611.0, 0.0004721768255122643)
(612.0, 0.0003438318458198705)
(613.0, 0.0004376973817522964)
(614.0, 0.0005205953150438383)
(615.0, 0.00040518416168414947)
(616.0, 0.0004009262737758362)
(617.0, 0.0003292260937289231)
(618.0, 0.00046668490584000433)
(619.0, 0.00045484825859292067)
(620.0, 0.0003568635809207415)
(621.0, 0.00033134996515905694)
(622.0, 0.00036157526072854985)
(623.0, 0.0005003569561104553)
(624.0, 0.0003628959878284134)
(625.0, 0.00037500848192681803)
(626.0, 0.0003427897122764212)
(627.0, 0.00045946640291840286)
(628.0, 0.00037570292320158175)
(629.0, 0.00038134031899225636)
(630.0, 0.00036338065018574905)
(631.0, 0.0004326529424283335)
(632.0, 0.000509336095255537)
(633.0, 0.0003519696668566515)
(634.0, 0.000378373092931942)
(635.0, 0.0003548156597918202)
(636.0, 0.000486431201088091)
(637.0, 0.0003388289578107751)
(638.0, 0.0003681862585019702)
(639.0, 0.000349318512623859)
(640.0, 0.00046010297309193347)
(641.0, 0.00035042535393244116)
(642.0, 0.0004625530827901939)
(643.0, 0.0005030708261128737)
(644.0, 0.0003643886076234695)
(645.0, 0.00043266320140419417)
(646.0, 0.000315734820587672)
(647.0, 0.0003760207870290575)
(648.0, 0.0005593746395594575)
(649.0, 0.00036756749091765436)
(650.0, 0.00045692616114472476)
(651.0, 0.0005379217342497447)
(652.0, 0.00046512660417212255)
(653.0, 0.00036103936095331976)
(654.0, 0.00037886458648066234)
(655.0, 0.0004602015037368187)
(656.0, 0.0005448132683224499)
(657.0, 0.00040018417162056535)
(658.0, 0.0005673943614810068)
(659.0, 0.0005567656627470134)
(660.0, 0.00042702434594448435)
(661.0, 0.00043350138699508505)
(662.0, 0.0003370971555232556)
(663.0, 0.00032287524265842116)
(664.0, 0.00036812144103778416)
(665.0, 0.00037779857486120274)
(666.0, 0.00036528423049439414)
(667.0, 0.00035554583186411066)
(668.0, 0.000449227009458133)
(669.0, 0.0006969348322520526)
(670.0, 0.00034169654081312893)
(671.0, 0.0003432653606550879)
(672.0, 0.0004652601982164396)
(673.0, 0.00038940192306708766)
(674.0, 0.0003707057823283741)
(675.0, 0.0005251442071778747)
(676.0, 0.00042640420600262465)
(677.0, 0.00035820098998797184)
(678.0, 0.0003442648563406661)
(679.0, 0.00036309063026649703)
(680.0, 0.0004234601508201156)
(681.0, 0.00041050061411383504)
(682.0, 0.00038939069147603825)
(683.0, 0.0003705321272345594)
(684.0, 0.00032306273898674955)
(685.0, 0.0003293738396973628)
(686.0, 0.0003806980899893321)
(687.0, 0.00037360328406843747)
(688.0, 0.0003833078374314066)
(689.0, 0.00046317015812358156)
(690.0, 0.0004158884057532359)
(691.0, 0.00032047203788732807)
(692.0, 0.0003645964512605475)
(693.0, 0.0004770211262516996)
(694.0, 0.0004672609236286396)
(695.0, 0.0004218840453192655)
(696.0, 0.0006297087363011212)
(697.0, 0.0005737183502134987)
(698.0, 0.0006276803396136747)
(699.0, 0.0003629366234919996)
(700.0, 0.00042645941596900107)
(701.0, 0.0005221192654855072)
(702.0, 0.0004332026672692826)
(703.0, 0.00035316604622400913)
(704.0, 0.00031690694676298235)
(705.0, 0.0003957096964885027)
(706.0, 0.0003759581794659806)
(707.0, 0.00041952942678123777)
(708.0, 0.0005096985324699846)
(709.0, 0.0003488576134197159)
(710.0, 0.00034047654008047067)
(711.0, 0.00032632370055533754)
(712.0, 0.00034580780810111354)
(713.0, 0.0004414820373973722)
(714.0, 0.00047110798509998456)
(715.0, 0.0003923360779722277)
(716.0, 0.00043564586219592736)
(717.0, 0.00033441269531463966)
(718.0, 0.00035068900254754047)
(719.0, 0.0003562882812753415)
(720.0, 0.0004605508827839174)
(721.0, 0.000337364458037206)
(722.0, 0.0005682917850581595)
(723.0, 0.00043769807402546017)
(724.0, 0.00033506085130019893)
(725.0, 0.00039532446624854434)
(726.0, 0.00040091044452582667)
(727.0, 0.0005347767892556313)
(728.0, 0.0005435037146059748)
(729.0, 0.0005037176259096839)
(730.0, 0.0004927313162220849)
(731.0, 0.00041852388670270005)
(732.0, 0.00033991998578939174)
(733.0, 0.00033144678713546856)
(734.0, 0.0003302430683790714)
(735.0, 0.00040949839386197494)
(736.0, 0.000406834416779984)
(737.0, 0.0003151086429691213)
(738.0, 0.0003859412848439991)
(739.0, 0.00041220568714496226)
(740.0, 0.0004405030927473568)
(741.0, 0.00037032598132092476)
(742.0, 0.000400830310735549)
(743.0, 0.00034918671555450966)
(744.0, 0.0005064390857930845)
(745.0, 0.000408010597840254)
(746.0, 0.0005649366778218084)
(747.0, 0.0004422085605458253)
(748.0, 0.0003645260941185471)
(749.0, 0.0004702945949776401)
(750.0, 0.0003951922194379517)
(751.0, 0.0003987677630661931)
(752.0, 0.0003375764515820063)
(753.0, 0.0003565414502727202)
(754.0, 0.0004076378449347889)
(755.0, 0.0003227451472925261)
(756.0, 0.00030765620569706475)
(757.0, 0.00030850980437806464)
(758.0, 0.00047294844318038)
(759.0, 0.0003548288020369016)
(760.0, 0.00034111593208180217)
(761.0, 0.0005033099372138898)
(762.0, 0.0003978421759361831)
(763.0, 0.000502371697131401)
(764.0, 0.0004363712483049872)
(765.0, 0.000558674891686274)
(766.0, 0.00036640371828793717)
(767.0, 0.0003655919813626629)
(768.0, 0.0003323642008153833)
(769.0, 0.00034686831312660035)
(770.0, 0.00041996538972394524)
(771.0, 0.00043122261378547957)
(772.0, 0.00036000106239922217)
(773.0, 0.0004003531952253264)
(774.0, 0.0004342362955292193)
(775.0, 0.00034609006202389667)
(776.0, 0.00032483082429832244)
(777.0, 0.00036468421249316097)
(778.0, 0.0003990022752644956)
(779.0, 0.00042314780154663464)
(780.0, 0.00041180320231355407)
(781.0, 0.0004403256882344269)
(782.0, 0.00045453506903961685)
(783.0, 0.0003495792779697376)
(784.0, 0.0003920900667758866)
(785.0, 0.0005607913299483589)
(786.0, 0.0003880489255405135)
(787.0, 0.00041465513243013597)
(788.0, 0.0004358639682913756)
(789.0, 0.00036615140474417334)
(790.0, 0.0004593371774336626)
(791.0, 0.0004782672219264966)
(792.0, 0.0005637186957009805)
(793.0, 0.00034358654082673165)
(794.0, 0.00047367217285861063)
(795.0, 0.0005737871063960732)
(796.0, 0.0004157884875770149)
(797.0, 0.0003666405545639145)
(798.0, 0.00031721439788667246)
(799.0, 0.0004381578508665005)
(800.0, 0.0005162443147781185)
(801.0, 0.000610599004261546)
(802.0, 0.00037256619593518606)
(803.0, 0.0004176988547994222)
(804.0, 0.0004162919607101024)
(805.0, 0.0003861285951068131)
(806.0, 0.000441652610221416)
(807.0, 0.0004070904884491371)
(808.0, 0.00033880884855643363)
(809.0, 0.0003156084117069681)
(810.0, 0.00033317073934878677)
(811.0, 0.0003976110469959836)
(812.0, 0.0004171555723525329)
(813.0, 0.00037512990509748907)
(814.0, 0.0003094698367620476)
(815.0, 0.00048490240597802924)
(816.0, 0.0005901122219964034)
(817.0, 0.0005149339384431194)
(818.0, 0.00033233989687819575)
(819.0, 0.00030977570881637244)
(820.0, 0.0003053491241617017)
(821.0, 0.00043967952523937717)
(822.0, 0.00031606972532975685)
(823.0, 0.00032021267524657724)
(824.0, 0.000393937400325289)
(825.0, 0.0003234772384763719)
(826.0, 0.00033555821909640846)
(827.0, 0.0003863128795662624)
(828.0, 0.0005049563580666247)
(829.0, 0.0003721211784674476)
(830.0, 0.00046109052376948996)
(831.0, 0.00033287732149514125)
(832.0, 0.00031419488791432074)
(833.0, 0.0003399490343971958)
(834.0, 0.00033636758567637997)
(835.0, 0.00031051657716823247)
(836.0, 0.00037656512691512005)
(837.0, 0.0004941712488802389)
(838.0, 0.00036530027964001155)
(839.0, 0.0004907582757664191)
(840.0, 0.00043804567052513105)
(841.0, 0.0004701544640140019)
(842.0, 0.0004476379462852119)
(843.0, 0.00043168576890960906)
(844.0, 0.00039242815179551323)
(845.0, 0.000503596455967213)
(846.0, 0.00041161802135662647)
(847.0, 0.0005523643914598208)
(848.0, 0.0004121406366013818)
(849.0, 0.0005548033337447091)
(850.0, 0.0003857874061761058)
(851.0, 0.0004210887928533121)
(852.0, 0.00038659363028864004)
(853.0, 0.0003228680666985834)
(854.0, 0.0004942285550686603)
(855.0, 0.0005491835019913398)
(856.0, 0.00041232821700744267)
(857.0, 0.0004709548006952605)
(858.0, 0.000329785881530191)
(859.0, 0.0003689288499498437)
(860.0, 0.00032821739178039454)
(861.0, 0.0003439230131956502)
(862.0, 0.00041259771574121446)
(863.0, 0.0004273529699804564)
(864.0, 0.0004211979073424561)
(865.0, 0.00038604738298230444)
(866.0, 0.000335377131580797)
(867.0, 0.0003841860713855101)
(868.0, 0.0005388459343459202)
(869.0, 0.0004031587791087854)
(870.0, 0.0004857421096943669)
(871.0, 0.0003520677589540744)
(872.0, 0.00037208175944347476)
(873.0, 0.0003561248172484498)
(874.0, 0.0003853256980347264)
(875.0, 0.0003902487788631971)
(876.0, 0.0005683289745297187)
(877.0, 0.000413232500382309)
(878.0, 0.00043999144044290815)
(879.0, 0.00032277949229997193)
(880.0, 0.0003250540832642657)
(881.0, 0.0003852584632113576)
(882.0, 0.00032196768298824754)
(883.0, 0.00037290959725450946)
(884.0, 0.000606143532687018)
(885.0, 0.00048521647188000573)
(886.0, 0.0004988125894560964)
(887.0, 0.0004098390280786488)
(888.0, 0.0004756446516352236)
(889.0, 0.000434551386284029)
(890.0, 0.000335591356916767)
(891.0, 0.0003830432052560883)
(892.0, 0.0003233870927196665)
(893.0, 0.0004425847011869057)
(894.0, 0.0004217282261472577)
(895.0, 0.00040823498911932745)
(896.0, 0.0005271632953658381)
(897.0, 0.00043399494791077054)
(898.0, 0.00043465318775170634)
(899.0, 0.00045121532295727066)
(900.0, 0.00032981763903298375)
(901.0, 0.00036708642897777195)
(902.0, 0.0006027492658736614)
(903.0, 0.000651353626894072)
(904.0, 0.00043439353158514405)
(905.0, 0.00036911924720869167)
(906.0, 0.0003739300668518194)
(907.0, 0.00040476430335846276)
(908.0, 0.00042084937255519134)
(909.0, 0.0003832106042701082)
(910.0, 0.00032883063311943324)
(911.0, 0.00033639571266288624)
(912.0, 0.00033797175373730814)
(913.0, 0.0005106072015682252)
(914.0, 0.0003484498438799483)
(915.0, 0.0003144624356964492)
(916.0, 0.0003650699541645332)
(917.0, 0.00048460612973023177)
(918.0, 0.00043304792842151137)
(919.0, 0.0004228887682517943)
(920.0, 0.00036842503055579896)
(921.0, 0.0004948669771910605)
(922.0, 0.0004967414367542021)
(923.0, 0.00041729935149375635)
(924.0, 0.0003791049385988591)
(925.0, 0.00039842948675728764)
(926.0, 0.00048412987240988156)
(927.0, 0.0004252708799595761)
(928.0, 0.0003668328256616926)
(929.0, 0.0004207096261601163)
(930.0, 0.00036788508932814637)
(931.0, 0.0004158486382295497)
(932.0, 0.0004004012207743417)
(933.0, 0.00047265359351777623)
(934.0, 0.0004720281198636716)
(935.0, 0.0004467254879677461)
(936.0, 0.0006205560992726594)
(937.0, 0.0005613502085658634)
(938.0, 0.000327226132976337)
(939.0, 0.00032048842060761765)
(940.0, 0.00035379884832212305)
(941.0, 0.00039722832217295136)
(942.0, 0.00055792335441742)
(943.0, 0.00035451600948969525)
(944.0, 0.0004990020936999756)
(945.0, 0.0004743444830334435)
(946.0, 0.0004907091412868382)
(947.0, 0.0005277457249521987)
(948.0, 0.00034752532463664044)
(949.0, 0.0003798711536507894)
(950.0, 0.0006802449419270628)
(951.0, 0.0005675069107196461)
(952.0, 0.0003968551861914273)
(953.0, 0.00045608869444332126)
(954.0, 0.00032138332359405217)
(955.0, 0.00034682115447373153)
(956.0, 0.0003859110969580455)
(957.0, 0.00042811296626519505)
(958.0, 0.00032449500713871524)
(959.0, 0.0003792670939483831)
(960.0, 0.0003388332475163839)
(961.0, 0.0005506583893448751)
(962.0, 0.00059922836555773)
(963.0, 0.0003833611407237621)
(964.0, 0.0003499835742036533)
(965.0, 0.0003997933920015159)
(966.0, 0.000374760595896544)
(967.0, 0.0003619423336608128)
(968.0, 0.00038993118915897916)
(969.0, 0.0003681573161107098)
(970.0, 0.0003250168194162508)
(971.0, 0.0004455615481775668)
(972.0, 0.0004668022064655287)
(973.0, 0.0005495688715316833)
(974.0, 0.0004605801925799435)
(975.0, 0.0003480101762932494)
(976.0, 0.0003433679690699961)
(977.0, 0.00033038100362038956)
(978.0, 0.0003105656551814073)
(979.0, 0.0003668818686010205)
(980.0, 0.0003780843259699038)
(981.0, 0.0004209434784228444)
(982.0, 0.000386875135720604)
(983.0, 0.0005190958349535671)
(984.0, 0.0003922634064538293)
(985.0, 0.00037040000579431333)
(986.0, 0.00039483528334496176)
(987.0, 0.00040703300937898777)
(988.0, 0.000429627894768173)
(989.0, 0.00030484083720530645)
(990.0, 0.00041004001938053366)
(991.0, 0.0003348332705398082)
(992.0, 0.0003247219408985673)
(993.0, 0.0003139198425377154)
(994.0, 0.00035641138973192143)
(995.0, 0.00031060223347252695)
(996.0, 0.00040241451481253735)
(997.0, 0.00046084125966040627)
(998.0, 0.0003295281514402033)
(999.0, 0.0003062556632078038)


==> data/FashionMNIST_train_loss_noised_smoothed.txt <==
(0.0, 0.024092502471131202)
(1.0, 0.013352063589835834)
(2.0, 0.009514718900603491)
(3.0, 0.007419724453876937)
(4.0, 0.00620795877617545)
(5.0, 0.005326811147669159)
(6.0, 0.004687472804970383)
(7.0, 0.004188483692418324)
(8.0, 0.0038123506279573944)
(9.0, 0.003482492079530904)
(10.0, 0.0032388773787756044)
(11.0, 0.003019098832570525)
(12.0, 0.0028202072696500236)
(13.0, 0.002657106572893783)
(14.0, 0.0025131590664138)
(15.0, 0.0023777783234174973)
(16.0, 0.0022635096641275628)
(17.0, 0.0021580598087444034)
(18.0, 0.002071450191425637)
(19.0, 0.0019815295539416166)
(20.0, 0.0019072284735370398)
(21.0, 0.0018353248898234729)
(22.0, 0.0017661449434114994)
(23.0, 0.0016998086197867726)
(24.0, 0.0016422918814419257)
(25.0, 0.0015883890613058024)
(26.0, 0.0015364839171007722)
(27.0, 0.001489474136300491)
(28.0, 0.0014492391392005395)
(29.0, 0.0014060559916189719)
(30.0, 0.0013685442032374852)
(31.0, 0.0013328722333915653)
(32.0, 0.001299815950042941)
(33.0, 0.001267186162649541)
(34.0, 0.0012344729784013856)
(35.0, 0.0012048711462266345)
(36.0, 0.0011783656518479185)
(37.0, 0.0011501305196364975)
(38.0, 0.0011238363748485212)
(39.0, 0.0011009598706605988)
(40.0, 0.0010786742606203655)
(41.0, 0.0010590243683270895)
(42.0, 0.0010378025886313255)
(43.0, 0.0010180345113657248)
(44.0, 0.0009985088123339713)
(45.0, 0.0009843215080223653)
(46.0, 0.00096748426302795)
(47.0, 0.000953074358247776)
(48.0, 0.0009364996193797541)
(49.0, 0.0009216687235555145)
(50.0, 0.0009069939449411642)
(51.0, 0.0008925228132898198)
(52.0, 0.0008830055125061552)
(53.0, 0.0008695119660637906)
(54.0, 0.0008576873025128427)
(55.0, 0.0008441589701120336)
(56.0, 0.0008318673161180242)
(57.0, 0.0008215962528815138)
(58.0, 0.0008096357677810826)
(59.0, 0.0008006654187595442)
(60.0, 0.000790966317404241)
(61.0, 0.0007819159063587823)
(62.0, 0.000772659757332465)
(63.0, 0.0007638818181500793)
(64.0, 0.0007530915366446722)
(65.0, 0.000743920706603899)
(66.0, 0.0007356702698587498)
(67.0, 0.0007288836014014451)
(68.0, 0.0007201726450028739)
(69.0, 0.000711978755135012)
(70.0, 0.0007028780442210454)
(71.0, 0.0006965703937628012)
(72.0, 0.0006891545039708241)
(73.0, 0.0006817192554787833)
(74.0, 0.0006734419025879182)
(75.0, 0.0006653013952010555)
(76.0, 0.0006578911336282932)
(77.0, 0.0006501813238909568)
(78.0, 0.0006426388806251139)
(79.0, 0.0006372758221907121)
(80.0, 0.0006314610480313513)
(81.0, 0.0006258555146690144)
(82.0, 0.0006196911309749317)
(83.0, 0.0006144722618516417)
(84.0, 0.0006080588851947072)
(85.0, 0.00060211196188628)
(86.0, 0.0005962475782855449)
(87.0, 0.0005906362407555654)
(88.0, 0.0005854286368137111)
(89.0, 0.0005814335068209017)
(90.0, 0.000576333627043506)
(91.0, 0.0005709784562476772)
(92.0, 0.0005670567101777213)
(93.0, 0.0005616916678926618)
(94.0, 0.0005596520292040702)
(95.0, 0.0005560137288127581)
(96.0, 0.0005527918774116417)
(97.0, 0.0005485060271904401)
(98.0, 0.0005438254899908632)
(99.0, 0.000540786431039652)
(100.0, 0.0005378077582322296)
(101.0, 0.0005351837848754235)
(102.0, 0.000531263326471414)
(103.0, 0.0005273303332323907)
(104.0, 0.0005230525907736379)
(105.0, 0.0005196441314470575)
(106.0, 0.0005153925815110361)
(107.0, 0.0005118002395923668)
(108.0, 0.0005083112437960156)
(109.0, 0.0005047119897339889)
(110.0, 0.0005011832900642973)
(111.0, 0.0004980336757817484)
(112.0, 0.0004946880686676001)
(113.0, 0.0004909594777322817)
(114.0, 0.00048728980924735344)
(115.0, 0.0004847045724024461)
(116.0, 0.00048228826087517193)
(117.0, 0.0004812480207333965)
(118.0, 0.0004787411110772961)
(119.0, 0.000475493280758109)
(120.0, 0.0004727518729385685)
(121.0, 0.00046962289834545455)
(122.0, 0.0004671701621688267)
(123.0, 0.0004646075298384591)
(124.0, 0.0004616471856368772)
(125.0, 0.0004590809446435008)
(126.0, 0.00045637173218132703)
(127.0, 0.0004532514239322804)
(128.0, 0.0004501194973047075)
(129.0, 0.00044851795239288114)
(130.0, 0.00044645993018040835)
(131.0, 0.00044543298981705444)
(132.0, 0.0004429047955883036)
(133.0, 0.0004400218109257602)
(134.0, 0.0004382403189143159)
(135.0, 0.0004358977357759447)
(136.0, 0.00043509640676851297)
(137.0, 0.00043265833766308455)
(138.0, 0.0004301053886198869)
(139.0, 0.00042771957516922785)
(140.0, 0.000425433855776609)
(141.0, 0.00042274855663509774)
(142.0, 0.00042050817137587735)
(143.0, 0.0004182086130272531)
(144.0, 0.00041561411691214893)
(145.0, 0.000413029949547545)
(146.0, 0.00041094768608063506)
(147.0, 0.00040952004796216193)
(148.0, 0.00040743789018335836)
(149.0, 0.00040687054746877955)
(150.0, 0.0004056058437095184)
(151.0, 0.0004036621758585098)
(152.0, 0.0004014389664315409)
(153.0, 0.0003993685233710517)
(154.0, 0.0003972683030949127)
(155.0, 0.0003956507074976681)
(156.0, 0.0003943096254582175)
(157.0, 0.0003959672331639825)
(158.0, 0.0003948062597340352)
(159.0, 0.00039374804430162056)
(160.0, 0.00039328985358209163)
(161.0, 0.00039323466881138253)
(162.0, 0.0003916799819284082)
(163.0, 0.00038990545309030607)
(164.0, 0.0003884743398411185)
(165.0, 0.00038669407984875405)
(166.0, 0.00038535133144507677)
(167.0, 0.00038462902391898284)
(168.0, 0.00038290701789236395)
(169.0, 0.0003824549905137379)
(170.0, 0.000381117179578453)
(171.0, 0.0003793035496243729)
(172.0, 0.0003775098772306677)
(173.0, 0.00037642838297549067)
(174.0, 0.00037486497561052936)
(175.0, 0.0003749247066366877)
(176.0, 0.0003737269945731579)
(177.0, 0.00037280603554169843)
(178.0, 0.00037211732356499103)
(179.0, 0.0003704826300102936)
(180.0, 0.0003701928469649367)
(181.0, 0.00036902796654215774)
(182.0, 0.0003673399242743538)
(183.0, 0.0003664028988335278)
(184.0, 0.0003651363896149406)
(185.0, 0.00036395792533185653)
(186.0, 0.0003623556192789839)
(187.0, 0.0003609448630357076)
(188.0, 0.0003595193221188263)
(189.0, 0.00035834500626418734)
(190.0, 0.00035683356908008983)
(191.0, 0.0003555500142038173)
(192.0, 0.0003549649079485651)
(193.0, 0.000353834220355745)
(194.0, 0.00035307474041000077)
(195.0, 0.0003525009196541119)
(196.0, 0.00035187173015262713)
(197.0, 0.0003515599622530719)
(198.0, 0.0003507813454238941)
(199.0, 0.0003497098285911929)
(200.0, 0.00034896068286306524)
(201.0, 0.0003502949535070574)
(202.0, 0.0003497369867835242)
(203.0, 0.0003485934516805512)
(204.0, 0.00034759063265308985)
(205.0, 0.000347473408665945)
(206.0, 0.0003478787864916958)
(207.0, 0.0003476531403701917)
(208.0, 0.0003464160727845068)
(209.0, 0.00034550082551975823)
(210.0, 0.00034628211829080706)
(211.0, 0.00034551371716372943)
(212.0, 0.00034484630702677726)
(213.0, 0.0003441299803246452)
(214.0, 0.0003432186400116678)
(215.0, 0.00034265867609682807)
(216.0, 0.0003425113458660491)
(217.0, 0.00034271886723018295)
(218.0, 0.00034219432452260024)
(219.0, 0.0003410630222641148)
(220.0, 0.0003415312298614666)
(221.0, 0.0003406041378406979)
(222.0, 0.0003401170247309034)
(223.0, 0.00034020976749264144)
(224.0, 0.00033960870514884777)
(225.0, 0.00033857066307514536)
(226.0, 0.0003379479278298886)
(227.0, 0.00033690953090351585)
(228.0, 0.00033633173896848367)
(229.0, 0.0003358045746035656)
(230.0, 0.00033489262185420126)
(231.0, 0.0003341721716601767)
(232.0, 0.0003335526831788499)
(233.0, 0.00033284356225422266)
(234.0, 0.0003321813659186621)
(235.0, 0.00033156402115494944)
(236.0, 0.00033127589891639674)
(237.0, 0.0003309497960942384)
(238.0, 0.00033045684628292196)
(239.0, 0.0003307482074093607)
(240.0, 0.00033094335669213735)
(241.0, 0.00033079884254108)
(242.0, 0.0003302852707306461)
(243.0, 0.00033025276708133027)
(244.0, 0.00032950638601328603)
(245.0, 0.0003288689487992241)
(246.0, 0.00032909039016382506)
(247.0, 0.0003284400424118461)
(248.0, 0.000327876526743921)
(249.0, 0.0003271834489449745)
(250.0, 0.00032655405862395395)
(251.0, 0.0003266948613782814)
(252.0, 0.000326934705469718)
(253.0, 0.000326505162276313)
(254.0, 0.0003266006630670124)
(255.0, 0.00032720156606556725)
(256.0, 0.0003270400283745773)
(257.0, 0.0003274615025822096)
(258.0, 0.00032712865274232253)
(259.0, 0.00032667217122578205)
(260.0, 0.00032659811803289264)
(261.0, 0.00032599096198039195)
(262.0, 0.0003251355982170664)
(263.0, 0.00032434880692670316)
(264.0, 0.0003236418309904294)
(265.0, 0.0003227691473916052)
(266.0, 0.00032190128838610957)
(267.0, 0.00032116199152807556)
(268.0, 0.0003207423389381088)
(269.0, 0.00032090132214342214)
(270.0, 0.0003203852619246213)
(271.0, 0.00032009890053731794)
(272.0, 0.00031976185991476705)
(273.0, 0.0003200853463733564)
(274.0, 0.00031955610813584525)
(275.0, 0.0003191879664813798)
(276.0, 0.00031911421149261786)
(277.0, 0.0003186435434476419)
(278.0, 0.00031844668086695966)
(279.0, 0.0003197559315760169)
(280.0, 0.0003195291890179237)
(281.0, 0.00031985614385120545)
(282.0, 0.00031967531938424215)
(283.0, 0.0003191882492611359)
(284.0, 0.00031859254426169764)
(285.0, 0.00031817920969557804)
(286.0, 0.00031891659297926224)
(287.0, 0.0003187178103455902)
(288.0, 0.00031830235807221377)
(289.0, 0.00031858136352464346)
(290.0, 0.00031877341714930653)
(291.0, 0.0003184865723217024)
(292.0, 0.0003184562879858981)
(293.0, 0.00031807553160218157)
(294.0, 0.00031763336885508515)
(295.0, 0.00031762035191270493)
(296.0, 0.00031721619979361193)
(297.0, 0.00031666859313002197)
(298.0, 0.00031620250105574146)
(299.0, 0.0003161632971094595)
(300.0, 0.000316215114581588)
(301.0, 0.0003160135551938469)
(302.0, 0.0003157419995605203)
(303.0, 0.00031600265475086964)
(304.0, 0.0003161305433162492)
(305.0, 0.0003165629579915631)
(306.0, 0.00031746937262149217)
(307.0, 0.0003171097842285545)
(308.0, 0.00031755745744014815)
(309.0, 0.0003170940097422236)
(310.0, 0.00031671856033719425)
(311.0, 0.0003161472625390582)
(312.0, 0.00031621720284562727)
(313.0, 0.00031574040276747975)
(314.0, 0.00031622050829226974)
(315.0, 0.00031631041825261905)
(316.0, 0.00031727935885027237)
(317.0, 0.00031739102596235465)
(318.0, 0.0003169598169340787)
(319.0, 0.00031698959229553466)
(320.0, 0.00031717515977350253)
(321.0, 0.0003170248827167741)
(322.0, 0.0003167964220758542)
(323.0, 0.0003163639057590454)
(324.0, 0.00031670596206646856)
(325.0, 0.00031702886818632385)
(326.0, 0.00031738522914222483)
(327.0, 0.00031756284167070445)
(328.0, 0.00031756045808856945)
(329.0, 0.00031723982290409456)
(330.0, 0.0003168716872278487)
(331.0, 0.00031722395891239106)
(332.0, 0.0003167919404697118)
(333.0, 0.0003165720720624653)
(334.0, 0.00031657704980596427)
(335.0, 0.00031748829197854653)
(336.0, 0.0003183056189966585)
(337.0, 0.0003183269763926026)
(338.0, 0.0003186642943978884)
(339.0, 0.0003191036324330332)
(340.0, 0.0003192300694406169)
(341.0, 0.00031960370253560647)
(342.0, 0.0003194538820496953)
(343.0, 0.0003195100537643114)
(344.0, 0.00031957235681268385)
(345.0, 0.00031932312818281125)
(346.0, 0.00031900616248669157)
(347.0, 0.00031928598754924945)
(348.0, 0.00032003094208865536)
(349.0, 0.0003197937865380005)
(350.0, 0.00031962911508558406)
(351.0, 0.00031943574408294074)
(352.0, 0.0003193913253630347)
(353.0, 0.0003190143021098599)
(354.0, 0.0003189578604026931)
(355.0, 0.0003188481254114843)
(356.0, 0.0003188400825180919)
(357.0, 0.00031861175835929724)
(358.0, 0.00031904899504375285)
(359.0, 0.00031968695541988076)
(360.0, 0.00031999152529928887)
(361.0, 0.0003199649507442177)
(362.0, 0.0003208774261889175)
(363.0, 0.0003209061217137701)
(364.0, 0.000320892862183227)
(365.0, 0.0003208180203692557)
(366.0, 0.00032062808569552044)
(367.0, 0.0003206737100537165)
(368.0, 0.0003209454619546094)
(369.0, 0.00032090944812749505)
(370.0, 0.00032099175308165126)
(371.0, 0.0003211025508793782)
(372.0, 0.0003218301149256914)
(373.0, 0.0003219170848254398)
(374.0, 0.0003217368420523298)
(375.0, 0.0003216226861370987)
(376.0, 0.00032180360800070686)
(377.0, 0.00032176838213753944)
(378.0, 0.00032159510207131097)
(379.0, 0.0003215944348343087)
(380.0, 0.0003213367840131628)
(381.0, 0.00032126910096304863)
(382.0, 0.0003211309886126612)
(383.0, 0.0003210254648278269)
(384.0, 0.00032105549748348463)
(385.0, 0.0003208006847375461)
(386.0, 0.0003208316590975106)
(387.0, 0.00032086459690538387)
(388.0, 0.00032098414181854314)
(389.0, 0.0003213469443450106)
(390.0, 0.00032141844365367957)
(391.0, 0.00032176609850043927)
(392.0, 0.0003218320592092789)
(393.0, 0.0003218891339915108)
(394.0, 0.000321893375621791)
(395.0, 0.00032208040727739966)
(396.0, 0.0003225710479889496)
(397.0, 0.0003233665546913952)
(398.0, 0.00032328519448772777)
(399.0, 0.00032374764178182613)
(400.0, 0.00032417822658333223)
(401.0, 0.00032439229677755095)
(402.0, 0.0003244211243261328)
(403.0, 0.00032457430301267636)
(404.0, 0.00032461251241671784)
(405.0, 0.0003248845459890949)
(406.0, 0.0003250672012109941)
(407.0, 0.0003249990626267985)
(408.0, 0.00032491030052352174)
(409.0, 0.0003247988651343233)
(410.0, 0.00032509670267137766)
(411.0, 0.00032502059501583774)
(412.0, 0.0003248180584627869)
(413.0, 0.000324638715319364)
(414.0, 0.00032517083489618843)
(415.0, 0.0003253472630486192)
(416.0, 0.0003262039955811915)
(417.0, 0.0003267119722072359)
(418.0, 0.00032775531522417255)
(419.0, 0.0003277269479818505)
(420.0, 0.0003278873049270714)
(421.0, 0.0003283019664816905)
(422.0, 0.00032826598169097634)
(423.0, 0.0003281381683951105)
(424.0, 0.0003286211120830774)
(425.0, 0.00032909583405012416)
(426.0, 0.00032943065636284463)
(427.0, 0.00032974899171580403)
(428.0, 0.0003300861797087636)
(429.0, 0.00033017469857897817)
(430.0, 0.00033144250706165307)
(431.0, 0.00033153046035241495)
(432.0, 0.00033150751853790894)
(433.0, 0.000331489545035956)
(434.0, 0.00033190134202343546)
(435.0, 0.00033264119049161)
(436.0, 0.00033252403779347576)
(437.0, 0.0003323643005096662)
(438.0, 0.0003322378922274486)
(439.0, 0.00033245754984301837)
(440.0, 0.0003323789027902304)
(441.0, 0.00033258023643201146)
(442.0, 0.00033253285770525965)
(443.0, 0.0003325572187022843)
(444.0, 0.0003327273753126757)
(445.0, 0.00033264071681029774)
(446.0, 0.0003325537113629548)
(447.0, 0.00033245204651640586)
(448.0, 0.0003324218379605607)
(449.0, 0.0003328316445564828)
(450.0, 0.0003332016423078122)
(451.0, 0.00033341908116605126)
(452.0, 0.0003337503226471963)
(453.0, 0.0003336936828554742)
(454.0, 0.0003339541231505508)
(455.0, 0.0003348806516781334)
(456.0, 0.00033494791811275514)
(457.0, 0.0003348616996913832)
(458.0, 0.0003349627693953808)
(459.0, 0.00033515951633946144)
(460.0, 0.0003357849563435457)
(461.0, 0.0003357509651371097)
(462.0, 0.0003359733571573105)
(463.0, 0.0003359360478243137)
(464.0, 0.0003362675055702062)
(465.0, 0.0003362063575923435)
(466.0, 0.00033663144069521664)
(467.0, 0.00033680318677805005)
(468.0, 0.0003368535092854169)
(469.0, 0.0003371035342803313)
(470.0, 0.0003372024338841862)
(471.0, 0.0003371464872476962)
(472.0, 0.00033704181513768706)
(473.0, 0.00033692642796085976)
(474.0, 0.00033680729513311337)
(475.0, 0.00033691749837615236)
(476.0, 0.0003370521895746407)
(477.0, 0.00033726383053154276)
(478.0, 0.0003374849281279827)
(479.0, 0.000337730899183978)
(480.0, 0.0003377995271884955)
(481.0, 0.0003378247225506711)
(482.0, 0.00033799599113219775)
(483.0, 0.00033814768148607326)
(484.0, 0.00033818396887414924)
(485.0, 0.00033856341702013924)
(486.0, 0.00033873805105553913)
(487.0, 0.00033887739454753604)
(488.0, 0.0003390079922738324)
(489.0, 0.0003392933921990817)
(490.0, 0.0003397489245956096)
(491.0, 0.00034028111589006616)
(492.0, 0.00034120141174515985)
(493.0, 0.0003416519473184449)
(494.0, 0.00034197624379791596)
(495.0, 0.0003421441469006902)
(496.0, 0.0003424157844922331)
(497.0, 0.00034246382473807714)
(498.0, 0.00034238187400200743)
(499.0, 0.0003423116354948414)
(500.0, 0.0003428695771089196)
(501.0, 0.0003429011754748148)
(502.0, 0.00034309547237543425)
(503.0, 0.00034309937548944106)
(504.0, 0.0003430610595866971)
(505.0, 0.0003431795162759087)
(506.0, 0.00034320637581686106)
(507.0, 0.0003431948535882123)
(508.0, 0.00034359248513424537)
(509.0, 0.00034372294488787847)
(510.0, 0.0003440075609347693)
(511.0, 0.00034416671451429254)
(512.0, 0.0003441673548062796)
(513.0, 0.0003447009437040194)
(514.0, 0.00034478921254782447)
(515.0, 0.0003451609633727987)
(516.0, 0.00034539780978482703)
(517.0, 0.00034555186701675953)
(518.0, 0.00034571020830172336)
(519.0, 0.00034596091348808094)
(520.0, 0.000346222652796345)
(521.0, 0.0003466015807766785)
(522.0, 0.00034662881367230496)
(523.0, 0.0003466489016633118)
(524.0, 0.0003467379282388837)
(525.0, 0.0003470778530894873)
(526.0, 0.0003476614625176438)
(527.0, 0.00034780759185844973)
(528.0, 0.00034793289157654763)
(529.0, 0.0003481997814762193)
(530.0, 0.00034818874574809585)
(531.0, 0.00034831122302731305)
(532.0, 0.00034837423393576516)
(533.0, 0.0003484360106024793)
(534.0, 0.0003486062409516965)
(535.0, 0.00034854894349822574)
(536.0, 0.0003484747555996543)
(537.0, 0.000348536358138592)
(538.0, 0.00034865680621808045)
(539.0, 0.0003487892684402737)
(540.0, 0.0003487788240034993)
(541.0, 0.00034891597225707383)
(542.0, 0.0003498134236101301)
(543.0, 0.00034992722662704123)
(544.0, 0.0003499347445347708)
(545.0, 0.00035011497222205086)
(546.0, 0.0003505621566071528)
(547.0, 0.00035071976959618337)
(548.0, 0.00035071123015621735)
(549.0, 0.0003506633995549369)
(550.0, 0.0003506037624932603)
(551.0, 0.00035055192355863717)
(552.0, 0.0003504672119558308)
(553.0, 0.0003504167466924014)
(554.0, 0.0003503705939271985)
(555.0, 0.0003502977329440432)
(556.0, 0.000350321265009089)
(557.0, 0.00035058147820501707)
(558.0, 0.0003512545811097856)
(559.0, 0.00035133376676843776)
(560.0, 0.00035146974669819013)
(561.0, 0.00035144938057367494)
(562.0, 0.0003518859136001003)
(563.0, 0.00035223021949802596)
(564.0, 0.0003523325520783997)
(565.0, 0.0003523174754244618)
(566.0, 0.00035240069850281885)
(567.0, 0.0003523767126447354)
(568.0, 0.000352397893295195)
(569.0, 0.0003523405541941941)
(570.0, 0.0003524141612703544)
(571.0, 0.0003526163497813467)
(572.0, 0.0003527778916946732)
(573.0, 0.0003528961970159498)
(574.0, 0.0003528665327185864)
(575.0, 0.00035296201652601863)
(576.0, 0.00035311639731576617)
(577.0, 0.0003535484728223415)
(578.0, 0.0003540608408151225)
(579.0, 0.00035427809622686136)
(580.0, 0.0003543191512316952)
(581.0, 0.0003542555978175479)
(582.0, 0.0003542965223959696)
(583.0, 0.0003542947913155432)
(584.0, 0.0003546983160119245)
(585.0, 0.00035489710015468176)
(586.0, 0.00035502488566256825)
(587.0, 0.000355245242340988)
(588.0, 0.0003552069683750294)
(589.0, 0.0003552599142373181)
(590.0, 0.00035526674211556987)
(591.0, 0.0003552208887877066)
(592.0, 0.0003551404900306351)
(593.0, 0.0003550547361090344)
(594.0, 0.00035500724072375355)
(595.0, 0.0003553776098829018)
(596.0, 0.00035559654520997647)
(597.0, 0.00035573998004356636)
(598.0, 0.00035592758013953724)
(599.0, 0.00035603904948793057)
(600.0, 0.00035606860631535244)
(601.0, 0.0003560931914374975)
(602.0, 0.00035624115869322347)
(603.0, 0.00035624150102894113)
(604.0, 0.0003563668501950288)
(605.0, 0.0003566645819319139)
(606.0, 0.0003567004098244661)
(607.0, 0.0003568114541363343)
(608.0, 0.0003570121371827452)
(609.0, 0.0003570356550431079)
(610.0, 0.0003573369932837957)
(611.0, 0.0003575246400684827)
(612.0, 0.0003575023027206057)
(613.0, 0.0003576329135985075)
(614.0, 0.00035789789311305273)
(615.0, 0.0003579746565360578)
(616.0, 0.0003580442701782616)
(617.0, 0.00035799763882478374)
(618.0, 0.00035817322407036566)
(619.0, 0.00035832915154540205)
(620.0, 0.0003583267915282931)
(621.0, 0.0003582834204248056)
(622.0, 0.00035828870427762055)
(623.0, 0.0003585163777581219)
(624.0, 0.00035852338513423437)
(625.0, 0.0003585497191546698)
(626.0, 0.0003585245835775115)
(627.0, 0.00035868531895862755)
(628.0, 0.0003587123739733222)
(629.0, 0.00035874829134636813)
(630.0, 0.00035875563264405335)
(631.0, 0.0003588725587671297)
(632.0, 0.000359110257876906)
(633.0, 0.0003590989951150444)
(634.0, 0.0003591293480249923)
(635.0, 0.0003591225654963238)
(636.0, 0.0003593224220671115)
(637.0, 0.00035929030064978183)
(638.0, 0.00035930422233656145)
(639.0, 0.00035928861966513537)
(640.0, 0.0003594458963475485)
(641.0, 0.0003594318456584284)
(642.0, 0.0003595922208328168)
(643.0, 0.00035981501369815853)
(644.0, 0.0003598221045414536)
(645.0, 0.0003599348616573402)
(646.0, 0.0003598665462924721)
(647.0, 0.00035989147567632487)
(648.0, 0.0003601988457285331)
(649.0, 0.0003602101821057471)
(650.0, 0.0003603587473577271)
(651.0, 0.0003606310832271934)
(652.0, 0.00036079110699586866)
(653.0, 0.0003607914865890758)
(654.0, 0.00036081907910799426)
(655.0, 0.0003609705767065138)
(656.0, 0.0003612503981549399)
(657.0, 0.00036130956802342873)
(658.0, 0.0003616222915339865)
(659.0, 0.0003619179633085517)
(660.0, 0.00036201646010527777)
(661.0, 0.0003621244433785252)
(662.0, 0.0003620866948297239)
(663.0, 0.00036202764143789966)
(664.0, 0.00036203680504632056)
(665.0, 0.0003620604713673639)
(666.0, 0.0003620653045894434)
(667.0, 0.00036205554489973483)
(668.0, 0.0003621858460425725)
(669.0, 0.00036268547139512396)
(670.0, 0.00036265419131974093)
(671.0, 0.00036262533889315664)
(672.0, 0.0003627778423988376)
(673.0, 0.00036281734400220295)
(674.0, 0.000362829030577501)
(675.0, 0.0003630691417854897)
(676.0, 0.00036316269431756816)
(677.0, 0.0003631553761695894)
(678.0, 0.00036312755508000337)
(679.0, 0.000363127500778807)
(680.0, 0.00036321609497857397)
(681.0, 0.0003632854271180685)
(682.0, 0.00036332364858857795)
(683.0, 0.00036333418730004867)
(684.0, 0.0003632753968645548)
(685.0, 0.0003632259776850108)
(686.0, 0.0003632514101628919)
(687.0, 0.000363266456491243)
(688.0, 0.00036329554412686)
(689.0, 0.0003634402899442466)
(690.0, 0.00036351619170373864)
(691.0, 0.0003634539891693219)
(692.0, 0.0003634556377437681)
(693.0, 0.0003636192767762003)
(694.0, 0.00036376840144793044)
(695.0, 0.0003638519009362513)
(696.0, 0.0003642333311161148)
(697.0, 0.0003645334529199793)
(698.0, 0.00036490991484657974)
(699.0, 0.00036490709585893037)
(700.0, 0.0003649949023070189)
(701.0, 0.00036521872618619055)
(702.0, 0.00036531543165003566)
(703.0, 0.0003652981740002828)
(704.0, 0.0003652295339616483)
(705.0, 0.0003652727069963889)
(706.0, 0.00036528782081883527)
(707.0, 0.0003653644332566353)
(708.0, 0.00036556800744452436)
(709.0, 0.0003655444716782922)
(710.0, 0.00036550921439053156)
(711.0, 0.00036545417855649335)
(712.0, 0.0003654266240397256)
(713.0, 0.00036553314422650105)
(714.0, 0.00036568080134660383)
(715.0, 0.0003657180293865837)
(716.0, 0.00036581555774475573)
(717.0, 0.000365771821167555)
(718.0, 0.00036575084367295135)
(719.0, 0.00036573770122517687)
(720.0, 0.0003658692035574359)
(721.0, 0.0003658297233004827)
(722.0, 0.00036610975381467034)
(723.0, 0.0003662086327099891)
(724.0, 0.00036616567025287214)
(725.0, 0.0003662058338837202)
(726.0, 0.0003662535706246309)
(727.0, 0.00036648505856231087)
(728.0, 0.00036672788250750106)
(729.0, 0.00036691553969024377)
(730.0, 0.0003670876542956225)
(731.0, 0.00036715792237268133)
(732.0, 0.0003671207628411898)
(733.0, 0.0003670721606944518)
(734.0, 0.00036702205308585944)
(735.0, 0.0003670797655053922)
(736.0, 0.0003671337066875829)
(737.0, 0.00036706321202129775)
(738.0, 0.00036708875745136905)
(739.0, 0.00036714972627527933)
(740.0, 0.00036724871867267755)
(741.0, 0.0003672528659269205)
(742.0, 0.00036729805764267905)
(743.0, 0.00036727371444094764)
(744.0, 0.000367460513597125)
(745.0, 0.00036751487027841606)
(746.0, 0.000367779156500027)
(747.0, 0.0003678786610508904)
(748.0, 0.00036787418499357083)
(749.0, 0.00036801074554021625)
(750.0, 0.00036804693924713733)
(751.0, 0.0003680877914064712)
(752.0, 0.00036804727169886895)
(753.0, 0.0003680320119887547)
(754.0, 0.0003680844700456368)
(755.0, 0.0003680244973964925)
(756.0, 0.0003679447506439173)
(757.0, 0.0003678663404245692)
(758.0, 0.0003680047885177916)
(759.0, 0.00036798745169347463)
(760.0, 0.00036795214089240804)
(761.0, 0.0003681297757957171)
(762.0, 0.00036816871734242807)
(763.0, 0.0003683443756929372)
(764.0, 0.00036843329970942355)
(765.0, 0.0003686816568791061)
(766.0, 0.000368678686946132)
(767.0, 0.00036867466779823683)
(768.0, 0.00036862745002582743)
(769.0, 0.0003685991914064778)
(770.0, 0.0003686658142317923)
(771.0, 0.0003687468463555665)
(772.0, 0.000368735532275416)
(773.0, 0.00036877638196914974)
(774.0, 0.0003688608463737434)
(775.0, 0.0003688315025794781)
(776.0, 0.00036877487364990133)
(777.0, 0.00036876961573067675)
(778.0, 0.0003688084253064583)
(779.0, 0.00036887809117343285)
(780.0, 0.0003689330529034458)
(781.0, 0.0003690243478335366)
(782.0, 0.00036913355692830805)
(783.0, 0.00036910861524596294)
(784.0, 0.000369137890980396)
(785.0, 0.0003693817248722127)
(786.0, 0.0003694054443139768)
(787.0, 0.00036946286777605314)
(788.0, 0.00036954702633183934)
(789.0, 0.0003695427280766651)
(790.0, 0.0003696562482402011)
(791.0, 0.00036979338330798685)
(792.0, 0.0003700379297296678)
(793.0, 0.0003700046156378505)
(794.0, 0.00037013501508089547)
(795.0, 0.00037039085941671857)
(796.0, 0.0003704478200543099)
(797.0, 0.0003704430490449235)
(798.0, 0.0003703764299571159)
(799.0, 0.00037046115673325267)
(800.0, 0.00037064315817900156)
(801.0, 0.00037094235499456583)
(802.0, 0.00037094437721242466)
(803.0, 0.0003710025295477319)
(804.0, 0.0003710587897106665)
(805.0, 0.000371077486739694)
(806.0, 0.0003711649404243058)
(807.0, 0.00037120940273621775)
(808.0, 0.00037116935260744175)
(809.0, 0.0003711007588532436)
(810.0, 0.0003710539894087252)
(811.0, 0.0003710866951446701)
(812.0, 0.00037114336043028864)
(813.0, 0.00037114825790530976)
(814.0, 0.0003710725788609622)
(815.0, 0.00037121207619811547)
(816.0, 0.0003714800078331195)
(817.0, 0.00037165537938643246)
(818.0, 0.00037160737513428565)
(819.0, 0.00037153197066316625)
(820.0, 0.0003714513581826529)
(821.0, 0.00037153436081897493)
(822.0, 0.0003714669675802274)
(823.0, 0.0003714047657691429)
(824.0, 0.0003714320780534534)
(825.0, 0.00037137402134694363)
(826.0, 0.0003713307132426504)
(827.0, 0.00037134880764642285)
(828.0, 0.0003715099747760009)
(829.0, 0.0003715107111659906)
(830.0, 0.0003716185087744184)
(831.0, 0.00037157194484740004)
(832.0, 0.00037150306482707223)
(833.0, 0.00037146523025821145)
(834.0, 0.0003714231971509278)
(835.0, 0.00037135034234233607)
(836.0, 0.00037135657267038)
(837.0, 0.00037150312956323186)
(838.0, 0.00037149573641672025)
(839.0, 0.0003716377156302318)
(840.0, 0.00037171667871571917)
(841.0, 0.00037183358819944636)
(842.0, 0.00037192351033240694)
(843.0, 0.00037199431869565006)
(844.0, 0.00037201850074665584)
(845.0, 0.0003721740302445525)
(846.0, 0.00037222059930135543)
(847.0, 0.00037243303301852344)
(848.0, 0.00037247980286962223)
(849.0, 0.00037269430114124)
(850.0, 0.0003727096866935724)
(851.0, 0.0003727664696820228)
(852.0, 0.0003727826797179039)
(853.0, 0.00037272423169329113)
(854.0, 0.00037286634201302843)
(855.0, 0.0003730723200036573)
(856.0, 0.0003731181261845252)
(857.0, 0.00037323215494269624)
(858.0, 0.0003731815772088051)
(859.0, 0.00037317663217710864)
(860.0, 0.00037312441470858747)
(861.0, 0.0003730905383727256)
(862.0, 0.0003731363172572777)
(863.0, 0.00037319906801274436)
(864.0, 0.0003732545580004088)
(865.0, 0.0003732693303156304)
(866.0, 0.0003732256253574587)
(867.0, 0.00037323825259942653)
(868.0, 0.0003734288253056941)
(869.0, 0.0003734629976663873)
(870.0, 0.0003735919059465572)
(871.0, 0.0003735672222917493)
(872.0, 0.00037356552073064016)
(873.0, 0.000373545565692331)
(874.0, 0.00037355902870072233)
(875.0, 0.0003735780809269352)
(876.0, 0.00037380014579991444)
(877.0, 0.000373845057365498)
(878.0, 0.000373920309223379)
(879.0, 0.00037386219465869333)
(880.0, 0.00037380679385120815)
(881.0, 0.00037381977760331714)
(882.0, 0.00037376105495935896)
(883.0, 0.00037376009177191006)
(884.0, 0.00037402267193113617)
(885.0, 0.000374148172834013)
(886.0, 0.00037428871896323743)
(887.0, 0.0003743287530951242)
(888.0, 0.0003744427192352143)
(889.0, 0.00037451025706335903)
(890.0, 0.0003744665770407478)
(891.0, 0.0003744761920948009)
(892.0, 0.00037441898145720273)
(893.0, 0.0003744952294658489)
(894.0, 0.00037454800376381694)
(895.0, 0.00037458560084568693)
(896.0, 0.00037475569860992344)
(897.0, 0.00037482166659355467)
(898.0, 0.0003748882200097484)
(899.0, 0.0003749730279019123)
(900.0, 0.00037492291093313434)
(901.0, 0.00037491422303739667)
(902.0, 0.00037516653205493404)
(903.0, 0.00037547204875276497)
(904.0, 0.00037553715536362947)
(905.0, 0.000375530071579794)
(906.0, 0.0003755283075172494)
(907.0, 0.00037556050575055465)
(908.0, 0.0003756103284863133)
(909.0, 0.00037561868043772405)
(910.0, 0.00037556732143957005)
(911.0, 0.000375524370114157)
(912.0, 0.00037548323909950546)
(913.0, 0.00037563107713284104)
(914.0, 0.0003756013708669909)
(915.0, 0.00037553462530457766)
(916.0, 0.00037552321344946313)
(917.0, 0.00037564204015565135)
(918.0, 0.00037570450575768165)
(919.0, 0.00037575579299952306)
(920.0, 0.00037574783343118025)
(921.0, 0.00037587702989946647)
(922.0, 0.0003760079772525052)
(923.0, 0.0003760526648869654)
(924.0, 0.0003760559646423296)
(925.0, 0.00037608012611329607)
(926.0, 0.00037619668463141534)
(927.0, 0.0003762495663074155)
(928.0, 0.0003762394298804556)
(929.0, 0.0003762872472958101)
(930.0, 0.0003762782224215161)
(931.0, 0.00037632067994920716)
(932.0, 0.0003763464897464474)
(933.0, 0.00037644960227725183)
(934.0, 0.00037655182529071324)
(935.0, 0.00037662679715254766)
(936.0, 0.00037688712725086155)
(937.0, 0.00037708378298787116)
(938.0, 0.00037703068644898775)
(939.0, 0.000376970535102348)
(940.0, 0.0003769459105680438)
(941.0, 0.00037696744179055436)
(942.0, 0.00037715933565336124)
(943.0, 0.00037713534907903533)
(944.0, 0.00037726430859715275)
(945.0, 0.0003773669303460283)
(946.0, 0.00037748661589084436)
(947.0, 0.0003776451170607403)
(948.0, 0.0003776133786071849)
(949.0, 0.0003776157552124939)
(950.0, 0.0003779339772805429)
(951.0, 0.000378133108513147)
(952.0, 0.00037815275392519135)
(953.0, 0.00037823444778317683)
(954.0, 0.0003781749178102039)
(955.0, 0.0003781421209866302)
(956.0, 0.00037815023903884693)
(957.0, 0.0003782023921987909)
(958.0, 0.00037814638866900984)
(959.0, 0.0003781475560703425)
(960.0, 0.00037810664627996375)
(961.0, 0.00037828601399624744)
(962.0, 0.00037851544530628014)
(963.0, 0.00037852047196127754)
(964.0, 0.0003784909000465028)
(965.0, 0.0003785129523156074)
(966.0, 0.0003785090719056601)
(967.0, 0.00037849195750664684)
(968.0, 0.0003785037626992705)
(969.0, 0.0003784930962594885)
(970.0, 0.00037843802285388267)
(971.0, 0.0003785070799787013)
(972.0, 0.00037859782522688915)
(973.0, 0.00037877336018202754)
(974.0, 0.0003788572646255126)
(975.0, 0.00037882565900222134)
(976.0, 0.0003787893665867329)
(977.0, 0.00037873986928308633)
(978.0, 0.0003786702327007557)
(979.0, 0.0003786582037577968)
(980.0, 0.00037865761876514857)
(981.0, 0.0003787006797220301)
(982.0, 0.0003787089955470541)
(983.0, 0.0003788516650992965)
(984.0, 0.0003788652810803671)
(985.0, 0.00037885669560847453)
(986.0, 0.00037887288465380023)
(987.0, 0.0003789013868043318)
(988.0, 0.00037895267751005863)
(989.0, 0.0003788778170653064)
(990.0, 0.0003789092622745044)
(991.0, 0.00037886483083122345)
(992.0, 0.00037881030626935773)
(993.0, 0.00037874502411268607)
(994.0, 0.0003787225782489868)
(995.0, 0.0003786541843285285)
(996.0, 0.00037867801615449037)
(997.0, 0.0003787603440537949)
(998.0, 0.0003787110625797072)
(999.0, 0.0003786386071803353)


==> data/FashionMNIST_train_loss_raw.txt <==
(0.0, 0.010437851402970502)
(1.0, 0.000749565168069581)
(2.0, 0.0002887578693222385)
(3.0, 0.00025824084078078903)
(4.0, 0.00016204182754577193)
(5.0, 9.813723007914049e-05)
(6.0, 8.8315524437395e-05)
(7.0, 5.599907250827652e-05)
(8.0, 2.6187918464506183e-05)
(9.0, 2.8858545256764792e-05)
(10.0, 4.579050110246149e-05)
(11.0, 3.34467666837935e-05)
(12.0, 0.00020580719678052532)
(13.0, 4.802060059066409e-05)
(14.0, 2.9286469784076475e-05)
(15.0, 2.75085487226176e-05)
(16.0, 2.4705353650313198e-05)
(17.0, 3.26742770706697e-05)
(18.0, 2.516848661231114e-05)
(19.0, 2.451699163849788e-05)
(20.0, 3.292219228639554e-05)
(21.0, 2.3771278707639656e-05)
(22.0, 2.41962588643996e-05)
(23.0, 2.4471693018896098e-05)
(24.0, 2.386804149304785e-05)
(25.0, 2.555435207990445e-05)
(26.0, 2.2835583282498053e-05)
(27.0, 2.5561097805994228e-05)
(28.0, 2.5448175316948134e-05)
(29.0, 2.4670822383016526e-05)
(30.0, 2.5702668181033485e-05)
(31.0, 2.5648424933677186e-05)
(32.0, 2.6694935739090623e-05)
(33.0, 2.769813504645031e-05)
(34.0, 2.584328223016729e-05)
(35.0, 2.7829962988092033e-05)
(36.0, 2.724223379165125e-05)
(37.0, 2.83621675096692e-05)
(38.0, 2.7090460495164112e-05)
(39.0, 2.6817517225112184e-05)
(40.0, 2.8741437208970103e-05)
(41.0, 2.7113071458491806e-05)
(42.0, 2.69794077873026e-05)
(43.0, 2.725607358030159e-05)
(44.0, 0.0006943818175814236)
(45.0, 0.00042405801084694557)
(46.0, 0.00010428331593447315)
(47.0, 4.7663931667572884e-05)
(48.0, 3.4771234286614716e-05)
(49.0, 5.8312456017936195e-05)
(50.0, 6.66824249787884e-05)
(51.0, 6.461779654879744e-05)
(52.0, 2.9830014379209995e-05)
(53.0, 2.8053705144472595e-05)
(54.0, 2.9779100515999093e-05)
(55.0, 3.2260539352821194e-05)
(56.0, 0.00012342534768337914)
(57.0, 0.0002508610302520071)
(58.0, 9.37301100880449e-05)
(59.0, 5.0979384344143786e-05)
(60.0, 3.177559494329955e-05)
(61.0, 2.8552679007270464e-05)
(62.0, 3.1426706572479176e-05)
(63.0, 2.852415475036907e-05)
(64.0, 2.9172715810876296e-05)
(65.0, 3.055173879263934e-05)
(66.0, 3.166253417219149e-05)
(67.0, 3.2496109798736674e-05)
(68.0, 3.3462096628985215e-05)
(69.0, 3.25416255543684e-05)
(70.0, 3.267225680697926e-05)
(71.0, 3.387995822512859e-05)
(72.0, 3.248266448980967e-05)
(73.0, 3.381016147956023e-05)
(74.0, 3.4006541876510906e-05)
(75.0, 3.485179567932446e-05)
(76.0, 3.496528121555208e-05)
(77.0, 3.5633569091765414e-05)
(78.0, 3.5972431845964e-05)
(79.0, 3.696022744966635e-05)
(80.0, 3.754865329572831e-05)
(81.0, 3.846557180630541e-05)
(82.0, 3.847160980948168e-05)
(83.0, 3.94784916958694e-05)
(84.0, 4.0290944836561124e-05)
(85.0, 4.060622089508618e-05)
(86.0, 4.083066428742873e-05)
(87.0, 4.1538024149311736e-05)
(88.0, 4.2273345298649205e-05)
(89.0, 4.245776470534655e-05)
(90.0, 4.313164165193259e-05)
(91.0, 4.3471652437195495e-05)
(92.0, 4.416727031825874e-05)
(93.0, 4.47832557349615e-05)
(94.0, 4.5249465424254035e-05)
(95.0, 4.599915952824701e-05)
(96.0, 4.681837627787091e-05)
(97.0, 4.726759091596235e-05)
(98.0, 4.7836339276688945e-05)
(99.0, 4.902084762380761e-05)
(100.0, 0.0003862689700171413)
(101.0, 0.0019448317939233489)
(102.0, 0.0004966644416690075)
(103.0, 0.0008504298556910461)
(104.0, 0.0003277853271651826)
(105.0, 0.0002824953823238681)
(106.0, 6.552010408140476e-05)
(107.0, 6.059007155738819e-05)
(108.0, 5.8077677143349625e-05)
(109.0, 0.00012543989478761697)
(110.0, 0.00011297056257289946)
(111.0, 6.0976950097137575e-05)
(112.0, 5.722133735414698e-05)
(113.0, 5.728331243750663e-05)
(114.0, 5.7771470674819066e-05)
(115.0, 5.92405797364429e-05)
(116.0, 5.933273462135878e-05)
(117.0, 6.061143404878795e-05)
(118.0, 0.0004202389337035875)
(119.0, 0.00021749330739516558)
(120.0, 7.873962354835354e-05)
(121.0, 7.315801920988159e-05)
(122.0, 0.0006085671508412621)
(123.0, 0.00027345487851406744)
(124.0, 0.0001389091384124994)
(125.0, 0.00039555903015589604)
(126.0, 0.00033969269308229734)
(127.0, 0.000187566691564802)
(128.0, 0.00014783117027642825)
(129.0, 9.06542524880467e-05)
(130.0, 0.00026831630819863203)
(131.0, 9.642056689839452e-05)
(132.0, 8.378028229717762e-05)
(133.0, 8.748795834178917e-05)
(134.0, 0.00011581915131477543)
(135.0, 0.00014396471321646473)
(136.0, 0.0002235535924453746)
(137.0, 9.581400255640794e-05)
(138.0, 9.266017467523806e-05)
(139.0, 9.559088345053884e-05)
(140.0, 9.312871248440411e-05)
(141.0, 9.788272717174613e-05)
(142.0, 0.00010454034495951496)
(143.0, 0.0006270585880782972)
(144.0, 0.0004342154197496338)
(145.0, 0.00015953316181125995)
(146.0, 0.00024326666501802433)
(147.0, 0.00011977694773052532)
(148.0, 0.00011437026136201552)
(149.0, 0.0003352157851996032)
(150.0, 0.0001251922819477856)
(151.0, 0.00033706096895228134)
(152.0, 0.00022620317877148892)
(153.0, 0.0001272853191754916)
(154.0, 0.0001219824072096445)
(155.0, 0.00012149641540425862)
(156.0, 0.0001231277640175142)
(157.0, 0.0001257932944853619)
(158.0, 0.00012744997098691697)
(159.0, 0.0001290915396465506)
(160.0, 0.00013153649560368867)
(161.0, 0.00013451876996122857)
(162.0, 0.00013682441570762242)
(163.0, 0.00013899566836030278)
(164.0, 0.00014147883578120038)
(165.0, 0.00014436032550168646)
(166.0, 0.00014710553342667528)
(167.0, 0.00014956537132901658)
(168.0, 0.00015224921339217367)
(169.0, 0.00015506996509756366)
(170.0, 0.00015727484604477102)
(171.0, 0.00016342677330472865)
(172.0, 0.0001632045074759059)
(173.0, 0.00016530348101439766)
(174.0, 0.00017336253956125444)
(175.0, 0.00017674546272137688)
(176.0, 0.0001751885340951033)
(177.0, 0.00017617386193651482)
(178.0, 0.0001778538835968257)
(179.0, 0.00018014041434537666)
(180.0, 0.00018273404044194674)
(181.0, 0.00018537879127234968)
(182.0, 0.0001878806012513466)
(183.0, 0.00019016983399205466)
(184.0, 0.0001926757232335786)
(185.0, 0.00019515495417484394)
(186.0, 0.00019760917199071115)
(187.0, 0.00020038489615256127)
(188.0, 0.00020273549935698876)
(189.0, 0.0002051393862024674)
(190.0, 0.0002074119507192841)
(191.0, 0.00021028762352931447)
(192.0, 0.00021230390400607855)
(193.0, 0.00021461587467401996)
(194.0, 0.00021689544027894098)
(195.0, 0.00021916146632174475)
(196.0, 0.00022150377903887842)
(197.0, 0.0002235667573578624)
(198.0, 0.0002257998774159485)
(199.0, 0.000227584590715989)
(200.0, 0.00023001977195266762)
(201.0, 0.00023201502261098282)
(202.0, 0.00023410434984655765)
(203.0, 0.00023587265723030697)
(204.0, 0.00023805874307305575)
(205.0, 0.00023971218957802537)
(206.0, 0.0002423273456063018)
(207.0, 0.00024403008877630066)
(208.0, 0.000245556679519956)
(209.0, 0.037005409282685905)
(210.0, 0.01144661193785186)
(211.0, 0.004419108460464268)
(212.0, 0.0028645848889206336)
(213.0, 0.002240388270971986)
(214.0, 0.0021357536560937395)
(215.0, 0.0014829010288250975)
(216.0, 0.001697818490698472)
(217.0, 0.00144760800862852)
(218.0, 0.0013431910410250784)
(219.0, 0.0008680294993563364)
(220.0, 0.0007122076542114712)
(221.0, 0.0008989012360241479)
(222.0, 0.0007277364092859097)
(223.0, 0.0007364771629357312)
(224.0, 0.0006608046477727202)
(225.0, 0.0004580015150315733)
(226.0, 0.0006374276304591654)
(227.0, 0.0005245607371295755)
(228.0, 0.0006353415882251719)
(229.0, 0.0006811238165385623)
(230.0, 0.0006344257811637612)
(231.0, 0.00047273586053176364)
(232.0, 0.0006493439584593368)
(233.0, 0.0004368489318374051)
(234.0, 0.0006347545791386515)
(235.0, 0.0010005334975759094)
(236.0, 0.0005781647809442834)
(237.0, 0.0004064932089442244)
(238.0, 0.0005836054102147523)
(239.0, 0.0004558440924196257)
(240.0, 0.0004203816189014743)
(241.0, 0.00031771911004693527)
(242.0, 0.00041504640171491407)
(243.0, 0.0002914643875058565)
(244.0, 0.000377925774271592)
(245.0, 0.0008676253795488459)
(246.0, 0.0004241944731732544)
(247.0, 0.00046249825863613404)
(248.0, 0.0003263494527190287)
(249.0, 0.0002828788407282251)
(250.0, 0.00027183153314324905)
(251.0, 0.000678411638787072)
(252.0, 0.0008404641954475043)
(253.0, 0.0004473306584663482)
(254.0, 0.00031613236386229435)
(255.0, 0.00028492790760281374)
(256.0, 0.0002857233324529937)
(257.0, 0.00028342746957364434)
(258.0, 0.0005233666649870336)
(259.0, 0.0005846195219932363)
(260.0, 0.0003398566155567065)
(261.0, 0.0003003215865763382)
(262.0, 0.0002872749843931176)
(263.0, 0.00040029033629967965)
(264.0, 0.0002913656579847965)
(265.0, 0.00028962004953661026)
(266.0, 0.0002984853389744575)
(267.0, 0.00028585472331247013)
(268.0, 0.0002882596197126147)
(269.0, 0.0003018581907167378)
(270.0, 0.0005685488632969701)
(271.0, 0.00031419036189555866)
(272.0, 0.00030017107288337225)
(273.0, 0.00030103247561969626)
(274.0, 0.00033264694378201844)
(275.0, 0.0009425276653835168)
(276.0, 0.0008939123932873177)
(277.0, 0.000676642098532727)
(278.0, 0.0006568598538352591)
(279.0, 0.000627466840754088)
(280.0, 0.000670688462883441)
(281.0, 0.0005562500469734828)
(282.0, 0.0003220717463459278)
(283.0, 0.0003375194875501558)
(284.0, 0.0003085171855572197)
(285.0, 0.0003019388149189962)
(286.0, 0.0003635426008134571)
(287.0, 0.000539633585115234)
(288.0, 0.0005959605556339598)
(289.0, 0.0007425121150604393)
(290.0, 0.0005758647151733151)
(291.0, 0.00030227488729680894)
(292.0, 0.0002989249044489991)
(293.0, 0.00045396707594816567)
(294.0, 0.0003243451018899313)
(295.0, 0.0002990766373934606)
(296.0, 0.00029517467801347695)
(297.0, 0.0003944674708769044)
(298.0, 0.000337994461814459)
(299.0, 0.0003025893483392528)
(300.0, 0.00029488165243966586)
(301.0, 0.0002949931308065947)
(302.0, 0.0002964319588873201)
(303.0, 0.00029580219988074375)
(304.0, 0.0002966023728840499)
(305.0, 0.0003001310589721299)
(306.0, 0.00030055196951322543)
(307.0, 0.0002995738202435339)
(308.0, 0.0003026608098099311)
(309.0, 0.0003007660625138296)
(310.0, 0.00030196008161028736)
(311.0, 0.0003026278273343769)
(312.0, 0.00030347168182906433)
(313.0, 0.0003058783016983483)
(314.0, 0.0003037170983868866)
(315.0, 0.00030748432842441474)
(316.0, 0.00030303302479203406)
(317.0, 0.0018430419356271657)
(318.0, 0.0011716340682180757)
(319.0, 0.0005962171351276417)
(320.0, 0.0006009167710490302)
(321.0, 0.0006464653347198986)
(322.0, 0.0004740499052553414)
(323.0, 0.0005842529530298666)
(324.0, 0.00033304072121998027)
(325.0, 0.0003967390357890827)
(326.0, 0.0003372909201201625)
(327.0, 0.00039450000485496863)
(328.0, 0.00035552204507960275)
(329.0, 0.00031292562011796504)
(330.0, 0.0005148320767777757)
(331.0, 0.00031260325576867274)
(332.0, 0.0004896758962273359)
(333.0, 0.0003720022643205877)
(334.0, 0.00037761304490706033)
(335.0, 0.0003298967740892504)
(336.0, 0.00029750360707298684)
(337.0, 0.000293929921861133)
(338.0, 0.0003003570782000788)
(339.0, 0.0004959271130705269)
(340.0, 0.0003669371719732801)
(341.0, 0.00031543007873209653)
(342.0, 0.00029983129698094615)
(343.0, 0.0002974722763019988)
(344.0, 0.0002986356353836978)
(345.0, 0.0003010809619793605)
(346.0, 0.0003459372190294915)
(347.0, 0.0017300134860018953)
(348.0, 0.0006585925839628435)
(349.0, 0.000564302878606563)
(350.0, 0.0004230121457322429)
(351.0, 0.0002992709319537076)
(352.0, 0.0003052434270095048)
(353.0, 0.0003096235842139532)
(354.0, 0.0003259618845957323)
(355.0, 0.0003022030549388554)
(356.0, 0.00029583197347242705)
(357.0, 0.00041089803699312464)
(358.0, 0.00030120190754871117)
(359.0, 0.0003832142571739566)
(360.0, 0.0003187535354284506)
(361.0, 0.00030029202019397775)
(362.0, 0.0002976524602307373)
(363.0, 0.0003005309600301453)
(364.0, 0.0003214511560409481)
(365.0, 0.0003520434884738543)
(366.0, 0.00032851544497872935)
(367.0, 0.0014291286470247114)
(368.0, 0.0009304449094298224)
(369.0, 0.0003703761513496184)
(370.0, 0.00038973930947040807)
(371.0, 0.0004908279315558557)
(372.0, 0.0003397291348092895)
(373.0, 0.0002984833740927757)
(374.0, 0.00029552404723492346)
(375.0, 0.0009839988025562025)
(376.0, 0.00044328144029614667)
(377.0, 0.0003957860015081958)
(378.0, 0.00036672994076039514)
(379.0, 0.00041107019709530647)
(380.0, 0.0003167023630036662)
(381.0, 0.0003525858208174921)
(382.0, 0.0004599152605992575)
(383.0, 0.0003120084196173896)
(384.0, 0.00030298718936844834)
(385.0, 0.00030697570702271996)
(386.0, 0.00030010634385005565)
(387.0, 0.00030037561360881943)
(388.0, 0.0003019268655578375)
(389.0, 0.00030371222511216457)
(390.0, 0.0003030706057971757)
(391.0, 0.0003049492441231194)
(392.0, 0.00030305075499479874)
(393.0, 0.00032158829105130403)
(394.0, 0.0003198854916014621)
(395.0, 0.00030258978763296723)
(396.0, 0.00030482064897262165)
(397.0, 0.00032030795521747606)
(398.0, 0.0003195856119512031)
(399.0, 0.0003051069649941344)
(400.0, 0.0003697702714140551)
(401.0, 0.0003130241505140996)
(402.0, 0.000441129876820084)
(403.0, 0.0003920168434040876)
(404.0, 0.0008216800996993915)
(405.0, 0.0005272988508093274)
(406.0, 0.0003268602348935719)
(407.0, 0.00032016720275024476)
(408.0, 0.00030363602593588905)
(409.0, 0.0003517570801658365)
(410.0, 0.0003444348582818818)
(411.0, 0.00030300993848946266)
(412.0, 0.00032186017841355415)
(413.0, 0.0003065058529181963)
(414.0, 0.0004088400204419198)
(415.0, 0.0003043706293773049)
(416.0, 0.00030150400767198356)
(417.0, 0.0003008922855777698)
(418.0, 0.0003033233009244944)
(419.0, 0.00030754092915588594)
(420.0, 0.00030320327399143326)
(421.0, 0.00031953837033998)
(422.0, 0.0003278205149088644)
(423.0, 0.0003374954382092971)
(424.0, 0.0003202615786367693)
(425.0, 0.0003059877328471177)
(426.0, 0.0003026620120220046)
(427.0, 0.0005866913112481403)
(428.0, 0.0006458965859238583)
(429.0, 0.0003458116534136188)
(430.0, 0.0003009504319216387)
(431.0, 0.0006770136759668174)
(432.0, 0.00037657051149688056)
(433.0, 0.0003163142706382956)
(434.0, 0.00038936734983088594)
(435.0, 0.0003350618916999501)
(436.0, 0.0003448783984192862)
(437.0, 0.0003025668688639839)
(438.0, 0.00029741933083750756)
(439.0, 0.00029681108503415383)
(440.0, 0.00029809786363516766)
(441.0, 0.0002994431612085806)
(442.0, 0.0006400808411138928)
(443.0, 0.0004209499841239542)
(444.0, 0.0003111913374129635)
(445.0, 0.0003036584142440309)
(446.0, 0.00030866323827972845)
(447.0, 0.0004289091491830957)
(448.0, 0.00035324984821630246)
(449.0, 0.00036874973204217723)
(450.0, 0.00029905629593035224)
(451.0, 0.00029963104956799274)
(452.0, 0.0002997720616065666)
(453.0, 0.00029805327121876815)
(454.0, 0.00030346606391915877)
(455.0, 0.0003020298956051612)
(456.0, 0.000302141941496784)
(457.0, 0.0003029313871266846)
(458.0, 0.0003038596264365264)
(459.0, 0.0003078266756626992)
(460.0, 0.0003082572659636792)
(461.0, 0.00034978243253197777)
(462.0, 0.00035937799913928105)
(463.0, 0.001563428700891618)
(464.0, 0.00044450726403365244)
(465.0, 0.00038585877486277756)
(466.0, 0.00045235262988194917)
(467.0, 0.00032853749722469214)
(468.0, 0.00029647310386793927)
(469.0, 0.0002972314689700436)
(470.0, 0.000296110627350883)
(471.0, 0.00030427168344314664)
(472.0, 0.00031040795632482815)
(473.0, 0.0002984375374254365)
(474.0, 0.000308269501512504)
(475.0, 0.000324982071805817)
(476.0, 0.0004497454623576317)
(477.0, 0.0003730794528059454)
(478.0, 0.00030696562155046396)
(479.0, 0.00031142750318146223)
(480.0, 0.00029837238899846043)
(481.0, 0.00045028217144322413)
(482.0, 0.0003147029297269133)
(483.0, 0.0003047883561583491)
(484.0, 0.0004169293181795595)
(485.0, 0.00030719796153338643)
(486.0, 0.00032831823182666406)
(487.0, 0.0006622069246139632)
(488.0, 0.00044649815732617187)
(489.0, 0.0003027118180040668)
(490.0, 0.00030499423093373416)
(491.0, 0.00030776712213619013)
(492.0, 0.00029884233402136044)
(493.0, 0.0003001766048499152)
(494.0, 0.0003052069652580823)
(495.0, 0.0003250037596320224)
(496.0, 0.0003039811647787658)
(497.0, 0.00030549217011027323)
(498.0, 0.00030328159177731565)
(499.0, 0.00030146254889237194)
(500.0, 0.00030792694333363644)
(501.0, 0.00238988932799727)
(502.0, 0.0013853708420418457)
(503.0, 0.0008160499569812678)
(504.0, 0.000510925553071424)
(505.0, 0.00045323997918062675)
(506.0, 0.0004127949638427514)
(507.0, 0.00030253033286048117)
(508.0, 0.00030738248678350134)
(509.0, 0.0003658423506710519)
(510.0, 0.00029588625821062067)
(511.0, 0.00029492776658839715)
(512.0, 0.00029898270204440394)
(513.0, 0.00029751717244298797)
(514.0, 0.0005006011056566499)
(515.0, 0.0005788805524661389)
(516.0, 0.00046957706279841723)
(517.0, 0.0004495475022072514)
(518.0, 0.0004393107131666814)
(519.0, 0.0005773391316417987)
(520.0, 0.0003127351176375762)
(521.0, 0.00031076611378369457)
(522.0, 0.00029775588827916124)
(523.0, 0.0003023050575214637)
(524.0, 0.0003016664497066751)
(525.0, 0.00030004559569836903)
(526.0, 0.00037820513410449953)
(527.0, 0.00032536440099088044)
(528.0, 0.0003052924384818707)
(529.0, 0.0003032326632633041)
(530.0, 0.00034877203596938943)
(531.0, 0.0003101651721711581)
(532.0, 0.00030155054432375787)
(533.0, 0.0003046925643829103)
(534.0, 0.00030384516805155663)
(535.0, 0.000301592525977315)
(536.0, 0.0003035716446560338)
(537.0, 0.00030215744575402007)
(538.0, 0.0003084216919094802)
(539.0, 0.00030826190566150553)
(540.0, 0.000308926791125813)
(541.0, 0.0003047057000360985)
(542.0, 0.00030537518141811126)
(543.0, 0.00030491515843826544)
(544.0, 0.0003198587893345194)
(545.0, 0.00033560159139068495)
(546.0, 0.00030976027420932887)
(547.0, 0.0003191676570657784)
(548.0, 0.0004704606753642647)
(549.0, 0.00046730694275460817)
(550.0, 0.00047731464372999553)
(551.0, 0.00036421952282603923)
(552.0, 0.0003245425559570376)
(553.0, 0.00033722441873819625)
(554.0, 0.00031022208023410384)
(555.0, 0.0002973285304933675)
(556.0, 0.00029666593241600844)
(557.0, 0.0002992992329413199)
(558.0, 0.00030103252300670225)
(559.0, 0.00030825460955508565)
(560.0, 0.0003050878532300504)
(561.0, 0.0003008728434727726)
(562.0, 0.0003728793446933771)
(563.0, 0.0006354586410328236)
(564.0, 0.0005191205630106772)
(565.0, 0.0010973766814762105)
(566.0, 0.000324046296842643)
(567.0, 0.00032088937699042546)
(568.0, 0.000349409777758659)
(569.0, 0.00030836454417524685)
(570.0, 0.0003252086211214813)
(571.0, 0.00048230507505090477)
(572.0, 0.0003095187257246998)
(573.0, 0.00032983845996304264)
(574.0, 0.00030141681359093794)
(575.0, 0.0002976986646759682)
(576.0, 0.0003021922448558462)
(577.0, 0.0002983301927974352)
(578.0, 0.0003036517131492559)
(579.0, 0.0003038660643530739)
(580.0, 0.0003006957599726052)
(581.0, 0.0003091163270854049)
(582.0, 0.00030309916511237715)
(583.0, 0.0003023905273871178)
(584.0, 0.0003020350805644949)
(585.0, 0.00030221500840440043)
(586.0, 0.000304761823041874)
(587.0, 0.0003040228196982947)
(588.0, 0.000309353204156495)
(589.0, 0.0003048871923934541)
(590.0, 0.00030811682978294726)
(591.0, 0.0003047473659006576)
(592.0, 0.0003070281791146526)
(593.0, 0.00031133019900184253)
(594.0, 0.00030488029155187693)
(595.0, 0.0003065017962919819)
(596.0, 0.0004810944977405473)
(597.0, 0.00036977845730168477)
(598.0, 0.0006237222163084274)
(599.0, 0.000958210671132502)
(600.0, 0.0006680892285160546)
(601.0, 0.000484906091965719)
(602.0, 0.0002986722611861988)
(603.0, 0.00029681648491408164)
(604.0, 0.0003135661486611885)
(605.0, 0.00041825324869077874)
(606.0, 0.00031189301011896826)
(607.0, 0.0002977778173935337)
(608.0, 0.0002982274397340022)
(609.0, 0.00035010589349867665)
(610.0, 0.000311893927014003)
(611.0, 0.0002997715124894236)
(612.0, 0.00032102089981214167)
(613.0, 0.00031933739421188703)
(614.0, 0.0003011854824164293)
(615.0, 0.0003335373331872253)
(616.0, 0.00030290121839453396)
(617.0, 0.0003014931928627113)
(618.0, 0.00030019127927485725)
(619.0, 0.00030195518855988566)
(620.0, 0.00030125793640235136)
(621.0, 0.0003051735804282909)
(622.0, 0.00030755140280359005)
(623.0, 0.0003025036332054207)
(624.0, 0.0003022794348325055)
(625.0, 0.00033159146352042246)
(626.0, 0.00031579054036858276)
(627.0, 0.00030502154798800143)
(628.0, 0.00031080143314758397)
(629.0, 0.0003041433655252903)
(630.0, 0.0003028266097301554)
(631.0, 0.0003051958579180014)
(632.0, 0.00030241836470344826)
(633.0, 0.00030273477495628066)
(634.0, 0.0003034516876219159)
(635.0, 0.0003905547284033611)
(636.0, 0.000585999078133231)
(637.0, 0.0008820555199974447)
(638.0, 0.0007089124921595869)
(639.0, 0.00043448458888874447)
(640.0, 0.00036217938411113224)
(641.0, 0.00039635898938907997)
(642.0, 0.0008474001085085189)
(643.0, 0.0003986853417645917)
(644.0, 0.0002898443684292336)
(645.0, 0.00029560516906293254)
(646.0, 0.0004225821489504037)
(647.0, 0.00032240792382090614)
(648.0, 0.00030205380900376913)
(649.0, 0.0003087908344474645)
(650.0, 0.0002958107113830236)
(651.0, 0.00029483688801216584)
(652.0, 0.00029748411011846305)
(653.0, 0.0003032521706653568)
(654.0, 0.0003030786781301165)
(655.0, 0.0002991295064914908)
(656.0, 0.00029967781332914485)
(657.0, 0.00030301288133447303)
(658.0, 0.0003015382754423409)
(659.0, 0.00030246432512425457)
(660.0, 0.00030551812624952826)
(661.0, 0.00030485751046639925)
(662.0, 0.0003056914144360787)
(663.0, 0.0003041442242126641)
(664.0, 0.0003177671879579703)
(665.0, 0.00030803903176162677)
(666.0, 0.00030551245995761396)
(667.0, 0.0003038400354542427)
(668.0, 0.000306517285375426)
(669.0, 0.0003029493839901864)
(670.0, 0.0008607440508462281)
(671.0, 0.0010646349974583564)
(672.0, 0.0004901045354522972)
(673.0, 0.00034998511322415795)
(674.0, 0.00030190983198137366)
(675.0, 0.00030388337093341746)
(676.0, 0.0002960373997503223)
(677.0, 0.0004048625649794793)
(678.0, 0.0005239151358757662)
(679.0, 0.0004907746996549475)
(680.0, 0.0003157074583851549)
(681.0, 0.0003630799823689362)
(682.0, 0.00032190747164054494)
(683.0, 0.00029360400199388654)
(684.0, 0.0002926015266481962)
(685.0, 0.0005433445104346094)
(686.0, 0.00036441059693550836)
(687.0, 0.0003206340671202534)
(688.0, 0.00030308199285740493)
(689.0, 0.00030314675534768903)
(690.0, 0.00030717037147523946)
(691.0, 0.0003024427394102065)
(692.0, 0.0002974077805968272)
(693.0, 0.00029944827875647787)
(694.0, 0.0003010002005910979)
(695.0, 0.0002991278320262368)
(696.0, 0.000581986499322443)
(697.0, 0.000482364133066044)
(698.0, 0.00032715509898371546)
(699.0, 0.0003066453528013399)
(700.0, 0.00029979325516515563)
(701.0, 0.00030084164404214767)
(702.0, 0.0003004567462574834)
(703.0, 0.0003006075501181265)
(704.0, 0.0003026904019379877)
(705.0, 0.0003002447507226776)
(706.0, 0.0003014289767533127)
(707.0, 0.0003017330930009086)
(708.0, 0.0003054611300044637)
(709.0, 0.0007017894699506891)
(710.0, 0.0005517196319161508)
(711.0, 0.00041006207088024443)
(712.0, 0.000307096972112329)
(713.0, 0.00030424891131269373)
(714.0, 0.0003058716418961875)
(715.0, 0.00029537224003838166)
(716.0, 0.00029539549300391384)
(717.0, 0.0003276732531336383)
(718.0, 0.000835413614842189)
(719.0, 0.00032987541672833357)
(720.0, 0.0003691168589533394)
(721.0, 0.0005182605446963054)
(722.0, 0.00039266462066672486)
(723.0, 0.00030335092593211297)
(724.0, 0.0003061660059974489)
(725.0, 0.00042808907127413805)
(726.0, 0.0005037342925788835)
(727.0, 0.0003433633007658407)
(728.0, 0.00029953245623793424)
(729.0, 0.00029826097742109123)
(730.0, 0.0004206359157344708)
(731.0, 0.0005020593748473697)
(732.0, 0.00030490765860503237)
(733.0, 0.00029864542446950945)
(734.0, 0.00029684071546981635)
(735.0, 0.00029710217321323406)
(736.0, 0.00029910516934608645)
(737.0, 0.00031126666098681843)
(738.0, 0.00030218218251740415)
(739.0, 0.00030025124970751885)
(740.0, 0.00029992132930733805)
(741.0, 0.00030096638194010715)
(742.0, 0.00030088897184548405)
(743.0, 0.00030454364779373456)
(744.0, 0.0003018108762215632)
(745.0, 0.00030488361498543946)
(746.0, 0.0003026613027094187)
(747.0, 0.0003032724913577828)
(748.0, 0.00030511582225987)
(749.0, 0.00030666343672758236)
(750.0, 0.0003045474561667627)
(751.0, 0.00030516031368349033)
(752.0, 0.0003042293740605585)
(753.0, 0.0003190979019004422)
(754.0, 0.0003103772275305043)
(755.0, 0.00030399658682389965)
(756.0, 0.0012196225834797479)
(757.0, 0.0012632258718735818)
(758.0, 0.0005309000085446283)
(759.0, 0.000587893255914633)
(760.0, 0.0003608077075222953)
(761.0, 0.0003022583760967892)
(762.0, 0.0002936482370799232)
(763.0, 0.000292678929404674)
(764.0, 0.00038572482647310593)
(765.0, 0.0003908237816246513)
(766.0, 0.0003064503652216771)
(767.0, 0.00030872460258686834)
(768.0, 0.00030747205319985526)
(769.0, 0.0003083121010627693)
(770.0, 0.0003019608657968302)
(771.0, 0.00029903527326348564)
(772.0, 0.00029939952834795875)
(773.0, 0.0002985186979341774)
(774.0, 0.0003035354295409181)
(775.0, 0.00030110185318148864)
(776.0, 0.00030197655947771494)
(777.0, 0.00030151449574722757)
(778.0, 0.0003023564074990443)
(779.0, 0.00030210260344116)
(780.0, 0.0003025636413238115)
(781.0, 0.0003035414399794088)
(782.0, 0.0003088366438766034)
(783.0, 0.00031663519496985705)
(784.0, 0.00031004120838533866)
(785.0, 0.0010636092688983832)
(786.0, 0.0012448687453626886)
(787.0, 0.0006055990242723646)
(788.0, 0.0005525401996152125)
(789.0, 0.00031529636478994804)
(790.0, 0.00030892175927252753)
(791.0, 0.00029892176795157837)
(792.0, 0.0005196786241090466)
(793.0, 0.00036317113967031304)
(794.0, 0.00040183781917827827)
(795.0, 0.0003490384003201213)
(796.0, 0.0005527504982972024)
(797.0, 0.000334817531835049)
(798.0, 0.0002987804677353328)
(799.0, 0.0003323041752844444)
(800.0, 0.00030044096961824433)
(801.0, 0.00029680701659228175)
(802.0, 0.00029600002769575827)
(803.0, 0.0002974188579624503)
(804.0, 0.0002965016999982425)
(805.0, 0.00029766408298224304)
(806.0, 0.00029827560085214226)
(807.0, 0.00030392384229717444)
(808.0, 0.0003008966848580565)
(809.0, 0.0003001170206026962)
(810.0, 0.0003026165747238944)
(811.0, 0.00030208249505744595)
(812.0, 0.00030187948141247034)
(813.0, 0.00030464883177326276)
(814.0, 0.00030428636060434626)
(815.0, 0.0004049642516487143)
(816.0, 0.0004557853718347943)
(817.0, 0.0010007515273048964)
(818.0, 0.0005791462153399315)
(819.0, 0.00035794390888852824)
(820.0, 0.00031045344411932793)
(821.0, 0.0003010069281778211)
(822.0, 0.0002935691504056653)
(823.0, 0.00029902138663197146)
(824.0, 0.000298662955671724)
(825.0, 0.0002988501493948408)
(826.0, 0.00029812392449846223)
(827.0, 0.0003091110549389552)
(828.0, 0.00030284571054920903)
(829.0, 0.00029961539407033857)
(830.0, 0.0003002297739412747)
(831.0, 0.000300268310522183)
(832.0, 0.0003003819445625712)
(833.0, 0.00030222195004109037)
(834.0, 0.0003034473439374079)
(835.0, 0.0003020992227949393)
(836.0, 0.00030244332310369506)
(837.0, 0.00030451861812641576)
(838.0, 0.0003246425206496372)
(839.0, 0.0003290902299589565)
(840.0, 0.00031259056525484013)
(841.0, 0.0003033888369050418)
(842.0, 0.00030756851311964105)
(843.0, 0.00030222168027096963)
(844.0, 0.0003015323357734208)
(845.0, 0.0003011942579675641)
(846.0, 0.0003020288958761475)
(847.0, 0.0017901367165096519)
(848.0, 0.0318339077107067)
(849.0, 0.012920776343283554)
(850.0, 0.0051203216652437634)
(851.0, 0.0036033405601464882)
(852.0, 0.0031575489446966564)
(853.0, 0.0019048547099093692)
(854.0, 0.0018151154368270077)
(855.0, 0.001478214063641862)
(856.0, 0.0011954615803029484)
(857.0, 0.0018324827724116512)
(858.0, 0.000938300576292846)
(859.0, 0.0013106837891078053)
(860.0, 0.001186347146031972)
(861.0, 0.0008313251735391811)
(862.0, 0.0006203257135995147)
(863.0, 0.0006630731963340599)
(864.0, 0.000549898762952409)
(865.0, 0.0007495056521510666)
(866.0, 0.0013562759901168079)
(867.0, 0.0007791546140807386)
(868.0, 0.0005012902278954593)
(869.0, 0.0005264710817778578)
(870.0, 0.0006329386640448545)
(871.0, 0.000543551174558114)
(872.0, 0.000555761007972173)
(873.0, 0.0005204787660807045)
(874.0, 0.0004878794984856191)
(875.0, 0.0004927403988559436)
(876.0, 0.0007827356850114476)
(877.0, 0.00040182369760173955)
(878.0, 0.0005320666686723279)
(879.0, 0.00108796737378694)
(880.0, 0.0008628153224509512)
(881.0, 0.00046950368345993705)
(882.0, 0.0005361151637242804)
(883.0, 0.0006103728081718581)
(884.0, 0.0006807996553386777)
(885.0, 0.0004096060550252262)
(886.0, 0.0005099964324378958)
(887.0, 0.0003953630592958588)
(888.0, 0.00043317518977082183)
(889.0, 0.00031779973561732244)
(890.0, 0.0005915261002587808)
(891.0, 0.0006701459789262591)
(892.0, 0.0005308341005574275)
(893.0, 0.0004749824116344795)
(894.0, 0.0004780486205684292)
(895.0, 0.00034031150307860545)
(896.0, 0.0003845665737455233)
(897.0, 0.00032493952884633315)
(898.0, 0.0003612200775816559)
(899.0, 0.0003708648351349462)
(900.0, 0.0011029839581604968)
(901.0, 0.0009136805992422259)
(902.0, 0.0006740242526388895)
(903.0, 0.00039248019255375344)
(904.0, 0.00038528144230238267)
(905.0, 0.0007542127904553826)
(906.0, 0.000685566128952962)
(907.0, 0.00042737682243514585)
(908.0, 0.0003423793747589295)
(909.0, 0.00043749760957753175)
(910.0, 0.0005305513556007869)
(911.0, 0.0004472775112650492)
(912.0, 0.00037328544225539756)
(913.0, 0.00037445225511601945)
(914.0, 0.000376812479002043)
(915.0, 0.00032572591384777275)
(916.0, 0.0004285797944419786)
(917.0, 0.00037671169828281255)
(918.0, 0.0005070715885197457)
(919.0, 0.00039191651018734416)
(920.0, 0.0005346291262455459)
(921.0, 0.0005022589878216943)
(922.0, 0.00047745844003501645)
(923.0, 0.00041116355957152945)
(924.0, 0.00041036710986851627)
(925.0, 0.0003312923200478236)
(926.0, 0.00046942898114092456)
(927.0, 0.0019002028395925274)
(928.0, 0.0012104907370337611)
(929.0, 0.00048362408701477683)
(930.0, 0.0007145394676595799)
(931.0, 0.00044144547602129925)
(932.0, 0.0005657550448235363)
(933.0, 0.000748192201817257)
(934.0, 0.0005329448059867893)
(935.0, 0.0004424093343152338)
(936.0, 0.00034367720572612225)
(937.0, 0.0003913231157950468)
(938.0, 0.0003216807438462622)
(939.0, 0.0003215433922984327)
(940.0, 0.00029946359956008184)
(941.0, 0.00030594670241619024)
(942.0, 0.0003204593830692192)
(943.0, 0.00032941159470361046)
(944.0, 0.00030509438902999344)
(945.0, 0.0005692937255898713)
(946.0, 0.001247848072148955)
(947.0, 0.0005536465462830523)
(948.0, 0.0008389926358806685)
(949.0, 0.0005376558997379775)
(950.0, 0.0004395838643068002)
(951.0, 0.00033895660646490625)
(952.0, 0.0003038287139398197)
(953.0, 0.0003015679657025438)
(954.0, 0.00029699214804782253)
(955.0, 0.0007000041157445018)
(956.0, 0.0005757365193920465)
(957.0, 0.0004999414876125291)
(958.0, 0.0004809323871661471)
(959.0, 0.00038055885875693115)
(960.0, 0.00031650643415140133)
(961.0, 0.00030099500381610653)
(962.0, 0.000679821051352729)
(963.0, 0.0006350132494440509)
(964.0, 0.0003786084588426046)
(965.0, 0.00030980436589059414)
(966.0, 0.00029925859180521855)
(967.0, 0.0003022113051285378)
(968.0, 0.0003089646680198976)
(969.0, 0.0003017296958127672)
(970.0, 0.00031579748237839877)
(971.0, 0.0003084651031332393)
(972.0, 0.00030889296003728785)
(973.0, 0.000300451134193219)
(974.0, 0.0003054759858930324)
(975.0, 0.0003041555385133172)
(976.0, 0.0005265715677275235)
(977.0, 0.000967850579913013)
(978.0, 0.0004006471567235998)
(979.0, 0.0005371983587924932)
(980.0, 0.0007812782355164313)
(981.0, 0.0007467939970869587)
(982.0, 0.0005162455335321127)
(983.0, 0.0003087632564537259)
(984.0, 0.000332391886642545)
(985.0, 0.00029983913237885694)
(986.0, 0.0002945657113306304)
(987.0, 0.0003180685422023058)
(988.0, 0.0003487452131827386)
(989.0, 0.00032105369025216496)
(990.0, 0.0003101227203788013)
(991.0, 0.00029707418801461975)
(992.0, 0.00030466403541529283)
(993.0, 0.00029940504165820015)
(994.0, 0.0002997872627610898)
(995.0, 0.0003172281598940921)
(996.0, 0.0005874687259266567)
(997.0, 0.0003715502088252678)
(998.0, 0.00038166506301500223)
(999.0, 0.0009347091963252005)


==> data/FashionMNIST_train_loss_raw_smoothed.txt <==
(0.0, 0.010437851402970502)
(1.0, 0.005593708285520042)
(2.0, 0.003825391480120774)
(3.0, 0.0029336038202857776)
(4.0, 0.002379291421737776)
(5.0, 0.0019990990564613367)
(6.0, 0.0017261299804579165)
(7.0, 0.0015173636169642116)
(8.0, 0.001351677428242022)
(9.0, 0.0012193955399434962)
(10.0, 0.0011127041727761295)
(11.0, 0.0010227660556017682)
(12.0, 0.0009599230664616726)
(13.0, 0.0008947871760423149)
(14.0, 0.0008370871289584324)
(15.0, 0.000786488467693694)
(16.0, 0.0007416776962793775)
(17.0, 0.0007022886174344493)
(18.0, 0.0006666507158122315)
(19.0, 0.0006345440296035448)
(20.0, 0.0006058953706836805)
(21.0, 0.0005794351846847695)
(22.0, 0.0005552943618230143)
(23.0, 0.0005331767506228426)
(24.0, 0.0005128044022576509)
(25.0, 0.000494064015712353)
(26.0, 0.00047661111080754353)
(27.0, 0.0004605021817717739)
(28.0, 0.0004455003194802282)
(29.0, 0.0004314726695769878)
(30.0, 0.0004183833146932473)
(31.0, 0.00040611034938826073)
(32.0, 0.00039461291261101315)
(33.0, 0.00038382130150617307)
(34.0, 0.0003735933580982872)
(35.0, 0.00036398881934522625)
(36.0, 0.0003548875602762107)
(37.0, 0.00034629478678235436)
(38.0, 0.0003381100604672982)
(39.0, 0.00033032774688624355)
(40.0, 0.0003229719832355783)
(41.0, 0.000315927723431362)
(42.0, 0.0003092079951605699)
(43.0, 0.0003027999969428366)
(44.0, 0.0003115018151792496)
(45.0, 0.00031394868899811256)
(46.0, 0.0003094877236137798)
(47.0, 0.00030403306128156716)
(48.0, 0.00029853792195513954)
(49.0, 0.0002937334126363955)
(50.0, 0.0002892814324862463)
(51.0, 0.0002849609779489877)
(52.0, 0.00028014718618352017)
(53.0, 0.0002754787883865008)
(54.0, 0.00027101152133430985)
(55.0, 0.0002667481109417833)
(56.0, 0.0002642336764986534)
(57.0, 0.0002640031136323319)
(58.0, 0.00026111713052141177)
(59.0, 0.0002576148347517906)
(60.0, 0.00025391255213197926)
(61.0, 0.0002502777154686775)
(62.0, 0.0002468038899306426)
(63.0, 0.00024339326906845082)
(64.0, 0.00024009756824910352)
(65.0, 0.0002369226314391571)
(66.0, 0.0002338590478978591)
(67.0, 0.00023089782821993082)
(68.0, 0.0002280364408055693)
(69.0, 0.00022524365773055215)
(70.0, 0.00022253138447810746)
(71.0, 0.00021991122578014942)
(72.0, 0.0002173437112419256)
(73.0, 0.00021486352813702877)
(74.0, 0.0002124521016535552)
(75.0, 0.0002101152555223153)
(76.0, 0.00020784058053131837)
(77.0, 0.0002056327983333754)
(78.0, 0.0002034851987575854)
(79.0, 0.0002014036366162364)
(80.0, 0.00019938073558758816)
(81.0, 0.00019741835554147496)
(82.0, 0.0001955033345085594)
(83.0, 0.0001936458959036464)
(84.0, 0.00019184172000873953)
(85.0, 0.0001900831676934645)
(86.0, 0.00018836762167730316)
(87.0, 0.000186699103523576)
(88.0, 0.00018507634219520604)
(89.0, 0.0001834916913342076)
(90.0, 0.00018194927320583097)
(91.0, 0.0001804440816757371)
(92.0, 0.0001789787396181298)
(93.0, 0.00017755112808745782)
(94.0, 0.00017615847900679253)
(95.0, 0.00017480265276222434)
(96.0, 0.00017348322723145782)
(97.0, 0.00017219531257517726)
(98.0, 0.00017093916132973798)
(99.0, 0.00016971997819267866)
(100.0, 0.00017186402761668325)
(101.0, 0.00018924606454125842)
(102.0, 0.0001922307089793919)
(103.0, 0.00019855954692854242)
(104.0, 0.00019979026864508186)
(105.0, 0.00020057050556657985)
(106.0, 0.00019930835228167167)
(107.0, 0.00019802392375644682)
(108.0, 0.0001967400132370606)
(109.0, 0.00019609183034206566)
(110.0, 0.00019534299009189298)
(111.0, 0.00019414329330622553)
(112.0, 0.0001929315945809859)
(113.0, 0.000191741697369201)
(114.0, 0.0001905767388762064)
(115.0, 0.00018944453060776016)
(116.0, 0.00018833246397539775)
(117.0, 0.0001872500823658502)
(118.0, 0.00018920797187289)
(119.0, 0.0001894436830022423)
(120.0, 0.00018852877341997876)
(121.0, 0.00018758311150022386)
(122.0, 0.00019100574596641115)
(123.0, 0.00019167065832566645)
(124.0, 0.00019124856616636112)
(125.0, 0.00019287007778532567)
(126.0, 0.0001940261613703412)
(127.0, 0.00019397569676248542)
(128.0, 0.00019361798725484156)
(129.0, 0.00019282595852586622)
(130.0, 0.0001934022207371087)
(131.0, 0.00019266751123833058)
(132.0, 0.00019184881026884822)
(133.0, 0.00019106999794103434)
(134.0, 0.00019051258426232133)
(135.0, 0.0001901703205046312)
(136.0, 0.00019041399402244683)
(137.0, 0.0001897284868379103)
(138.0, 0.00018903015365688387)
(139.0, 0.00018836273029826711)
(140.0, 0.00018768731173221135)
(141.0, 0.0001870548850803771)
(142.0, 0.00018647786032428715)
(143.0, 0.0001895374487114678)
(144.0, 0.00019122488299448963)
(145.0, 0.00019100781641104286)
(146.0, 0.00019136331878251894)
(147.0, 0.00019087962708622168)
(148.0, 0.00019036614141022028)
(149.0, 0.00019133180570214952)
(150.0, 0.000190893795611061)
(151.0, 0.00019185542175146378)
(152.0, 0.00019207991689538552)
(153.0, 0.00019165917275434723)
(154.0, 0.00019120964523470398)
(155.0, 0.00019076276555630368)
(156.0, 0.00019033196936815852)
(157.0, 0.00018992349674231803)
(158.0, 0.00018953058148599475)
(159.0, 0.00018915283747449822)
(160.0, 0.00018879497199703976)
(161.0, 0.0001884599337128681)
(162.0, 0.0001881431513938175)
(163.0, 0.0001878434716192229)
(164.0, 0.0001875624738262652)
(165.0, 0.00018730221992069545)
(166.0, 0.00018706152119917437)
(167.0, 0.00018683832983089961)
(168.0, 0.0001866336605028598)
(169.0, 0.00018644799170635805)
(170.0, 0.00018627738851535462)
(171.0, 0.00018614453610133936)
(172.0, 0.00018601193477980505)
(173.0, 0.000185892920677705)
(174.0, 0.0001858213184998967)
(175.0, 0.00018576975113751874)
(176.0, 0.00018570997025027346)
(177.0, 0.00018565639660806133)
(178.0, 0.000185612807149898)
(179.0, 0.00018558240496765067)
(180.0, 0.00018556666814706666)
(181.0, 0.00018556563585654624)
(182.0, 0.00018557828594067082)
(183.0, 0.00018560324000616748)
(184.0, 0.00018564146964523457)
(185.0, 0.00018569261741152278)
(186.0, 0.00018575634230232058)
(187.0, 0.0001858341537589708)
(188.0, 0.000185923578867955)
(189.0, 0.00018602471469603138)
(190.0, 0.00018613668975374476)
(191.0, 0.00018626247586715918)
(192.0, 0.00018639740554663546)
(193.0, 0.00018654286157306527)
(194.0, 0.00018669851582283899)
(195.0, 0.00018686414312130278)
(196.0, 0.0001870399788366204)
(197.0, 0.00018722445751602062)
(198.0, 0.00018741830384717603)
(199.0, 0.0001876191352815201)
(200.0, 0.0001878300837226701)
(201.0, 0.00018804882104389936)
(202.0, 0.00018827569557002083)
(203.0, 0.00018850901400953204)
(204.0, 0.00018875072000496386)
(205.0, 0.00018899810577959036)
(206.0, 0.0001892557349574972)
(207.0, 0.00018951907319701068)
(208.0, 0.00018978719571530227)
(209.0, 0.00036509968184373373)
(210.0, 0.00041761869727505185)
(211.0, 0.00043649364898820853)
(212.0, 0.00044789313837756265)
(213.0, 0.0004562692838569758)
(214.0, 0.0004640808390766817)
(215.0, 0.0004687975992144058)
(216.0, 0.00047446128995857204)
(217.0, 0.0004789252657322874)
(218.0, 0.0004828716847975513)
(219.0, 0.00048462240213645487)
(220.0, 0.0004856521996571563)
(221.0, 0.0004875136818029536)
(222.0, 0.0004885909137647606)
(223.0, 0.0004896975488057025)
(224.0, 0.0004904580248011114)
(225.0, 0.0004903144119260249)
(226.0, 0.0004909624877785938)
(227.0, 0.0004911098485213613)
(228.0, 0.0004917396814458321)
(229.0, 0.0004925630907288439)
(230.0, 0.0004931772149298609)
(231.0, 0.0004930891056436623)
(232.0, 0.0004937597273295664)
(233.0, 0.0004935165188018222)
(234.0, 0.0004941175318245321)
(235.0, 0.0004962633621878854)
(236.0, 0.0004966089377944525)
(237.0, 0.0004962303002782751)
(238.0, 0.0004965958865123189)
(239.0, 0.000496426087370266)
(240.0, 0.0004961105501567025)
(241.0, 0.0004953733954455051)
(242.0, 0.0004950428316852969)
(243.0, 0.0004942084937993156)
(244.0, 0.0004937338704543044)
(245.0, 0.0004952537546376156)
(246.0, 0.0004949660652389745)
(247.0, 0.000494835146663963)
(248.0, 0.0004941584972906901)
(249.0, 0.0004933133786644403)
(250.0, 0.0004924309808735192)
(251.0, 0.0004931689993573032)
(252.0, 0.0004945417076422446)
(253.0, 0.0004943558373698986)
(254.0, 0.0004936569217875159)
(255.0, 0.0004928415740758569)
(256.0, 0.0004920356665209042)
(257.0, 0.0004912271076180078)
(258.0, 0.0004913511985731006)
(259.0, 0.0004917099228939472)
(260.0, 0.0004911281094558736)
(261.0, 0.0004903998402845777)
(262.0, 0.0004896275024294771)
(263.0, 0.0004892891040729248)
(264.0, 0.0004885422231442904)
(265.0, 0.00048779439542396077)
(266.0, 0.0004870853727406293)
(267.0, 0.0004863345121084347)
(268.0, 0.0004855981742184874)
(269.0, 0.0004849176557610735)
(270.0, 0.0004852262580029034)
(271.0, 0.00048459744956133225)
(272.0, 0.00048392189506800637)
(273.0, 0.00048325441543498336)
(274.0, 0.0004827067519016999)
(275.0, 0.00048437276970417025)
(276.0, 0.0004858512520997773)
(277.0, 0.00048653755010852893)
(278.0, 0.0004871480243154348)
(279.0, 0.0004876491629455728)
(280.0, 0.0004883005483546043)
(281.0, 0.0004885415040234656)
(282.0, 0.00048795327166418107)
(283.0, 0.00048742357524124435)
(284.0, 0.00048679583352305477)
(285.0, 0.00048614948031115246)
(286.0, 0.0004857222786404288)
(287.0, 0.00048590947067679964)
(288.0, 0.0004862902702787275)
(289.0, 0.0004871737938814231)
(290.0, 0.000487478573679677)
(291.0, 0.0004868443144797357)
(292.0, 0.0004862029513055694)
(293.0, 0.0004860933054710204)
(294.0, 0.0004855450064758303)
(295.0, 0.00048491504576947094)
(296.0, 0.00048427618931238007)
(297.0, 0.000483974817774006)
(298.0, 0.00048348658915875665)
(299.0, 0.00048288359835602497)
(300.0, 0.0004822590071735786)
(301.0, 0.0004816389214902442)
(302.0, 0.00048102767738924444)
(303.0, 0.0004804183830553349)
(304.0, 0.0004798157076121503)
(305.0, 0.0004792285028780326)
(306.0, 0.00047864649462602996)
(307.0, 0.0004780650898390738)
(308.0, 0.00047749743844739375)
(309.0, 0.0004769273372347048)
(310.0, 0.0004763647415574559)
(311.0, 0.0004758078924734076)
(312.0, 0.00047525729755122116)
(313.0, 0.0004747178739975496)
(314.0, 0.00047417501439243637)
(315.0, 0.0004736475122216515)
(316.0, 0.0004731092961729776)
(317.0, 0.0004774172604479908)
(318.0, 0.0004795934886855146)
(319.0, 0.00047995793758064624)
(320.0, 0.0004803347563764979)
(321.0, 0.00048085068984961407)
(322.0, 0.0004808296347889507)
(323.0, 0.0004811488425612992)
(324.0, 0.00048069312526486437)
(325.0, 0.00048043559738303684)
(326.0, 0.00047999784607642254)
(327.0, 0.0004797371819263571)
(328.0, 0.00047935962831892017)
(329.0, 0.0004788552828395233)
(330.0, 0.0004789639740598806)
(331.0, 0.0004784628875590035)
(332.0, 0.00047849656025770716)
(333.0, 0.00047817771506029064)
(334.0, 0.00047787752201505714)
(335.0, 0.0004774371031224208)
(336.0, 0.0004769031758344403)
(337.0, 0.0004763618348463536)
(338.0, 0.0004758426467736507)
(339.0, 0.0004759017187333474)
(340.0, 0.0004755821746079513)
(341.0, 0.00047511389362585814)
(342.0, 0.00047460286564730153)
(343.0, 0.00047408795114339076)
(344.0, 0.00047357939370640614)
(345.0, 0.0004730808433256921)
(346.0, 0.00047271443518651)
(347.0, 0.00047632736349345075)
(348.0, 0.0004768496134088358)
(349.0, 0.00047709947988082934)
(350.0, 0.00047694538491174505)
(351.0, 0.00047644062794311424)
(352.0, 0.00047595565003678673)
(353.0, 0.0004754857854440669)
(354.0, 0.00047506459135717013)
(355.0, 0.00047457902524363556)
(356.0, 0.0004740783332218675)
(357.0, 0.00047390185194748553)
(358.0, 0.00047342079360654187)
(359.0, 0.00047317021989422915)
(360.0, 0.0004727424728458475)
(361.0, 0.00047226609037995834)
(362.0, 0.0004717850610958007)
(363.0, 0.00047131458279616974)
(364.0, 0.0004709039980653335)
(365.0, 0.0004705792425746464)
(366.0, 0.00047019214775830876)
(367.0, 0.000472797953462837)
(368.0, 0.00047403818911586406)
(369.0, 0.00047375802144622556)
(370.0, 0.0004735315559152934)
(371.0, 0.00047357805154873576)
(372.0, 0.00047321920726793294)
(373.0, 0.0004727519991578389)
(374.0, 0.00047227939128604445)
(375.0, 0.00047364034716708214)
(376.0, 0.0004735598195626499)
(377.0, 0.000473354068721236)
(378.0, 0.00047307273856830504)
(379.0, 0.00047290957398548136)
(380.0, 0.00047249958130573904)
(381.0, 0.0004721856709379688)
(382.0, 0.0004721536333130635)
(383.0, 0.000471736588485731)
(384.0, 0.0004712982783581537)
(385.0, 0.0004708725722147976)
(386.0, 0.0004704313158107544)
(387.0, 0.00046999302791848137)
(388.0, 0.00046956098122860824)
(389.0, 0.00046913572800779687)
(390.0, 0.000468711009025161)
(391.0, 0.00046829324942081906)
(392.0, 0.00046787278505841187)
(393.0, 0.0004675015046167695)
(394.0, 0.00046712779319141426)
(395.0, 0.00046671229317737776)
(396.0, 0.0004663045056604892)
(397.0, 0.00046593768015686354)
(398.0, 0.00046557088299344085)
(399.0, 0.00046516972319844257)
(400.0, 0.00046493181932865605)
(401.0, 0.00046455393955548553)
(402.0, 0.0004644958153303356)
(403.0, 0.0004643164119344786)
(404.0, 0.00046519879141044136)
(405.0, 0.00046535174722176864)
(406.0, 0.0004650114732357043)
(407.0, 0.00046465646276882817)
(408.0, 0.00046426276976923664)
(409.0, 0.00046398836564825275)
(410.0, 0.0004636974812021059)
(411.0, 0.0004633074628945509)
(412.0, 0.0004629649755229262)
(413.0, 0.00046258705493692446)
(414.0, 0.00046245754401043045)
(415.0, 0.0004620775273887162)
(416.0, 0.00046169245899611015)
(417.0, 0.00046130776958601844)
(418.0, 0.00046093071834816277)
(419.0, 0.00046056550456437164)
(420.0, 0.0004601917225440084)
(421.0, 0.0004598584207615344)
(422.0, 0.0004595462744120009)
(423.0, 0.0004592584186662398)
(424.0, 0.00045893136727793516)
(425.0, 0.0004585723446619004)
(426.0, 0.00045820721507726364)
(427.0, 0.0004585074115636442)
(428.0, 0.0004589442161658825)
(429.0, 0.0004586811171827377)
(430.0, 0.0004583151527157746)
(431.0, 0.00045882139929737424)
(432.0, 0.00045863144343640314)
(433.0, 0.0004583035236834121)
(434.0, 0.00045814504972053273)
(435.0, 0.0004578627488993846)
(436.0, 0.000457604203474945)
(437.0, 0.00045725023695756834)
(438.0, 0.00045688615744476636)
(439.0, 0.000456522350462015)
(440.0, 0.00045616311126286116)
(441.0, 0.0004558085412401139)
(442.0, 0.0004562245057996484)
(443.0, 0.0004561450586787572)
(444.0, 0.0004558193199792835)
(445.0, 0.0004554781520292045)
(446.0, 0.0004551497070320021)
(447.0, 0.0004550911343582322)
(448.0, 0.0004548643163490074)
(449.0, 0.0004546729506061033)
(450.0, 0.0004543279025913012)
(451.0, 0.0004539856529164709)
(452.0, 0.0004536452255625859)
(453.0, 0.0004533025120067625)
(454.0, 0.0004529732011318447)
(455.0, 0.00045264218511095283)
(456.0, 0.00045231286291486057)
(457.0, 0.0004519867024873755)
(458.0, 0.00045166398554608825)
(459.0, 0.00045135129574199395)
(460.0, 0.00045104089654507786)
(461.0, 0.0004508217223805473)
(462.0, 0.00045062421973855754)
(463.0, 0.00045302250525828397)
(464.0, 0.00045300419291156434)
(465.0, 0.0004528601040316313)
(466.0, 0.00045285901736321656)
(467.0, 0.0004525933730894163)
(468.0, 0.0004522604940505645)
(469.0, 0.0004519306450610315)
(470.0, 0.00045159981699795265)
(471.0, 0.00045128768112177723)
(472.0, 0.0004509898381518048)
(473.0, 0.00045066799785491374)
(474.0, 0.0004503682115468245)
(475.0, 0.00045010479528686436)
(476.0, 0.0004501040419683544)
(477.0, 0.00044994290266048325)
(478.0, 0.00044964441146818675)
(479.0, 0.0004493564595759227)
(480.0, 0.000449042563379296)
(481.0, 0.0004490451351802585)
(482.0, 0.00044876699396813975)
(483.0, 0.00044846951744373934)
(484.0, 0.0004484044861050503)
(485.0, 0.0004481139377005819)
(486.0, 0.0004478679506248654)
(487.0, 0.00044830716983385943)
(488.0, 0.0004483034704217783)
(489.0, 0.00044800634460051764)
(490.0, 0.00044771507756657307)
(491.0, 0.00044743063050269017)
(492.0, 0.0004471292343637828)
(493.0, 0.00044683175940525273)
(494.0, 0.0004465456487100059)
(495.0, 0.00044630060457880033)
(496.0, 0.0004460142475570699)
(497.0, 0.00044573207471079116)
(498.0, 0.0004454466028011048)
(499.0, 0.00044515863469328737)
(500.0, 0.0004448847191416713)
(501.0, 0.0004487592303146904)
(502.0, 0.000450621281232637)
(503.0, 0.00045134633812896367)
(504.0, 0.00045146431677241407)
(505.0, 0.00045146782598665954)
(506.0, 0.0004513915481520562)
(507.0, 0.00045109851426368696)
(508.0, 0.0004508161645043939)
(509.0, 0.00045064954918315204)
(510.0, 0.0004503466856000355)
(511.0, 0.0004500431330238409)
(512.0, 0.00044974866824610323)
(513.0, 0.00044945249802080535)
(514.0, 0.00044955181570553515)
(515.0, 0.0004498024527922805)
(516.0, 0.00044984070155438134)
(517.0, 0.00044984013553247567)
(518.0, 0.00044981984762810996)
(519.0, 0.000450065077020444)
(520.0, 0.0004498014878469644)
(521.0, 0.00044953513655565544)
(522.0, 0.0004492449276679375)
(523.0, 0.0004489645080684213)
(524.0, 0.00044868394033820846)
(525.0, 0.00044840135793395024)
(526.0, 0.0004482681582682397)
(527.0, 0.00044803538600066893)
(528.0, 0.0004477655505611249)
(529.0, 0.0004474928470001856)
(530.0, 0.00044730693210182255)
(531.0, 0.000447049146838795)
(532.0, 0.00044677616634627147)
(533.0, 0.0004465100921852914)
(534.0, 0.00044624342877569564)
(535.0, 0.0004459735576883852)
(536.0, 0.000445708377217189)
(537.0, 0.00044544155392450656)
(538.0, 0.00044518734267772543)
(539.0, 0.0004449337770536213)
(540.0, 0.0004446823778190043)
(541.0, 0.0004444241182658993)
(542.0, 0.00044416804287575605)
(543.0, 0.00044391206330877535)
(544.0, 0.00044368444262258405)
(545.0, 0.0004434864886825989)
(546.0, 0.00044324201662688904)
(547.0, 0.0004430156035619965)
(548.0, 0.00044306559458531574)
(549.0, 0.00044310966976380536)
(550.0, 0.00044317174775648446)
(551.0, 0.00044302871836349454)
(552.0, 0.00044281445767198194)
(553.0, 0.0004426238619338343)
(554.0, 0.00044238530016500597)
(555.0, 0.0004421244066943735)
(556.0, 0.00044186326042098325)
(557.0, 0.00044160776933231)
(558.0, 0.0004413562930419243)
(559.0, 0.0004411186114642692)
(560.0, 0.00044087613239433295)
(561.0, 0.00044062701622187467)
(562.0, 0.00044050668287990574)
(563.0, 0.0004408523423801769)
(564.0, 0.0004409908702043017)
(565.0, 0.00044215056245036513)
(566.0, 0.0004419422656856249)
(567.0, 0.0004417291444027108)
(568.0, 0.0004415668959551817)
(569.0, 0.0004413332076187257)
(570.0, 0.0004411298370644398)
(571.0, 0.0004412018217462343)
(572.0, 0.00044097200831513214)
(573.0, 0.0004407783958615571)
(574.0, 0.0004405360278923908)
(575.0, 0.00044028804635902897)
(576.0, 0.0004400487122143094)
(577.0, 0.0004398035244644532)
(578.0, 0.00043956837453126634)
(579.0, 0.0004393344050309591)
(580.0, 0.00043909578429936127)
(581.0, 0.00043887245189865)
(582.0, 0.00043863956461428246)
(583.0, 0.0004384062614683455)
(584.0, 0.00043817314833859535)
(585.0, 0.00043794113786089193)
(586.0, 0.0004377142565749992)
(587.0, 0.00043748689018575313)
(588.0, 0.0004372693457272994)
(589.0, 0.00043704496919622505)
(590.0, 0.00043682681667606723)
(591.0, 0.0004366037094957034)
(592.0, 0.0004363852010127674)
(593.0, 0.0004361746707063517)
(594.0, 0.00043595400788424334)
(595.0, 0.00043573680618694087)
(596.0, 0.00043581278221969396)
(597.0, 0.0004357023569271889)
(598.0, 0.00043601624650879364)
(599.0, 0.00043688657054983317)
(600.0, 0.0004372712671521064)
(601.0, 0.00043735039476807585)
(602.0, 0.00043712041444704454)
(603.0, 0.00043688812317298334)
(604.0, 0.00043668428519858367)
(605.0, 0.0004366538709469206)
(606.0, 0.0004364483341086538)
(607.0, 0.0004362202576008987)
(608.0, 0.000435993668408999)
(609.0, 0.0004358528687779985)
(610.0, 0.00043564998998624075)
(611.0, 0.0004354279663302002)
(612.0, 0.00043524133163767484)
(613.0, 0.00043505256300994553)
(614.0, 0.00043483489296019997)
(615.0, 0.00043467044886965944)
(616.0, 0.000434456884476669)
(617.0, 0.0004342417328721157)
(618.0, 0.00043402517317325096)
(619.0, 0.00043381215706903584)
(620.0, 0.00043359870421772075)
(621.0, 0.00043339223295760915)
(622.0, 0.0004331902412559173)
(623.0, 0.0004329808075891697)
(624.0, 0.000432771685392759)
(625.0, 0.00043261005564535914)
(626.0, 0.0004324237406289687)
(627.0, 0.000432220870895464)
(628.0, 0.0004320278352233688)
(629.0, 0.00043182484400162584)
(630.0, 0.0004316204093989769)
(631.0, 0.0004314203705516969)
(632.0, 0.000431216575913706)
(633.0, 0.00043101392323080783)
(634.0, 0.00043081303782040013)
(635.0, 0.000430749738591757)
(636.0, 0.0004309934581200796)
(637.0, 0.00043170045194747356)
(638.0, 0.00043213427360664746)
(639.0, 0.0004321379459742757)
(640.0, 0.00043202880625218035)
(641.0, 0.00043197324578977676)
(642.0, 0.0004326193217815633)
(643.0, 0.000432566629266009)
(644.0, 0.00043234535444300624)
(645.0, 0.0004321336823294148)
(646.0, 0.00043211891952666515)
(647.0, 0.00043194961243452664)
(648.0, 0.0004317494648175301)
(649.0, 0.00043156029769388386)
(650.0, 0.00043135177298372896)
(651.0, 0.0004311423943257971)
(652.0, 0.0004309377108890324)
(653.0, 0.00043074247305994426)
(654.0, 0.00043054756650279946)
(655.0, 0.00043034723409424565)
(656.0, 0.0004301483460869928)
(657.0, 0.0004299551310949677)
(658.0, 0.0004297602648496678)
(659.0, 0.0004295673922137202)
(660.0, 0.00042937972312754143)
(661.0, 0.0004291916231084158)
(662.0, 0.0004290053482838723)
(663.0, 0.0004288173044223193)
(664.0, 0.00042865031176598194)
(665.0, 0.0004284692137479574)
(666.0, 0.00042828487078875146)
(667.0, 0.00042809857612507703)
(668.0, 0.0004279168402644647)
(669.0, 0.0004277303216730106)
(670.0, 0.00042837564764793343)
(671.0, 0.00042932246215657987)
(672.0, 0.00042941277727291823)
(673.0, 0.00042929493207403285)
(674.0, 0.0004291062134072289)
(675.0, 0.0004289209725159955)
(676.0, 0.0004287246895429295)
(677.0, 0.0004286894946689421)
(678.0, 0.0004288297386177003)
(679.0, 0.00042892083414863743)
(680.0, 0.00042875458836924904)
(681.0, 0.00042865829129300225)
(682.0, 0.0004285019943388991)
(683.0, 0.000428304775051845)
(684.0, 0.0004281066681198689)
(685.0, 0.0004282746533127475)
(686.0, 0.0004281816925319946)
(687.0, 0.00042802537330901246)
(688.0, 0.00042784403313419155)
(689.0, 0.00042766331244174733)
(690.0, 0.00042748893770807656)
(691.0, 0.0004273082351093802)
(692.0, 0.00042712078856607205)
(693.0, 0.00042693682241360867)
(694.0, 0.0004267556186412022)
(695.0, 0.0004265722453845715)
(696.0, 0.0004267952213586574)
(697.0, 0.0004268748329800147)
(698.0, 0.00042673217241635765)
(699.0, 0.00042656061981690763)
(700.0, 0.00042637978192154135)
(701.0, 0.0004262009526653029)
(702.0, 0.0004260220846618778)
(703.0, 0.0004258439390162191)
(704.0, 0.000425669253148023)
(705.0, 0.0004254915980454375)
(706.0, 0.00042531612050471316)
(707.0, 0.000425141568205979)
(708.0, 0.00042497276645957346)
(709.0, 0.00042536264914054686)
(710.0, 0.0004255403664158993)
(711.0, 0.0004255186272367762)
(712.0, 0.0004253525379589018)
(713.0, 0.0004251829250364281)
(714.0, 0.00042501605610895923)
(715.0, 0.00042483498932673774)
(716.0, 0.00042465446004316334)
(717.0, 0.00042451938872434784)
(718.0, 0.00042509086887193874)
(719.0, 0.00042495862518840595)
(720.0, 0.00042488117474979975)
(721.0, 0.0004250105090572049)
(722.0, 0.0004249657706223633)
(723.0, 0.00042479779431754255)
(724.0, 0.00042463416426468726)
(725.0, 0.00042463892308976914)
(726.0, 0.00042474772002166615)
(727.0, 0.0004246359282369741)
(728.0, 0.00042446431853601516)
(729.0, 0.00042429143724681664)
(730.0, 0.0004242864365333935)
(731.0, 0.00042439268371688253)
(732.0, 0.0004242296754970846)
(733.0, 0.0004240585797872378)
(734.0, 0.00042388549425755425)
(735.0, 0.00042371323431048317)
(736.0, 0.0004235441595954704)
(737.0, 0.00042339202206348036)
(738.0, 0.0004232280033360838)
(739.0, 0.000423061818533883)
(740.0, 0.0004228956370369511)
(741.0, 0.00042273131189531115)
(742.0, 0.00042256732489659)
(743.0, 0.00042240869092198937)
(744.0, 0.0004222468146606465)
(745.0, 0.0004220894913366851)
(746.0, 0.0004219296142434759)
(747.0, 0.00042177098172624904)
(748.0, 0.00042161523384979193)
(749.0, 0.0004214619647869623)
(750.0, 0.00042130628634672236)
(751.0, 0.00042115183691498933)
(752.0, 0.0004209965613999104)
(753.0, 0.0004208614172891684)
(754.0, 0.0004207150806139914)
(755.0, 0.000420560691071941)
(756.0, 0.00042161625499850347)
(757.0, 0.0004227265579231408)
(758.0, 0.0004228690789384524)
(759.0, 0.00042308621601342105)
(760.0, 0.0004230043782887284)
(761.0, 0.00042284591896826654)
(762.0, 0.0004226765904205754)
(763.0, 0.0004225064364140101)
(764.0, 0.00042245835587813963)
(765.0, 0.0004224170574783309)
(766.0, 0.00042226586231241614)
(767.0, 0.0004221180221304818)
(768.0, 0.00042196893764552654)
(769.0, 0.00042182133136425023)
(770.0, 0.0004216658703194157)
(771.0, 0.00042150702239576813)
(772.0, 0.00042134905668548634)
(773.0, 0.0004211903611315441)
(774.0, 0.00042103854831658847)
(775.0, 0.0004208839907197649)
(776.0, 0.0004207309567027224)
(777.0, 0.00042057772217707264)
(778.0, 0.0004204259618244693)
(779.0, 0.00042027426521115734)
(780.0, 0.0004201235473828765)
(781.0, 0.0004199744654040997)
(782.0, 0.0004198325269347159)
(783.0, 0.00041970089768476074)
(784.0, 0.00041956120381304174)
(785.0, 0.0004203806033869417)
(786.0, 0.0004214282376207101)
(787.0, 0.0004216619568931107)
(788.0, 0.00042182783552773944)
(789.0, 0.0004216929855647802)
(790.0, 0.00042155041764279256)
(791.0, 0.000421395583489142)
(792.0, 0.00042151952174969675)
(793.0, 0.00042144603512239275)
(794.0, 0.00042142137069982154)
(795.0, 0.00042133043731994754)
(796.0, 0.00042149533074651874)
(797.0, 0.0004213867119508903)
(798.0, 0.00042123326233359926)
(799.0, 0.00042112210097478784)
(800.0, 0.00042097143788944884)
(801.0, 0.0004208166194090284)
(802.0, 0.00042066118156131575)
(803.0, 0.00042050789508917783)
(804.0, 0.00042035385012633195)
(805.0, 0.0004202016295715626)
(806.0, 0.000420050544034116)
(807.0, 0.0004199068228686)
(808.0, 0.00041975971515783293)
(809.0, 0.00041961200812751795)
(810.0, 0.0004194677474204851)
(811.0, 0.0004193231843018114)
(812.0, 0.00041917872710268555)
(813.0, 0.0004190380269855732)
(814.0, 0.0004188972273949214)
(815.0, 0.00041888015266974225)
(816.0, 0.00041892532429662726)
(817.0, 0.00041963660327341)
(818.0, 0.0004198313647045046)
(819.0, 0.000419755892197412)
(820.0, 0.00041962275888672004)
(821.0, 0.0004194784573895073)
(822.0, 0.0004193254691671697)
(823.0, 0.0004191794690670056)
(824.0, 0.0004190333884447083)
(825.0, 0.00041888788815530164)
(826.0, 0.0004187418615970709)
(827.0, 0.00041860945724120363)
(828.0, 0.00041846981460345694)
(829.0, 0.0004183266165064291)
(830.0, 0.0004181845023757851)
(831.0, 0.0004180427761836534)
(832.0, 0.000417901526685909)
(833.0, 0.0004177628221575579)
(834.0, 0.0004176259173932224)
(835.0, 0.0004174877275671479)
(836.0, 0.0004173502790552441)
(837.0, 0.00041721563506845553)
(838.0, 0.00041710529762576325)
(839.0, 0.0004170005177833028)
(840.0, 0.0004168763680181084)
(841.0, 0.00041674158472700026)
(842.0, 0.0004166120793039785)
(843.0, 0.0004164765456558351)
(844.0, 0.0004163405170050867)
(845.0, 0.0004162044103159171)
(846.0, 0.0004160696104169327)
(847.0, 0.0004176899725703439)
(848.0, 0.00045469376260348453)
(849.0, 0.00046935974211016697)
(850.0, 0.00047482503226661067)
(851.0, 0.0004784969988486293)
(852.0, 0.0004816377396995649)
(853.0, 0.0004833042701096466)
(854.0, 0.0004848619439888482)
(855.0, 0.000486022402072555)
(856.0, 0.0004868502190833256)
(857.0, 0.000488418555392566)
(858.0, 0.0004889422830071182)
(859.0, 0.0004898977963863051)
(860.0, 0.0004907066806483791)
(861.0, 0.0004911018297120575)
(862.0, 0.0004912515677003396)
(863.0, 0.0004914504353260731)
(864.0, 0.0004915180056470283)
(865.0, 0.0004918159128600815)
(866.0, 0.0004928129833067444)
(867.0, 0.000493142869978143)
(868.0, 0.0004931522455338592)
(869.0, 0.0004931905430467833)
(870.0, 0.0004933509886506847)
(871.0, 0.0004934085576712207)
(872.0, 0.0004934799808674417)
(873.0, 0.0004935108719260382)
(874.0, 0.0004935044360706777)
(875.0, 0.0004935035638820764)
(876.0, 0.0004938333610555421)
(877.0, 0.0004937285664502417)
(878.0, 0.0004937721820386628)
(879.0, 0.0004944474038474676)
(880.0, 0.0004948655286131923)
(881.0, 0.0004948367736867148)
(882.0, 0.0004948835215803021)
(883.0, 0.000495014165569659)
(884.0, 0.0004952240926767426)
(885.0, 0.0004951274583227342)
(886.0, 0.0004951442215404514)
(887.0, 0.0004950318553667526)
(888.0, 0.0004949622753154636)
(889.0, 0.0004947632162820949)
(890.0, 0.0004948718166008117)
(891.0, 0.000495068312298486)
(892.0, 0.0004951083635731321)
(893.0, 0.0004950858513226414)
(894.0, 0.0004950668153106256)
(895.0, 0.0004948940973282238)
(896.0, 0.0004947711012038284)
(897.0, 0.0004945819791856129)
(898.0, 0.0004944336344674772)
(899.0, 0.0004942963358015522)
(900.0, 0.0004949719047497863)
(901.0, 0.0004954361050762746)
(902.0, 0.0004956338771112277)
(903.0, 0.0004955197690530889)
(904.0, 0.000495397958747287)
(905.0, 0.0004956836263319538)
(906.0, 0.000495892978595042)
(907.0, 0.0004958175202732799)
(908.0, 0.0004956487214333302)
(909.0, 0.0004955848191126095)
(910.0, 0.0004956232016993144)
(911.0, 0.0004955701910738383)
(912.0, 0.0004954362537804994)
(913.0, 0.0004953038861670809)
(914.0, 0.000495174387361436)
(915.0, 0.0004949893999449364)
(916.0, 0.0004949169794372996)
(917.0, 0.0004947882155144734)
(918.0, 0.0004948015815351537)
(919.0, 0.0004946897499358626)
(920.0, 0.0004947331151652977)
(921.0, 0.0004947412777169857)
(922.0, 0.0004947225530824441)
(923.0, 0.0004946321212712851)
(924.0, 0.0004945410239616605)
(925.0, 0.0004943647294649933)
(926.0, 0.000494337830060113)
(927.0, 0.0004958527708031436)
(928.0, 0.0004966220258798181)
(929.0, 0.0004966080496014686)
(930.0, 0.0004968421327572776)
(931.0, 0.0004967826942843848)
(932.0, 0.0004968566196333014)
(933.0, 0.0004971257155457039)
(934.0, 0.0004971640247333415)
(935.0, 0.0004971055261324674)
(936.0, 0.0004969417819271245)
(937.0, 0.0004968291820698408)
(938.0, 0.0004966426555115623)
(939.0, 0.0004964563796996334)
(940.0, 0.00049624703561872)
(941.0, 0.0004960450182798638)
(942.0, 0.0004958588193029703)
(943.0, 0.0004956824980904709)
(944.0, 0.0004954808175517825)
(945.0, 0.0004955588438816325)
(946.0, 0.0004963532358861387)
(947.0, 0.0004964136718675701)
(948.0, 0.0004967746612922414)
(949.0, 0.0004968176941748159)
(950.0, 0.0004967575113884143)
(951.0, 0.0004965917541353434)
(952.0, 0.000496389484418454)
(953.0, 0.0004961852689900306)
(954.0, 0.0004959766898057978)
(955.0, 0.0004961901076153571)
(956.0, 0.0004962732282128249)
(957.0, 0.0004962770572936179)
(958.0, 0.0004962610565948406)
(959.0, 0.0004961405334720927)
(960.0, 0.0004959536093312804)
(961.0, 0.0004957509496581877)
(962.0, 0.0004959420920275485)
(963.0, 0.0004960863567136652)
(964.0, 0.0004959646179593947)
(965.0, 0.000495771905483133)
(966.0, 0.0004955686859240038)
(967.0, 0.000495368936563678)
(968.0, 0.0004951765688974821)
(969.0, 0.0004949771391314154)
(970.0, 0.0004947926080739973)
(971.0, 0.0004946009131100665)
(972.0, 0.0004944100519044418)
(973.0, 0.0004942109154386193)
(974.0, 0.0004940173411519058)
(975.0, 0.0004938228106164155)
(976.0, 0.000493856330326867)
(977.0, 0.0004943409870237853)
(978.0, 0.0004942452834177586)
(979.0, 0.0004942891130865083)
(980.0, 0.0004945816606119211)
(981.0, 0.0004948384959851136)
(982.0, 0.0004948602732359244)
(983.0, 0.0004946711502513897)
(984.0, 0.0004945063997299594)
(985.0, 0.0004943089684243295)
(986.0, 0.0004941065943036672)
(987.0, 0.0004939284181375727)
(988.0, 0.0004937816201548074)
(989.0, 0.0004936071474983401)
(990.0, 0.000493421996714163)
(991.0, 0.0004932240654553933)
(992.0, 0.0004930341762005694)
(993.0, 0.0004928393782784946)
(994.0, 0.0004926453560518439)
(995.0, 0.0004924692343689546)
(996.0, 0.0004925645197165551)
(997.0, 0.0004924432628920148)
(998.0, 0.0004923323738030488)
(999.0, 0.0004927747506255709)

